OrdinalFix: Fixing Compilation Errors via Shortest-Path CFL Reachability

The development of correct and efficient software can be hindered by compilation errors, which must be fixed to ensure the code's syntactic correctness and program language constraints. Neural network-based approaches have been used to tackle this problem, but they lack guarantees of output correctness and can require an unlimited number of modifications. Fixing compilation errors within a given number of modifications is a challenging task. We demonstrate that finding the minimum number of modifications to fix a compilation error is NP-hard. To address compilation error fixing problem, we propose OrdinalFix, a complete algorithm based on shortest-path CFL (context-free language) reachability with attribute checking that is guaranteed to output a program with the minimum number of modifications required. Specifically, OrdinalFix searches possible fixes from the smallest to the largest number of modifications. By incorporating merged attribute checking to enhance efficiency, the time complexity of OrdinalFix is acceptable for application. We evaluate OrdinalFix on two datasets and demonstrate its ability to fix compilation errors within reasonable time limit. Comparing with existing approaches, OrdinalFix achieves a success rate of 83.5%, surpassing all existing approaches (71.7%).

==> plot/c-results.csv <==
token_file,num_tokens,total_time,dist,num_tokens,num_lines
checkout/processed/prog51354/tofix_0.c,170,0.125871146,1,170,36
checkout/processed/prog31047/tofix_0.c,95,0.107468631,1,95,14
checkout/processed/prog30931/tofix_0.c,79,2.38394738,3,79,13
checkout/processed/prog00964/tofix_0.c,109,0.118281425,1,109,23
checkout/processed/prog53875/tofix_0.c,81,18.886233008999998,4,81,12
checkout/processed/prog11597/tofix_0.c,114,248.68145367199998,6,114,18
checkout/processed/prog13350/tofix_0.c,140,4.404460345,3,140,24
checkout/processed/prog56831/tofix_0.c,91,0.08759335,1,91,20
checkout/processed/prog28987/tofix_0.c,95,-1,-1,95,19
checkout/processed/prog39301/tofix_0.c,144,0.155320723,1,144,26
checkout/processed/prog19941/tofix_0.c,129,3.138640596,3,129,22
checkout/processed/prog37257/tofix_0.c,125,0.140426149,1,125,18
checkout/processed/prog29444/tofix_0.c,120,0.909348222,2,120,17
checkout/processed/prog02463/tofix_0.c,175,26.563909559,4,175,33
checkout/processed/prog01051/tofix_0.c,105,0.549450709,2,105,17
checkout/processed/prog25693/tofix_0.c,151,4.397505601,3,151,20
checkout/processed/prog33126/tofix_0.c,186,0.188739318,1,186,32
checkout/processed/prog23795/tofix_0.c,102,249.527825811,6,102,16
checkout/processed/prog05797/tofix_0.c,112,0.10232005999999999,1,112,16
checkout/processed/prog27150/tofix_0.c,140,0.6601999150000001,2,140,25
checkout/processed/prog06682/tofix_0.c,126,0.12928320599999998,1,126,20
checkout/processed/prog42752/tofix_0.c,198,1.641128732,2,198,33
checkout/processed/prog42148/tofix_0.c,147,4.451353495,3,147,23
checkout/processed/prog13456/tofix_0.c,153,0.187074755,1,153,31
checkout/processed/prog02542/tofix_0.c,142,1.1247650120000001,2,142,21
checkout/processed/prog06579/tofix_0.c,120,0.183836531,1,120,19
checkout/processed/prog07992/tofix_0.c,167,0.8152291700000001,2,167,32
checkout/processed/prog52936/tofix_0.c,143,24.59008729,4,143,24
checkout/processed/prog20668/tofix_0.c,163,0.802908137,2,163,28
checkout/processed/prog00278/tofix_0.c,120,0.680281074,2,120,22
checkout/processed/prog25939/tofix_0.c,145,4.369864188999999,3,145,26
checkout/processed/prog37444/tofix_0.c,112,9.921540039,3,112,20
checkout/processed/prog17524/tofix_0.c,82,16.612757409,4,82,12
checkout/processed/prog05378/tofix_0.c,106,22.094217018,4,106,18
checkout/processed/prog34360/tofix_0.c,137,0.16941625700000001,1,137,26
checkout/processed/prog27845/tofix_0.c,104,0.633210107,2,104,16
checkout/processed/prog07197/tofix_0.c,117,-1,-1,117,16
checkout/processed/prog51627/tofix_0.c,142,22.275985503999998,4,142,22
checkout/processed/prog46394/tofix_0.c,109,0.7989442720000001,2,109,23
checkout/processed/prog57957/tofix_0.c,126,0.9971993109999999,2,126,20
checkout/processed/prog12809/tofix_0.c,104,0.114034674,1,104,16
checkout/processed/prog49927/tofix_0.c,133,22.564700036999998,4,133,20
checkout/processed/prog03858/tofix_0.c,215,0.31824417299999996,1,215,37
checkout/processed/prog09632/tofix_0.c,90,0.594024804,2,90,14
checkout/processed/prog12634/tofix_0.c,151,0.145791126,1,151,26
checkout/processed/prog46110/tofix_0.c,96,0.402832238,2,96,22
checkout/processed/prog36048/tofix_0.c,105,0.5903332290000001,2,105,18
checkout/processed/prog16019/tofix_0.c,156,1.053907484,2,156,25
checkout/processed/prog41703/tofix_0.c,154,0.8410196689999999,2,154,26
checkout/processed/prog43803/tofix_0.c,194,0.892186102,2,194,34
checkout/processed/prog06843/tofix_0.c,209,0.223619438,1,209,34
checkout/processed/prog30796/tofix_0.c,115,5.09740112,3,115,23
checkout/processed/prog12094/tofix_0.c,138,0.696227307,2,138,26
checkout/processed/prog20372/tofix_0.c,112,3.897813987,3,112,20
checkout/processed/prog19991/tofix_0.c,144,0.724031821,2,144,25
checkout/processed/prog29682/tofix_0.c,33,5.8793544550000005,4,33,7
checkout/processed/prog29682/tofix_1.c,120,29.167895861999998,4,120,20
checkout/processed/prog57343/tofix_0.c,130,21.764080251,4,130,22
checkout/processed/prog04005/tofix_0.c,160,0.719039396,2,160,26
checkout/processed/prog30938/tofix_0.c,130,27.116923337,4,130,21
checkout/processed/prog49044/tofix_0.c,113,0.122071183,1,113,18
checkout/processed/prog02280/tofix_0.c,107,14.938436434,4,107,22
checkout/processed/prog33571/tofix_0.c,218,1.374089239,2,218,40
checkout/processed/prog34119/tofix_0.c,84,0.06615879100000001,1,84,13
checkout/processed/prog05677/tofix_0.c,166,27.202423626999998,4,166,36
checkout/processed/prog40670/tofix_0.c,144,5.769114245,3,144,27
checkout/processed/prog08995/tofix_0.c,106,0.115760923,1,106,16
checkout/processed/prog24159/tofix_0.c,125,4.570660099,3,125,17
checkout/processed/prog25260/tofix_0.c,144,-1,-1,144,27
checkout/processed/prog27072/tofix_0.c,152,4.325521408,3,152,27
checkout/processed/prog38828/tofix_0.c,149,4.503003164,3,149,23
checkout/processed/prog57512/tofix_0.c,172,0.828510562,2,172,28
checkout/processed/prog51892/tofix_0.c,134,0.148638788,1,134,27
checkout/processed/prog15499/tofix_0.c,179,-1,-1,179,27
checkout/processed/prog01168/tofix_0.c,156,0.890012403,2,156,27
checkout/processed/prog40138/tofix_0.c,87,0.396455203,2,87,20
checkout/processed/prog15769/tofix_0.c,154,5.701936154,3,154,29
checkout/processed/prog25242/tofix_0.c,156,36.690989947,4,156,23
checkout/processed/prog36273/tofix_0.c,106,3.3852273520000002,3,106,15
checkout/processed/prog06427/tofix_0.c,125,0.712945384,2,125,22
checkout/processed/prog21026/tofix_0.c,98,0.5626348090000001,2,98,15
checkout/processed/prog28331/tofix_0.c,100,90.304952708,5,100,18
checkout/processed/prog12776/tofix_0.c,100,-1,-1,100,16
checkout/processed/prog30895/tofix_0.c,75,2.4927073820000003,3,75,13
checkout/processed/prog20420/tofix_0.c,84,-1,-1,84,11
checkout/processed/prog01221/tofix_0.c,173,4.917192948,3,173,32
checkout/processed/prog28496/tofix_0.c,104,-1,-1,104,16
checkout/processed/prog00238/tofix_0.c,99,6.033237154,3,99,16
checkout/processed/prog42597/tofix_0.c,94,0.449087585,2,94,15
checkout/processed/prog02356/tofix_0.c,207,48.68200613,4,207,28
checkout/processed/prog07519/tofix_0.c,99,0.590587233,2,99,16
checkout/processed/prog21767/tofix_0.c,165,0.17178865200000001,1,165,23
checkout/processed/prog17093/tofix_0.c,87,0.801972182,2,87,13
checkout/processed/prog34720/tofix_0.c,105,0.619808361,2,105,16
checkout/processed/prog16274/tofix_0.c,123,-1,-1,123,18
checkout/processed/prog14303/tofix_0.c,139,0.148133217,1,139,19
checkout/processed/prog40216/tofix_0.c,95,0.153857551,1,95,17
checkout/processed/prog39637/tofix_0.c,162,4.600719187,3,162,32
checkout/processed/prog24867/tofix_0.c,80,2.623623321,3,80,12
checkout/processed/prog31247/tofix_0.c,103,0.12297139400000001,1,103,20
checkout/processed/prog20810/tofix_0.c,132,4.130777296000001,3,132,21
checkout/processed/prog16940/tofix_0.c,98,0.147470495,1,98,19
checkout/processed/prog01748/tofix_0.c,104,15.232166439,4,104,16
checkout/processed/prog36350/tofix_0.c,115,-1,-1,115,17
checkout/processed/prog54958/tofix_0.c,98,0.108144836,1,98,16
checkout/processed/prog15438/tofix_0.c,84,82.86257090699999,5,84,12
checkout/processed/prog46852/tofix_0.c,148,31.249131674,4,148,18
checkout/processed/prog47307/tofix_0.c,116,0.649537267,2,116,22
checkout/processed/prog22041/tofix_0.c,143,0.113438393,1,143,25
checkout/processed/prog15102/tofix_0.c,113,22.520456921,4,113,17
checkout/processed/prog32696/tofix_0.c,85,3.436945727,3,85,15
checkout/processed/prog05127/tofix_0.c,123,4.859864957999999,3,123,17
checkout/processed/prog28680/tofix_0.c,104,0.884546113,2,104,23
checkout/processed/prog04359/tofix_0.c,99,0.12310969000000001,1,99,15
checkout/processed/prog49296/tofix_0.c,101,1.330929741,2,101,21
checkout/processed/prog12018/tofix_0.c,111,0.6896889540000001,2,111,19
checkout/processed/prog44570/tofix_0.c,130,0.6653814699999999,2,130,28
checkout/processed/prog58468/tofix_0.c,157,0.853845682,2,157,26
checkout/processed/prog06982/tofix_0.c,134,4.172798020999999,3,134,24
checkout/processed/prog50081/tofix_0.c,89,3.179551865,3,89,17
checkout/processed/prog42155/tofix_0.c,153,0.905238343,2,153,23
checkout/processed/prog31476/tofix_0.c,85,0.074276326,1,85,15
checkout/processed/prog49917/tofix_0.c,144,0.137227363,1,144,24
checkout/processed/prog57452/tofix_1.c,150,163.342101892,5,150,20
checkout/processed/prog01556/tofix_0.c,234,-1,-1,234,40
checkout/processed/prog47425/tofix_1.c,128,4.019134574,3,128,20
checkout/processed/prog13380/tofix_0.c,159,6.902626661,3,159,23
checkout/processed/prog46682/tofix_0.c,97,51.470567332,4,97,19
checkout/processed/prog50515/tofix_0.c,83,0.109427268,1,83,16
checkout/processed/prog05727/tofix_0.c,113,1.3258183300000002,2,113,21
checkout/processed/prog17264/tofix_0.c,119,0.132780165,1,119,23
checkout/processed/prog11994/tofix_0.c,113,-1,-1,113,16
checkout/processed/prog30842/tofix_0.c,110,0.120255786,1,110,21
checkout/processed/prog08646/tofix_0.c,101,0.585063597,2,101,21
checkout/processed/prog54250/tofix_0.c,77,1.036382526,2,77,14
checkout/processed/prog49474/tofix_0.c,105,3.6930340700000004,3,105,16
checkout/processed/prog35676/tofix_0.c,134,0.140872975,1,134,25
checkout/processed/prog50230/tofix_0.c,89,55.618941121999995,5,89,18
checkout/processed/prog42795/tofix_0.c,81,19.583570748000003,4,81,14
checkout/processed/prog22507/tofix_0.c,94,0.111453278,1,94,15
checkout/processed/prog21168/tofix_0.c,170,5.3389571049999995,3,170,26
checkout/processed/prog30643/tofix_0.c,91,2.517568306,3,91,15
checkout/processed/prog40430/tofix_0.c,117,60.854907848,5,117,24
checkout/processed/prog17776/tofix_1.c,105,0.117888494,1,105,18
checkout/processed/prog27980/tofix_0.c,63,0.057547594,1,63,10
checkout/processed/prog27980/tofix_1.c,113,0.11209864,1,113,17
checkout/processed/prog20144/tofix_0.c,34,80.88624476899999,7,34,3
checkout/processed/prog20144/tofix_1.c,108,-1,-1,108,17
checkout/processed/prog34771/tofix_1.c,60,0.056723038,1,60,10
checkout/processed/prog22195/tofix_1.c,125,0.128010174,1,125,25
checkout/processed/prog31031/tofix_1.c,53,0.062564678,1,53,9
checkout/processed/prog06702/tofix_0.c,123,3.5990982999999996,3,123,23
checkout/processed/prog20836/tofix_0.c,35,0.037844451,1,35,7
checkout/processed/prog22587/tofix_1.c,44,0.042443956,1,44,6
checkout/processed/prog14670/tofix_2.c,66,1.8380667019999999,3,66,12
checkout/processed/prog05894/tofix_0.c,58,0.30635932299999996,2,58,4
checkout/processed/prog05894/tofix_1.c,48,0.211717232,2,48,9
checkout/processed/prog13898/tofix_1.c,51,0.053470935,1,51,8
checkout/processed/prog47377/tofix_1.c,87,0.44418062199999997,2,87,14
checkout/processed/prog55407/tofix_1.c,86,0.085828875,1,86,16
checkout/processed/prog32876/tofix_0.c,134,0.82124431,2,134,18
checkout/processed/prog13540/tofix_0.c,16,0.021223238999999998,1,16,2
checkout/processed/prog48834/tofix_1.c,98,0.496099007,2,98,18
checkout/processed/prog27183/tofix_0.c,84,-1,-1,84,15
checkout/processed/prog05896/tofix_1.c,113,9.468929491,3,113,21
checkout/processed/prog08202/tofix_1.c,105,0.114042003,1,105,19
checkout/processed/prog21105/tofix_1.c,125,0.17199767300000002,1,125,20
checkout/processed/prog38103/tofix_1.c,110,0.118346912,1,110,19
checkout/processed/prog32032/tofix_0.c,56,0.051624613,1,56,10
checkout/processed/prog15401/tofix_1.c,131,-1,-1,131,22
checkout/processed/prog28752/tofix_1.c,91,0.082640901,1,91,18
checkout/processed/prog58863/tofix_0.c,91,14.156102405,4,91,12
checkout/processed/prog14774/tofix_1.c,108,1.074559164,2,108,20
checkout/processed/prog29088/tofix_1.c,20,0.01934442,1,20,5
checkout/processed/prog28045/tofix_1.c,114,14.552452016999998,4,114,21
checkout/processed/prog31211/tofix_1.c,34,0.033598784,1,34,5
checkout/processed/prog24168/tofix_0.c,42,0.039100987999999996,1,42,8
checkout/processed/prog24168/tofix_1.c,48,61.629956693000004,6,48,4
checkout/processed/prog27678/tofix_1.c,98,0.113280764,1,98,21
checkout/processed/prog57792/tofix_1.c,98,0.08572553499999999,1,98,22
checkout/processed/prog29549/tofix_1.c,95,3.187056061,3,95,19
checkout/processed/prog00703/tofix_1.c,100,0.12175467400000001,1,100,19
checkout/processed/prog02783/tofix_1.c,129,7.7911770030000005,3,129,24
checkout/processed/prog16499/tofix_1.c,98,3.815581415,3,98,11
checkout/processed/prog17044/tofix_0.c,48,53.025166530999996,5,48,7
checkout/processed/prog17409/tofix_0.c,74,0.338681325,2,74,11
checkout/processed/prog23321/tofix_1.c,171,1.140369993,2,171,34
checkout/processed/prog20862/tofix_1.c,130,0.8046899599999999,2,130,21
checkout/processed/prog47095/tofix_1.c,83,-1,-1,83,13
checkout/processed/prog54764/tofix_1.c,74,0.06969349,1,74,14
checkout/processed/prog08507/tofix_1.c,147,0.149038554,1,147,25
checkout/processed/prog36720/tofix_1.c,101,0.088261121,1,101,24
checkout/processed/prog20249/tofix_1.c,105,15.101731302,4,105,19
checkout/processed/prog58672/tofix_1.c,133,0.11128089299999999,1,133,30
checkout/processed/prog34931/tofix_0.c,23,0.026680338,1,23,3
checkout/processed/prog30354/tofix_1.c,120,0.647866589,2,120,19
checkout/processed/prog13805/tofix_1.c,60,0.061327275,1,60,12
checkout/processed/prog15155/tofix_1.c,92,16.515306963,3,92,15
checkout/processed/prog50564/tofix_1.c,97,0.091548587,1,97,15
checkout/processed/prog30887/tofix_0.c,109,207.31565264300002,6,109,20
checkout/processed/prog11173/tofix_1.c,96,0.109230645,1,96,16
checkout/processed/prog03716/tofix_1.c,60,7.410344692,4,60,12
checkout/processed/prog52311/tofix_0.c,44,0.034248648,1,44,10
checkout/processed/prog33890/tofix_0.c,151,7.230537472,3,151,28
checkout/processed/prog12756/tofix_1.c,96,0.630326415,2,96,18
checkout/processed/prog40088/tofix_0.c,225,-1,-1,225,31
checkout/processed/prog58789/tofix_1.c,67,0.063189526,1,67,10
checkout/processed/prog38768/tofix_1.c,81,0.07734711699999999,1,81,14
checkout/processed/prog45423/tofix_0.c,28,0.030774974,1,28,3
checkout/processed/prog45423/tofix_1.c,108,0.11853735200000001,1,108,19
checkout/processed/prog04967/tofix_1.c,88,0.107463147,1,88,15
checkout/processed/prog51296/tofix_0.c,40,0.490381145,2,40,6
checkout/processed/prog00174/tofix_0.c,112,0.63096961,2,112,17
checkout/processed/prog13114/tofix_1.c,72,161.29452090100003,6,72,16
checkout/processed/prog51429/tofix_2.c,78,0.081746523,1,78,11
checkout/processed/prog41194/tofix_0.c,35,0.037213456,1,35,6
checkout/processed/prog16137/tofix_1.c,122,0.158928438,1,122,20
checkout/processed/prog40149/tofix_1.c,127,1.462294056,2,127,19
checkout/processed/prog18077/tofix_0.c,108,0.5744488470000001,2,108,17
checkout/processed/prog43423/tofix_1.c,71,0.074837361,1,71,16
checkout/processed/prog21403/tofix_0.c,91,14.557856179,4,91,13
checkout/processed/prog56499/tofix_1.c,29,1.6723710879999998,3,29,5
checkout/processed/prog13742/tofix_1.c,91,0.407550076,2,91,16
checkout/processed/prog17855/tofix_0.c,198,29.410350816,4,198,35
checkout/processed/prog42550/tofix_0.c,178,28.228259979999997,4,178,32
checkout/processed/prog03469/tofix_1.c,95,0.115101989,1,95,15
checkout/processed/prog37021/tofix_1.c,229,-1,-1,229,34
checkout/processed/prog44556/tofix_0.c,88,0.08628383099999999,1,88,15
checkout/processed/prog33478/tofix_1.c,102,0.106036816,1,102,20
checkout/processed/prog47451/tofix_1.c,174,7.121907832000001,3,174,25
checkout/processed/prog35315/tofix_0.c,119,0.447903054,2,119,26
checkout/processed/prog43698/tofix_0.c,154,2.841217174,2,154,26
checkout/processed/prog34568/tofix_0.c,184,-1,-1,184,28
checkout/processed/prog39107/tofix_0.c,137,3.862058578,3,137,25
checkout/processed/prog28174/tofix_0.c,127,42.840525263,4,127,20
checkout/processed/prog41609/tofix_1.c,62,24.265978229,4,62,8
checkout/processed/prog54321/tofix_0.c,113,0.623289811,2,113,23
checkout/processed/prog31496/tofix_1.c,105,124.786276498,5,105,19
checkout/processed/prog19766/tofix_1.c,147,0.6870119140000001,2,147,29
checkout/processed/prog01697/tofix_1.c,98,13.897886249999999,4,98,20
checkout/processed/prog48684/tofix_0.c,172,7.647788179,3,172,29
checkout/processed/prog15091/tofix_0.c,159,0.206203118,1,159,25
checkout/processed/prog27832/tofix_0.c,144,4.8440813039999995,3,144,21
checkout/processed/prog52480/tofix_0.c,137,4.272479902,3,137,21
checkout/processed/prog17985/tofix_0.c,119,0.153830121,1,119,17
checkout/processed/prog24826/tofix_0.c,149,3.9161577910000003,3,149,25
checkout/processed/prog30494/tofix_0.c,55,0.231163367,2,55,11
checkout/processed/prog30494/tofix_1.c,25,0.027348193,1,25,4
checkout/processed/prog09493/tofix_1.c,53,1.636460607,3,53,9
checkout/processed/prog43821/tofix_0.c,66,3.986087395,3,66,11
checkout/processed/prog43821/tofix_1.c,148,25.039082926000003,4,148,22
checkout/processed/prog41254/tofix_0.c,78,18.752594092,4,78,11
checkout/processed/prog56930/tofix_0.c,174,91.64958139999999,5,174,32
checkout/processed/prog16960/tofix_1.c,161,4.8798209439999995,3,161,23
checkout/processed/prog57175/tofix_0.c,199,0.187541165,1,199,35
checkout/processed/prog33893/tofix_0.c,169,-1,-1,169,25
checkout/processed/prog47524/tofix_0.c,122,0.566600028,2,122,25
checkout/processed/prog34411/tofix_0.c,117,0.604406058,2,117,22
checkout/processed/prog22621/tofix_1.c,104,55.390580556,5,104,17
checkout/processed/prog22621/tofix_2.c,46,1.258630948,3,46,10
checkout/processed/prog22134/tofix_0.c,191,0.179656098,1,191,32
checkout/processed/prog47891/tofix_1.c,190,6.097345923,3,190,32
checkout/processed/prog47521/tofix_0.c,160,0.168840394,1,160,26
checkout/processed/prog32956/tofix_0.c,203,9.163886881,3,203,30
checkout/processed/prog32956/tofix_1.c,14,0.014495501000000001,1,14,3
checkout/processed/prog33526/tofix_0.c,122,0.13953127399999998,1,122,25
checkout/processed/prog04907/tofix_0.c,18,1.186122173,4,18,2
checkout/processed/prog51283/tofix_1.c,191,24.891787009,4,191,32
checkout/processed/prog14246/tofix_0.c,100,15.44084509,4,100,19
checkout/processed/prog19078/tofix_0.c,136,3.923330266,3,136,21
checkout/processed/prog56593/tofix_0.c,180,0.165147777,1,180,33
checkout/processed/prog24190/tofix_0.c,112,-1,-1,112,17
checkout/processed/prog48782/tofix_1.c,144,25.870908441,4,144,20
checkout/processed/prog58314/tofix_0.c,143,0.139107488,1,143,26
checkout/processed/prog22832/tofix_0.c,155,99.929726606,5,155,25
checkout/processed/prog19889/tofix_0.c,150,4.184283325,3,150,23
checkout/processed/prog18610/tofix_0.c,130,25.856594398,4,130,24
checkout/processed/prog02052/tofix_0.c,195,1.703079896,2,195,33
checkout/processed/prog10343/tofix_0.c,123,3.597636206,3,123,22
checkout/processed/prog49116/tofix_0.c,147,19.393987409,4,147,29
checkout/processed/prog10332/tofix_1.c,57,29.746793296,5,57,8
checkout/processed/prog08521/tofix_0.c,105,16.881100542000002,4,105,14
checkout/processed/prog56524/tofix_1.c,187,5.694858028,3,187,32
checkout/processed/prog41236/tofix_0.c,85,0.083020853,1,85,14
checkout/processed/prog47041/tofix_0.c,115,120.126299934,5,115,9
checkout/processed/prog20399/tofix_0.c,98,0.09852174,1,98,21
checkout/processed/prog23416/tofix_0.c,97,3.704174596,3,97,15
checkout/processed/prog14353/tofix_0.c,162,63.044246273000006,4,162,9
checkout/processed/prog30788/tofix_0.c,115,0.628699545,2,115,19
checkout/processed/prog00032/tofix_1.c,57,0.305259004,2,57,8
checkout/processed/prog06149/tofix_0.c,140,-1,-1,140,22
checkout/processed/prog16500/tofix_0.c,222,2.632978597,2,222,24
checkout/processed/prog05646/tofix_0.c,120,-1,-1,120,19
checkout/processed/prog11457/tofix_0.c,164,1.4254562610000001,2,164,23
checkout/processed/prog56096/tofix_0.c,118,0.127736093,1,118,18
checkout/processed/prog51838/tofix_0.c,202,0.5973413670000001,1,202,20
checkout/processed/prog17211/tofix_0.c,194,0.24515556600000002,1,194,10
checkout/processed/prog49510/tofix_0.c,82,0.12217866,1,82,6
checkout/processed/prog05203/tofix_0.c,147,0.207791392,1,147,17
checkout/processed/prog31736/tofix_0.c,145,1.874080236,2,145,17
checkout/processed/prog16797/tofix_0.c,135,1.597388487,2,135,13
checkout/processed/prog53237/tofix_0.c,137,-1,-1,137,21
checkout/processed/prog15770/tofix_0.c,232,0.29828586,1,232,15
checkout/processed/prog39034/tofix_0.c,178,-1,-1,178,36
checkout/processed/prog50355/tofix_0.c,80,-1,-1,80,15
checkout/processed/prog52205/tofix_0.c,139,29.31695928,4,139,19
checkout/processed/prog58116/tofix_0.c,191,0.35263169899999997,1,191,17
checkout/processed/prog40674/tofix_0.c,200,-1,-1,200,17
checkout/processed/prog08975/tofix_0.c,181,2.019525632,2,181,8
checkout/processed/prog30537/tofix_0.c,160,0.230500312,1,160,12
checkout/processed/prog14511/tofix_0.c,252,93.82006876199999,4,252,14
checkout/processed/prog13426/tofix_0.c,188,-1,-1,188,31
checkout/processed/prog24873/tofix_0.c,284,1.856139904,2,284,49
checkout/processed/prog28120/tofix_0.c,198,91.400734232,4,198,17
checkout/processed/prog53634/tofix_0.c,145,0.15899726,1,145,10
checkout/processed/prog32345/tofix_0.c,202,-1,-1,202,11
checkout/processed/prog19873/tofix_0.c,215,0.301614712,1,215,19
checkout/processed/prog17986/tofix_0.c,201,2.548360339,2,201,28
checkout/processed/prog54462/tofix_0.c,230,1.796659041,2,230,39
checkout/processed/prog48181/tofix_0.c,218,0.28095779,1,218,8
checkout/processed/prog24318/tofix_0.c,201,-1,-1,201,6
checkout/processed/prog11519/tofix_0.c,93,0.762190605,2,93,13
checkout/processed/prog45801/tofix_0.c,146,0.524809656,1,146,14
checkout/processed/prog01688/tofix_0.c,220,169.622571202,5,220,25
checkout/processed/prog02581/tofix_0.c,144,0.803754212,2,144,25
checkout/processed/prog33131/tofix_0.c,147,-1,-1,147,29
checkout/processed/prog08113/tofix_0.c,264,0.301228701,1,264,41
checkout/processed/prog38109/tofix_0.c,233,0.303670049,1,233,9
checkout/processed/prog19822/tofix_0.c,272,1.553007304,2,272,54
checkout/processed/prog50588/tofix_0.c,142,78.39851580999999,5,142,39
checkout/processed/prog34946/tofix_0.c,162,0.250461636,1,162,15
checkout/processed/prog40755/tofix_0.c,206,0.24095329799999998,1,206,17
checkout/processed/prog15557/tofix_0.c,130,0.273541162,1,130,14
checkout/processed/prog28984/tofix_0.c,106,7.932086351,3,106,9
checkout/processed/prog24628/tofix_0.c,162,14.883157139,3,162,12
checkout/processed/prog06216/tofix_0.c,246,0.317443003,1,246,26
checkout/processed/prog31085/tofix_0.c,102,0.115939663,1,102,12
checkout/processed/prog43359/tofix_0.c,224,0.308521692,1,224,19
checkout/processed/prog28076/tofix_0.c,100,0.135518758,1,100,13
checkout/processed/prog50786/tofix_0.c,213,37.012394967,4,213,42
checkout/processed/prog47426/tofix_0.c,205,-1,-1,205,10
checkout/processed/prog10261/tofix_0.c,169,5.1227892420000005,2,169,17
checkout/processed/prog10578/tofix_0.c,255,0.295289093,1,255,47
checkout/processed/prog18478/tofix_0.c,277,0.323798329,1,277,24
checkout/processed/prog17889/tofix_0.c,121,0.876902645,2,121,17
checkout/processed/prog36548/tofix_0.c,266,-1,-1,266,35
checkout/processed/prog45535/tofix_0.c,178,-1,-1,178,10
checkout/processed/prog02921/tofix_0.c,181,1.165541231,2,181,24
checkout/processed/prog42327/tofix_0.c,171,0.17788595599999998,1,171,26
checkout/processed/prog34239/tofix_0.c,221,0.276655498,1,221,42
checkout/processed/prog00397/tofix_0.c,137,0.164010773,1,137,29
checkout/processed/prog25756/tofix_0.c,253,1.687419675,2,253,17
checkout/processed/prog36970/tofix_0.c,169,0.224963301,1,169,33
checkout/processed/prog48939/tofix_0.c,96,0.413822036,2,96,18
checkout/processed/prog20401/tofix_0.c,159,0.224014781,1,159,24
checkout/processed/prog50374/tofix_0.c,175,0.863224383,2,175,29
checkout/processed/prog51743/tofix_0.c,126,0.6828425819999999,2,126,22
checkout/processed/prog15671/tofix_0.c,144,1.0932038020000001,2,144,23
checkout/processed/prog44578/tofix_0.c,148,5.106658221,3,148,25
checkout/processed/prog39656/tofix_0.c,177,38.134577694,4,177,23
checkout/processed/prog00022/tofix_0.c,144,0.908449907,2,144,21
checkout/processed/prog59428/tofix_0.c,179,0.227214457,1,179,25
checkout/processed/prog12488/tofix_0.c,172,86.946708527,5,172,34
checkout/processed/prog21538/tofix_0.c,149,4.069470184,3,149,28
checkout/processed/prog54615/tofix_0.c,169,0.177663503,1,169,30
checkout/processed/prog25013/tofix_0.c,117,-1,-1,117,22
checkout/processed/prog06784/tofix_0.c,154,0.16053683300000002,1,154,29
checkout/processed/prog45301/tofix_0.c,159,26.550020567,4,159,27
checkout/processed/prog40286/tofix_0.c,187,18.345210619,3,187,28
checkout/processed/prog06478/tofix_0.c,241,0.241249447,1,241,39
checkout/processed/prog54871/tofix_0.c,111,0.648426054,2,111,18
checkout/processed/prog07817/tofix_0.c,202,0.20108852300000002,1,202,33
checkout/processed/prog37134/tofix_0.c,168,22.102853096,4,168,31
checkout/processed/prog56038/tofix_0.c,108,0.113551368,1,108,21
checkout/processed/prog04471/tofix_0.c,146,13.901385372,3,146,21
checkout/processed/prog19305/tofix_0.c,139,0.718247287,2,139,20
checkout/processed/prog09268/tofix_0.c,210,7.7648695739999996,3,210,31
checkout/processed/prog16997/tofix_0.c,128,-1,-1,128,22
checkout/processed/prog28385/tofix_0.c,110,0.688213495,2,110,19
checkout/processed/prog06487/tofix_0.c,165,0.72361339,2,165,31
checkout/processed/prog31210/tofix_0.c,178,0.14974695,1,178,30
checkout/processed/prog59248/tofix_0.c,179,4.691085127,3,179,32
checkout/processed/prog32179/tofix_1.c,187,0.22624592599999999,1,187,32
checkout/processed/prog11200/tofix_0.c,159,0.147844964,1,159,29
checkout/processed/prog12610/tofix_0.c,118,8.979276126,3,118,24
checkout/processed/prog00913/tofix_0.c,96,3.604304935,3,96,15
checkout/processed/prog48608/tofix_0.c,178,6.313421536,3,178,32
checkout/processed/prog11802/tofix_0.c,167,-1,-1,167,36
checkout/processed/prog46649/tofix_0.c,181,4.553473394,3,181,35
checkout/processed/prog31406/tofix_0.c,116,0.700295506,2,116,21
checkout/processed/prog10836/tofix_0.c,104,0.614951295,2,104,19
checkout/processed/prog27487/tofix_0.c,157,4.445974736,3,157,28
checkout/processed/prog39651/tofix_0.c,190,5.43797945,3,190,33
checkout/processed/prog13056/tofix_0.c,202,7.5907294510000005,3,202,35
checkout/processed/prog58948/tofix_0.c,100,0.441146719,2,100,14
checkout/processed/prog49262/tofix_0.c,152,0.146893311,1,152,27
checkout/processed/prog32899/tofix_0.c,176,0.8743463499999999,2,176,24
checkout/processed/prog03981/tofix_0.c,191,-1,-1,191,32
checkout/processed/prog17251/tofix_0.c,170,0.834714446,2,170,30
checkout/processed/prog35948/tofix_0.c,113,0.580239118,2,113,23
checkout/processed/prog39252/tofix_0.c,110,0.1159328,1,110,19
checkout/processed/prog51527/tofix_0.c,113,0.16559596299999998,1,113,17
checkout/processed/prog36781/tofix_0.c,156,5.881020342,3,156,25
checkout/processed/prog06774/tofix_0.c,171,0.174265124,1,171,31
checkout/processed/prog16952/tofix_0.c,163,0.159754583,1,163,29
checkout/processed/prog12364/tofix_0.c,139,26.257087727000002,4,139,25
checkout/processed/prog29448/tofix_0.c,134,3.9937912939999998,3,134,22
checkout/processed/prog48643/tofix_0.c,185,0.182991395,1,185,30
checkout/processed/prog19794/tofix_0.c,134,0.247451894,1,134,24
checkout/processed/prog32006/tofix_0.c,160,30.7787993,4,160,27
checkout/processed/prog00940/tofix_0.c,147,103.98582352300001,5,147,24
checkout/processed/prog06930/tofix_0.c,152,0.282905628,1,152,21
checkout/processed/prog50797/tofix_1.c,81,-1,-1,81,16
checkout/processed/prog35595/tofix_0.c,171,4.985543281,3,171,29
checkout/processed/prog29093/tofix_0.c,146,-1,-1,146,29
checkout/processed/prog53085/tofix_0.c,95,2.923438146,3,95,20
checkout/processed/prog41362/tofix_0.c,170,0.847464755,2,170,30
checkout/processed/prog43330/tofix_0.c,140,22.247765918,4,140,27
checkout/processed/prog01643/tofix_0.c,121,0.603151037,2,121,23
checkout/processed/prog30371/tofix_0.c,163,-1,-1,163,32
checkout/processed/prog10125/tofix_0.c,194,-1,-1,194,36
checkout/processed/prog24566/tofix_0.c,157,4.280838182,3,157,29
checkout/processed/prog05885/tofix_0.c,200,0.220938511,1,200,41
checkout/processed/prog44444/tofix_0.c,142,0.770582257,2,142,22
checkout/processed/prog57907/tofix_0.c,157,0.274931005,1,157,28
checkout/processed/prog04368/tofix_0.c,159,6.487967989,3,159,28
checkout/processed/prog57869/tofix_0.c,109,5.604923979,3,109,18
checkout/processed/prog17193/tofix_0.c,145,96.386059918,5,145,23
checkout/processed/prog07027/tofix_0.c,122,0.136758723,1,122,20
checkout/processed/prog53216/tofix_0.c,177,5.498628475,3,177,30
checkout/processed/prog21284/tofix_0.c,143,0.764768382,2,143,22
checkout/processed/prog58762/tofix_0.c,175,0.173768112,1,175,27
checkout/processed/prog36861/tofix_0.c,152,21.866579656000003,4,152,29
checkout/processed/prog58247/tofix_0.c,189,1.2062365119999998,2,189,31
checkout/processed/prog41815/tofix_0.c,154,21.070980495,4,154,29
checkout/processed/prog55546/tofix_0.c,100,1.3290411050000002,2,100,16
checkout/processed/prog43047/tofix_0.c,109,0.598385146,2,109,17
checkout/processed/prog53722/tofix_0.c,188,0.868782091,2,188,36
checkout/processed/prog22673/tofix_0.c,170,4.947454987,3,170,28
checkout/processed/prog35443/tofix_0.c,240,8.445592416,3,240,38
checkout/processed/prog53135/tofix_0.c,105,0.125519185,1,105,14
checkout/processed/prog45523/tofix_0.c,124,6.031066406,3,124,22
checkout/processed/prog12105/tofix_0.c,75,0.40875739299999997,2,75,8
checkout/processed/prog45986/tofix_0.c,151,1.084144936,2,151,21
checkout/processed/prog35593/tofix_0.c,144,32.781720698,4,144,22
checkout/processed/prog40171/tofix_0.c,208,0.24195212900000002,1,208,35
checkout/processed/prog20795/tofix_0.c,142,0.151090475,1,142,23
checkout/processed/prog05945/tofix_0.c,108,-1,-1,108,22
checkout/processed/prog05768/tofix_0.c,165,-1,-1,165,30
checkout/processed/prog28859/tofix_0.c,108,2.546020881,3,108,21
checkout/processed/prog23439/tofix_0.c,159,0.854048664,2,159,21
checkout/processed/prog45194/tofix_0.c,127,0.7849778049999999,2,127,19
checkout/processed/prog27907/tofix_0.c,107,0.598921677,2,107,12
checkout/processed/prog32711/tofix_0.c,170,4.549366922,3,170,28
checkout/processed/prog41125/tofix_0.c,160,4.486955258,3,160,28
checkout/processed/prog16283/tofix_0.c,68,13.511808771,4,68,15
checkout/processed/prog57943/tofix_0.c,199,1.523739403,2,199,28
checkout/processed/prog15061/tofix_0.c,252,-1,-1,252,45
checkout/processed/prog23277/tofix_0.c,135,1.004637403,2,135,24
checkout/processed/prog27037/tofix_0.c,208,0.201235271,1,208,38
checkout/processed/prog51389/tofix_0.c,88,0.376777836,2,88,16
checkout/processed/prog06530/tofix_0.c,81,0.065739222,1,81,14
checkout/processed/prog42457/tofix_0.c,92,0.106169584,1,92,18
checkout/processed/prog13692/tofix_0.c,95,0.111603045,1,95,18
checkout/processed/prog11709/tofix_0.c,73,0.09116100399999999,1,73,13
checkout/processed/prog49889/tofix_0.c,99,0.172713411,1,99,14
checkout/processed/prog37329/tofix_0.c,105,0.138015334,1,105,17
checkout/processed/prog32455/tofix_0.c,75,0.076894332,1,75,12
checkout/processed/prog49043/tofix_0.c,70,0.073772514,1,70,10
checkout/processed/prog13342/tofix_0.c,67,0.055201464,1,67,14
checkout/processed/prog50304/tofix_0.c,79,0.109844418,1,79,15
checkout/processed/prog00044/tofix_0.c,92,0.10617882199999999,1,92,17
checkout/processed/prog49140/tofix_0.c,115,0.150003127,1,115,16
checkout/processed/prog25477/tofix_0.c,77,0.080766082,1,77,15
checkout/processed/prog33951/tofix_0.c,93,0.139040272,1,93,17
checkout/processed/prog30794/tofix_0.c,78,0.07858661700000001,1,78,15
checkout/processed/prog20402/tofix_0.c,94,0.114213174,1,94,15
checkout/processed/prog09309/tofix_0.c,108,0.120446921,1,108,19
checkout/processed/prog46061/tofix_0.c,82,0.081423777,1,82,12
checkout/processed/prog41168/tofix_0.c,103,0.12809528,1,103,15
checkout/processed/prog14664/tofix_0.c,97,0.86831691,2,97,15
checkout/processed/prog22620/tofix_0.c,94,0.11596003399999999,1,94,14
checkout/processed/prog23025/tofix_0.c,112,0.149255189,1,112,21
checkout/processed/prog39666/tofix_1.c,58,0.054150116,1,58,12
checkout/processed/prog29616/tofix_0.c,92,-1,-1,92,15
checkout/processed/prog58029/tofix_0.c,90,0.439015706,2,90,17
checkout/processed/prog51092/tofix_0.c,91,0.442597036,2,91,19
checkout/processed/prog12465/tofix_0.c,100,0.8542385969999999,2,100,14
checkout/processed/prog08775/tofix_0.c,113,0.130013166,1,113,21
checkout/processed/prog40768/tofix_1.c,53,-1,-1,53,10
checkout/processed/prog49284/tofix_0.c,79,0.096306926,1,79,12
checkout/processed/prog11079/tofix_0.c,80,0.081568262,1,80,16
checkout/processed/prog19439/tofix_0.c,108,0.120314002,1,108,20
checkout/processed/prog03606/tofix_0.c,84,4.898424251000001,3,84,10
checkout/processed/prog03782/tofix_0.c,68,0.069198199,1,68,13
checkout/processed/prog41449/tofix_0.c,123,0.158447578,1,123,16
checkout/processed/prog19036/tofix_0.c,99,1.034090033,2,99,19
checkout/processed/prog20306/tofix_0.c,107,0.745137068,2,107,19
checkout/processed/prog35647/tofix_0.c,100,0.08741218899999999,1,100,13
checkout/processed/prog11918/tofix_0.c,70,48.939262745,5,70,15
checkout/processed/prog55136/tofix_0.c,86,0.09039360499999999,1,86,15
checkout/processed/prog00920/tofix_0.c,84,0.100195822,1,84,12
checkout/processed/prog53981/tofix_0.c,76,0.088543497,1,76,10
checkout/processed/prog36068/tofix_0.c,121,0.746434839,2,121,19
checkout/processed/prog58911/tofix_0.c,85,14.356204374,4,85,17
checkout/processed/prog33703/tofix_0.c,149,-1,-1,149,21
checkout/processed/prog25021/tofix_0.c,113,22.557466723,4,113,19
checkout/processed/prog11649/tofix_0.c,116,0.12469969700000001,1,116,19
checkout/processed/prog39451/tofix_0.c,160,7.705730128,3,160,25
checkout/processed/prog06288/tofix_0.c,129,17.944046857,4,129,22
checkout/processed/prog50666/tofix_0.c,124,3.443570097,3,124,19
checkout/processed/prog44590/tofix_0.c,106,0.110669918,1,106,15
checkout/processed/prog02926/tofix_0.c,114,30.063882155,4,114,20
checkout/processed/prog54692/tofix_0.c,101,0.14817128000000002,1,101,15
checkout/processed/prog00218/tofix_0.c,96,0.115141928,1,96,20
checkout/processed/prog29642/tofix_0.c,205,1.1443298389999998,2,205,37
checkout/processed/prog30622/tofix_0.c,131,0.132604162,1,131,20
checkout/processed/prog58839/tofix_0.c,131,0.132371346,1,131,22
checkout/processed/prog13824/tofix_0.c,90,0.5432728609999999,2,90,16
checkout/processed/prog14298/tofix_0.c,181,6.422084946,3,181,27
checkout/processed/prog01218/tofix_0.c,156,4.9333775179999995,3,156,27
checkout/processed/prog53027/tofix_0.c,177,-1,-1,177,36
checkout/processed/prog40829/tofix_0.c,120,4.238307057,3,120,17
checkout/processed/prog32424/tofix_0.c,202,37.633892313,4,202,31
checkout/processed/prog40769/tofix_0.c,120,0.119273171,1,120,21
checkout/processed/prog51373/tofix_0.c,115,20.132289533,4,115,19
checkout/processed/prog38266/tofix_0.c,133,6.137662569000001,3,133,20
checkout/processed/prog43443/tofix_0.c,153,4.388635841,3,153,26
checkout/processed/prog43520/tofix_0.c,69,10.338043723,4,69,12
checkout/processed/prog52780/tofix_0.c,138,0.851069166,2,138,20
checkout/processed/prog44300/tofix_0.c,179,0.190028641,1,179,32
checkout/processed/prog57637/tofix_0.c,109,0.106029026,1,109,16
checkout/processed/prog52578/tofix_0.c,179,0.923931645,2,179,25
checkout/processed/prog25652/tofix_0.c,193,-1,-1,193,29
checkout/processed/prog26608/tofix_0.c,121,3.23445695,3,121,22
checkout/processed/prog16183/tofix_0.c,142,27.035766457,4,142,25
checkout/processed/prog24289/tofix_0.c,135,0.130526562,1,135,25
checkout/processed/prog32187/tofix_0.c,149,101.564397297,5,149,28
checkout/processed/prog24461/tofix_0.c,123,0.147288964,1,123,17
checkout/processed/prog03851/tofix_0.c,163,-1,-1,163,28
checkout/processed/prog37901/tofix_0.c,133,0.634520023,2,133,25
checkout/processed/prog20175/tofix_0.c,148,5.072154297,3,148,19
checkout/processed/prog06127/tofix_0.c,139,1.8509997710000001,2,139,19
checkout/processed/prog42084/tofix_0.c,137,6.878803876,3,137,25
checkout/processed/prog01558/tofix_0.c,133,3.992516878,3,133,22
checkout/processed/prog07436/tofix_0.c,153,0.899254855,2,153,27
checkout/processed/prog28857/tofix_0.c,125,0.135395007,1,125,21
checkout/processed/prog00141/tofix_0.c,73,0.327331747,2,73,13
checkout/processed/prog22868/tofix_0.c,94,0.087495234,1,94,16
checkout/processed/prog48978/tofix_0.c,109,3.611028786,3,109,18
checkout/processed/prog47940/tofix_0.c,87,15.574583501,4,87,15
checkout/processed/prog23190/tofix_0.c,95,11.847971532999999,4,95,17
checkout/processed/prog00217/tofix_0.c,87,0.546379911,2,87,13
checkout/processed/prog00128/tofix_0.c,119,1.8766403090000001,2,119,22
checkout/processed/prog28968/tofix_0.c,134,4.261646296,3,134,22
checkout/processed/prog28830/tofix_0.c,133,-1,-1,133,22
checkout/processed/prog28761/tofix_0.c,125,17.881205843,4,125,25
checkout/processed/prog37993/tofix_0.c,131,21.151865452000003,4,131,23
checkout/processed/prog39903/tofix_0.c,146,0.759140178,2,146,22
checkout/processed/prog40873/tofix_0.c,220,40.816889271,4,220,39
checkout/processed/prog44437/tofix_0.c,125,14.986922344,3,125,21
checkout/processed/prog15826/tofix_0.c,124,0.143217298,1,124,19
checkout/processed/prog36826/tofix_0.c,121,0.126308409,1,121,22
checkout/processed/prog52983/tofix_0.c,100,0.130524928,1,100,20
checkout/processed/prog31508/tofix_0.c,128,0.587154584,2,128,31
checkout/processed/prog51340/tofix_0.c,93,2.382936962,3,93,19
checkout/processed/prog52174/tofix_0.c,80,2.250385951,3,80,17
checkout/processed/prog41768/tofix_0.c,127,0.13347969199999998,1,127,20
checkout/processed/prog52001/tofix_0.c,97,5.74613443,3,97,21
checkout/processed/prog00884/tofix_0.c,107,0.11820092499999998,1,107,17
checkout/processed/prog13914/tofix_0.c,84,2.2058620209999997,3,84,15
checkout/processed/prog48402/tofix_0.c,67,0.066607156,1,67,14
checkout/processed/prog14962/tofix_0.c,192,1.124641549,2,192,31
checkout/processed/prog35424/tofix_0.c,188,0.19113548400000002,1,188,41
checkout/processed/prog14849/tofix_0.c,195,0.21067939600000002,1,195,35
checkout/processed/prog48083/tofix_0.c,120,-1,-1,120,33
checkout/processed/prog11109/tofix_0.c,195,1.424865778,2,195,26
checkout/processed/prog37917/tofix_0.c,83,0.087347172,1,83,14
checkout/processed/prog21244/tofix_0.c,157,0.9127381450000001,2,157,25
checkout/processed/prog04051/tofix_0.c,141,0.156806289,1,141,29
checkout/processed/prog42041/tofix_0.c,98,3.5302554479999997,3,98,19
checkout/processed/prog56690/tofix_0.c,205,0.23785853199999998,1,205,44
checkout/processed/prog53022/tofix_0.c,104,3.2106790849999998,3,104,20
checkout/processed/prog07906/tofix_0.c,121,0.641921052,2,121,25
checkout/processed/prog23191/tofix_0.c,96,0.100807014,1,96,18
checkout/processed/prog44895/tofix_0.c,103,0.12029119099999999,1,103,17
checkout/processed/prog09323/tofix_0.c,104,0.576842132,2,104,14
checkout/processed/prog46286/tofix_0.c,173,0.852027896,2,173,38
checkout/processed/prog12023/tofix_0.c,178,32.319048701,4,178,34
checkout/processed/prog55192/tofix_0.c,135,-1,-1,135,23
checkout/processed/prog02461/tofix_0.c,150,29.908740755,4,150,23
checkout/processed/prog28809/tofix_0.c,125,0.130730074,1,125,18
checkout/processed/prog28285/tofix_0.c,179,0.19187968800000002,1,179,24
checkout/processed/prog29184/tofix_0.c,222,42.756636617,4,222,36
checkout/processed/prog57691/tofix_0.c,90,0.6830112589999999,2,90,16
checkout/processed/prog54499/tofix_0.c,234,2.514597137,2,234,34
checkout/processed/prog13000/tofix_0.c,194,0.226472505,1,194,30
checkout/processed/prog47649/tofix_0.c,112,-1,-1,112,23
checkout/processed/prog55051/tofix_0.c,102,0.11660451499999999,1,102,19
checkout/processed/prog15387/tofix_0.c,161,0.8336846680000001,2,161,34
checkout/processed/prog11966/tofix_0.c,186,1.300545404,2,186,29
checkout/processed/prog36303/tofix_0.c,184,0.230429909,1,184,28
checkout/processed/prog05743/tofix_0.c,96,0.55527833,2,96,14
checkout/processed/prog39467/tofix_0.c,169,8.960793961,3,169,27
checkout/processed/prog55302/tofix_0.c,102,0.115588156,1,102,18
checkout/processed/prog54619/tofix_0.c,107,0.121382343,1,107,16
checkout/processed/prog28834/tofix_0.c,219,0.24052738099999998,1,219,38
checkout/processed/prog56495/tofix_0.c,95,0.089068705,1,95,22
checkout/processed/prog04616/tofix_0.c,84,0.073710841,1,84,16
checkout/processed/prog22735/tofix_1.c,48,0.045045510999999996,1,48,8
checkout/processed/prog04999/tofix_0.c,225,0.26513281699999997,1,225,37
checkout/processed/prog47446/tofix_0.c,145,0.150669035,1,145,13
checkout/processed/prog56652/tofix_0.c,150,1.2087551429999999,2,150,23
checkout/processed/prog53203/tofix_0.c,100,34.787258229,4,100,13
checkout/processed/prog55016/tofix_0.c,112,0.201578213,1,112,14
checkout/processed/prog23838/tofix_0.c,226,2.78495907,2,226,24
checkout/processed/prog49857/tofix_2.c,156,0.188932945,1,156,16
checkout/processed/prog34014/tofix_0.c,154,0.17414939,1,154,17
checkout/processed/prog28259/tofix_2.c,104,2.81425308,2,104,15
checkout/processed/prog16172/tofix_2.c,138,0.788749468,2,138,22
checkout/processed/prog45413/tofix_0.c,241,-1,-1,241,32
checkout/processed/prog06029/tofix_0.c,166,0.228930531,1,166,19
checkout/processed/prog18657/tofix_1.c,33,5.056455227000001,3,33,2
checkout/processed/prog18657/tofix_2.c,46,1.5372612780000001,3,46,7
checkout/processed/prog35156/tofix_2.c,88,0.153521048,1,88,9
checkout/processed/prog20174/tofix_0.c,175,-1,-1,175,23
checkout/processed/prog04558/tofix_0.c,28,0.0388533,1,28,2
checkout/processed/prog04558/tofix_1.c,32,0.058972407,1,32,2
checkout/processed/prog04558/tofix_2.c,157,0.987381999,2,157,22
checkout/processed/prog29420/tofix_2.c,139,-1,-1,139,17
checkout/processed/prog39262/tofix_0.c,160,-1,-1,160,22
checkout/processed/prog28121/tofix_1.c,99,0.548051295,2,99,17
checkout/processed/prog20233/tofix_0.c,128,0.218077096,1,128,15
checkout/processed/prog04492/tofix_0.c,47,9.135901118,4,47,6
checkout/processed/prog53750/tofix_0.c,232,127.130706701,4,232,22
checkout/processed/prog48707/tofix_0.c,151,-1,-1,151,16
checkout/processed/prog37695/tofix_0.c,16,0.015967973,1,16,2
checkout/processed/prog37695/tofix_1.c,128,51.67639121,4,128,12
checkout/processed/prog13180/tofix_0.c,310,0.733899858,1,310,33
checkout/processed/prog56181/tofix_3.c,110,0.158541503,1,110,15
checkout/processed/prog58280/tofix_3.c,91,3.487450528,3,91,15
checkout/processed/prog26676/tofix_0.c,154,0.176173514,1,154,19
checkout/processed/prog16057/tofix_1.c,24,0.425711763,2,24,3
checkout/processed/prog16057/tofix_2.c,141,-1,-1,141,15
checkout/processed/prog55168/tofix_0.c,84,9.555447716,3,84,11
checkout/processed/prog23971/tofix_3.c,104,3.971327903,3,104,15
checkout/processed/prog02653/tofix_2.c,130,28.706192478,4,130,19
checkout/processed/prog02501/tofix_0.c,154,-1,-1,154,23
checkout/processed/prog45261/tofix_2.c,152,-1,-1,152,20
checkout/processed/prog06132/tofix_0.c,180,1.539869834,2,180,24
checkout/processed/prog37505/tofix_0.c,150,1.41414968,2,150,21
checkout/processed/prog16516/tofix_2.c,161,0.17529284,1,161,22
checkout/processed/prog11882/tofix_0.c,138,1.1548338360000001,2,138,18
checkout/processed/prog32257/tofix_0.c,156,0.851353036,2,156,18
checkout/processed/prog06756/tofix_0.c,155,-1,-1,155,16
checkout/processed/prog23774/tofix_2.c,142,0.156803775,1,142,18
checkout/processed/prog47335/tofix_0.c,147,-1,-1,147,20
checkout/processed/prog46645/tofix_0.c,107,1.375462677,2,107,14
checkout/processed/prog16237/tofix_3.c,89,4.703404577000001,3,89,13
checkout/processed/prog17332/tofix_0.c,152,1.375708788,2,152,17
checkout/processed/prog49544/tofix_2.c,166,-1,-1,166,22
checkout/processed/prog28391/tofix_0.c,170,0.170724866,1,170,17
checkout/processed/prog10107/tofix_2.c,169,7.150393296,3,169,24
checkout/processed/prog35030/tofix_1.c,30,0.27876515399999996,2,30,3
checkout/processed/prog22932/tofix_1.c,105,0.134484114,1,105,14
checkout/processed/prog07297/tofix_0.c,191,25.988864298,3,191,11
checkout/processed/prog25609/tofix_0.c,98,0.14001460400000001,1,98,13
checkout/processed/prog10739/tofix_0.c,120,0.792889266,2,120,15
checkout/processed/prog43256/tofix_1.c,123,148.163376751,5,123,21
checkout/processed/prog40590/tofix_0.c,143,0.320379271,1,143,12
checkout/processed/prog43159/tofix_0.c,128,-1,-1,128,20
checkout/processed/prog21476/tofix_0.c,136,82.761995415,4,136,14
checkout/processed/prog47647/tofix_1.c,136,0.234810243,1,136,16
checkout/processed/prog00055/tofix_0.c,114,83.75253377300001,4,114,11
checkout/processed/prog20163/tofix_0.c,140,1.461847076,2,140,15
checkout/processed/prog39963/tofix_0.c,232,-1,-1,232,34
checkout/processed/prog26516/tofix_3.c,135,5.121577287999999,3,135,17
checkout/processed/prog58214/tofix_0.c,194,-1,-1,194,23
checkout/processed/prog21195/tofix_1.c,100,0.125418306,1,100,17
checkout/processed/prog22151/tofix_2.c,76,0.607799761,2,76,10
checkout/processed/prog27351/tofix_0.c,225,63.705095485,4,225,31
checkout/processed/prog29107/tofix_2.c,111,0.16482354800000001,1,111,17
checkout/processed/prog40716/tofix_0.c,129,5.796096261,3,129,17
checkout/processed/prog18399/tofix_0.c,161,-1,-1,161,24
checkout/processed/prog46811/tofix_0.c,76,-1,-1,76,7
checkout/processed/prog34305/tofix_3.c,100,0.120293472,1,100,12
checkout/processed/prog00445/tofix_0.c,143,-1,-1,143,20
checkout/processed/prog54179/tofix_0.c,194,-1,-1,194,13
checkout/processed/prog54730/tofix_1.c,17,0.024859357,1,17,3
checkout/processed/prog05330/tofix_1.c,190,-1,-1,190,22
checkout/processed/prog28601/tofix_2.c,61,0.067793838,1,61,10
checkout/processed/prog42397/tofix_0.c,211,0.301687807,1,211,22
checkout/processed/prog29053/tofix_3.c,92,0.5910957429999999,2,92,12
checkout/processed/prog53293/tofix_0.c,155,-1,-1,155,20
checkout/processed/prog33011/tofix_0.c,155,-1,-1,155,19
checkout/processed/prog30434/tofix_0.c,154,-1,-1,154,19
checkout/processed/prog02892/tofix_0.c,90,0.8273502189999999,2,90,11
checkout/processed/prog20300/tofix_1.c,106,0.675883521,2,106,15
checkout/processed/prog20382/tofix_0.c,99,0.093892477,1,99,11
checkout/processed/prog10612/tofix_0.c,225,-1,-1,225,38
checkout/processed/prog54743/tofix_0.c,165,-1,-1,165,23
checkout/processed/prog48911/tofix_0.c,107,1.539595509,2,107,13
checkout/processed/prog07140/tofix_1.c,26,-1,-1,26,3
checkout/processed/prog07140/tofix_2.c,67,0.083970464,1,67,13
checkout/processed/prog23997/tofix_0.c,74,16.184151125,4,74,10
checkout/processed/prog04716/tofix_0.c,98,11.328510426,3,98,8
checkout/processed/prog25601/tofix_0.c,23,0.024305774000000002,1,23,2
checkout/processed/prog25601/tofix_1.c,31,0.040475371,1,31,2
checkout/processed/prog42716/tofix_0.c,140,10.661271872,3,140,16
checkout/processed/prog50551/tofix_2.c,83,-1,-1,83,13
checkout/processed/prog33021/tofix_0.c,221,-1,-1,221,28
checkout/processed/prog18168/tofix_1.c,156,8.306930541000002,3,156,20
checkout/processed/prog20241/tofix_2.c,132,0.150083953,1,132,16
checkout/processed/prog24435/tofix_0.c,157,0.23813632,1,157,22
checkout/processed/prog24246/tofix_3.c,90,0.6281112879999999,2,90,11
checkout/processed/prog49657/tofix_1.c,18,0.020136684000000002,1,18,3
checkout/processed/prog49657/tofix_2.c,27,0.036477322,1,27,3
checkout/processed/prog49657/tofix_3.c,85,4.668048654,3,85,9
checkout/processed/prog10384/tofix_0.c,207,-1,-1,207,22
checkout/processed/prog22440/tofix_1.c,89,0.12435902800000001,1,89,12
checkout/processed/prog01115/tofix_0.c,189,-1,-1,189,31
checkout/processed/prog39920/tofix_3.c,130,0.777006114,2,130,17
checkout/processed/prog51734/tofix_0.c,123,0.859805151,2,123,15
checkout/processed/prog10407/tofix_0.c,225,-1,-1,225,20
checkout/processed/prog18749/tofix_3.c,132,0.166299821,1,132,15
checkout/processed/prog49752/tofix_2.c,149,6.870578491,3,149,21
checkout/processed/prog51152/tofix_0.c,68,-1,-1,68,9
checkout/processed/prog51152/tofix_1.c,94,0.119091993,1,94,14
checkout/processed/prog19465/tofix_1.c,95,31.011915355,4,95,11
checkout/processed/prog48704/tofix_0.c,220,2.630244833,2,220,29
checkout/processed/prog42267/tofix_0.c,128,0.11822687899999999,1,128,19
checkout/processed/prog24178/tofix_2.c,146,0.262490165,1,146,20
checkout/processed/prog02232/tofix_2.c,114,0.155863891,1,114,12
checkout/processed/prog43976/tofix_0.c,192,68.871998497,4,192,19
checkout/processed/prog37465/tofix_3.c,132,5.14980748,3,132,17
checkout/processed/prog20024/tofix_2.c,100,0.621286715,2,100,10
checkout/processed/prog55356/tofix_1.c,65,5.862454791,3,65,7
checkout/processed/prog36810/tofix_0.c,123,-1,-1,123,13
checkout/processed/prog48657/tofix_2.c,137,1.146430335,2,137,19
checkout/processed/prog40980/tofix_2.c,170,-1,-1,170,17
checkout/processed/prog26963/tofix_0.c,201,-1,-1,201,22
checkout/processed/prog18847/tofix_0.c,76,0.40569989799999995,2,76,10
checkout/processed/prog54060/tofix_0.c,13,0.013703924999999999,1,13,1
checkout/processed/prog54060/tofix_1.c,21,0.027169782,1,21,1
checkout/processed/prog54060/tofix_2.c,135,4.723291797,3,135,19
checkout/processed/prog08479/tofix_0.c,175,0.17953614,1,175,19
checkout/processed/prog03800/tofix_3.c,136,0.856836605,2,136,19
checkout/processed/prog28287/tofix_0.c,118,200.332844601,5,118,12
checkout/processed/prog04822/tofix_0.c,98,3.595481048,3,98,13
checkout/processed/prog48404/tofix_0.c,94,0.522605881,2,94,15
checkout/processed/prog42014/tofix_0.c,94,0.08898984,1,94,15
checkout/processed/prog16646/tofix_0.c,69,0.148947794,1,69,6
checkout/processed/prog55604/tofix_0.c,130,0.13467398,1,130,20
checkout/processed/prog41636/tofix_3.c,152,-1,-1,152,22
checkout/processed/prog05354/tofix_0.c,106,0.5975927129999999,2,106,16
checkout/processed/prog44398/tofix_0.c,173,0.222483923,1,173,20
checkout/processed/prog36451/tofix_0.c,135,9.754440022,3,135,18
checkout/processed/prog32908/tofix_0.c,280,-1,-1,280,27
checkout/processed/prog59327/tofix_0.c,148,0.18780705,1,148,16
checkout/processed/prog26618/tofix_2.c,15,1.2892097749999998,3,15,1
checkout/processed/prog18757/tofix_2.c,26,0.034322388,1,26,1
checkout/processed/prog08782/tofix_0.c,14,0.01630966,1,14,1
checkout/processed/prog08782/tofix_1.c,20,0.034602929000000004,1,20,1
checkout/processed/prog08782/tofix_2.c,99,6.404271941,3,99,14
checkout/processed/prog34796/tofix_0.c,146,0.6856741900000001,2,146,25
checkout/processed/prog29032/tofix_2.c,98,0.14995485600000003,1,98,13
checkout/processed/prog20355/tofix_0.c,140,5.047560114,3,140,20
checkout/processed/prog53512/tofix_0.c,30,-1,-1,30,7
checkout/processed/prog53512/tofix_3.c,94,71.167626275,4,94,12
checkout/processed/prog19407/tofix_0.c,19,0.018826704,1,19,2
checkout/processed/prog16764/tofix_0.c,96,0.087680965,1,96,13
checkout/processed/prog45361/tofix_0.c,168,25.171428536,4,168,20
checkout/processed/prog17421/tofix_2.c,125,0.774007386,2,125,18
checkout/processed/prog46589/tofix_0.c,148,0.15075938000000003,1,148,24
checkout/processed/prog09329/tofix_2.c,98,113.109279809,5,98,11
checkout/processed/prog04477/tofix_0.c,98,0.49776839,2,98,18
checkout/processed/prog19072/tofix_0.c,107,0.127881951,1,107,16
checkout/processed/prog09736/tofix_0.c,148,-1,-1,148,18
checkout/processed/prog38723/tofix_0.c,148,0.7204586740000001,2,148,22
checkout/processed/prog45264/tofix_0.c,194,7.454502622000001,3,194,32
checkout/processed/prog27173/tofix_1.c,77,0.466900397,2,77,11
checkout/processed/prog18745/tofix_0.c,112,0.6796407529999999,2,112,20
checkout/processed/prog16696/tofix_0.c,183,7.127967391,3,183,33
checkout/processed/prog01985/tofix_0.c,193,0.171852876,1,193,38
checkout/processed/prog27170/tofix_1.c,90,18.794808163000003,4,90,12
checkout/processed/prog02569/tofix_0.c,159,1.039309255,2,159,25
checkout/processed/prog04998/tofix_0.c,159,0.166336588,1,159,23
checkout/processed/prog30292/tofix_0.c,156,0.7430038999999999,2,156,23
checkout/processed/prog23989/tofix_0.c,121,0.6532434069999999,2,121,17
checkout/processed/prog56847/tofix_0.c,166,0.164419656,1,166,31
checkout/processed/prog27848/tofix_0.c,181,0.17118398299999998,1,181,31
checkout/processed/prog29216/tofix_0.c,140,23.66972117,4,140,22
checkout/processed/prog54572/tofix_0.c,173,0.15876237399999998,1,173,28
checkout/processed/prog23663/tofix_0.c,98,0.740806584,2,98,17
checkout/processed/prog45320/tofix_0.c,108,0.557473218,2,108,19
checkout/processed/prog24132/tofix_0.c,132,4.414391545999999,3,132,23
checkout/processed/prog58417/tofix_0.c,116,0.117486487,1,116,12
checkout/processed/prog18062/tofix_0.c,177,1.352669283,2,177,25
checkout/processed/prog21918/tofix_0.c,136,162.33736789699998,5,136,21
checkout/processed/prog39697/tofix_0.c,95,0.41459333299999995,2,95,11
checkout/processed/prog05010/tofix_0.c,142,0.8096558869999999,2,142,22
checkout/processed/prog19449/tofix_0.c,176,1.177261254,2,176,28
checkout/processed/prog49821/tofix_0.c,138,6.394757050999999,3,138,24
checkout/processed/prog09818/tofix_0.c,112,-1,-1,112,20
checkout/processed/prog00598/tofix_0.c,136,29.224805525999997,4,136,19
checkout/processed/prog43150/tofix_0.c,126,0.106729859,1,126,21
checkout/processed/prog29378/tofix_0.c,116,-1,-1,116,17
checkout/processed/prog13836/tofix_0.c,251,1.308766514,2,251,33
checkout/processed/prog00860/tofix_0.c,212,0.222911677,1,212,39
checkout/processed/prog18201/tofix_0.c,191,4.7853291129999995,3,191,38
checkout/processed/prog50397/tofix_0.c,130,29.595222963,4,130,16
checkout/processed/prog02053/tofix_0.c,90,0.398766061,2,90,12
checkout/processed/prog33865/tofix_0.c,116,0.5941782,2,116,18
checkout/processed/prog44356/tofix_0.c,200,5.178951162000001,3,200,39
checkout/processed/prog11171/tofix_0.c,188,1.173862611,2,188,27
checkout/processed/prog05950/tofix_0.c,155,34.096629193,4,155,29
checkout/processed/prog04892/tofix_0.c,162,4.592065422,3,162,31
checkout/processed/prog14813/tofix_0.c,123,17.044790033,4,123,26
checkout/processed/prog10817/tofix_0.c,168,1.93359345,2,168,32
checkout/processed/prog33300/tofix_0.c,125,25.442108780999998,4,125,23
checkout/processed/prog45847/tofix_0.c,237,0.257689328,1,237,29
checkout/processed/prog42927/tofix_0.c,109,12.134050296,4,109,24
checkout/processed/prog15508/tofix_0.c,29,0.033583716,1,29,6
checkout/processed/prog46419/tofix_0.c,118,3.3298577309999997,3,118,21
checkout/processed/prog11947/tofix_0.c,194,0.179955366,1,194,32
checkout/processed/prog32614/tofix_0.c,164,0.9024819639999999,2,164,25
checkout/processed/prog48894/tofix_0.c,84,21.676594562,4,84,18
checkout/processed/prog48894/tofix_1.c,74,0.326795379,2,74,15
checkout/processed/prog52166/tofix_1.c,167,5.353293973,3,167,24
checkout/processed/prog40563/tofix_0.c,207,83.752366184,3,207,41
checkout/processed/prog35193/tofix_0.c,122,22.535110015,4,122,17
checkout/processed/prog10901/tofix_0.c,81,0.079197327,1,81,13
checkout/processed/prog41946/tofix_0.c,137,0.7629861649999999,2,137,22
checkout/processed/prog04417/tofix_0.c,88,0.101062887,1,88,14
checkout/processed/prog03206/tofix_1.c,85,0.36929884900000004,2,85,17
checkout/processed/prog45403/tofix_0.c,157,4.002056267,3,157,28
checkout/processed/prog52691/tofix_0.c,136,0.678000362,2,136,25
checkout/processed/prog08128/tofix_0.c,128,-1,-1,128,22
checkout/processed/prog06800/tofix_0.c,133,0.11345919400000001,1,133,22
checkout/processed/prog02435/tofix_1.c,144,0.191425888,1,144,24
checkout/processed/prog28746/tofix_0.c,129,4.4269341739999994,3,129,25
checkout/processed/prog29568/tofix_0.c,119,0.117046102,1,119,23
checkout/processed/prog52892/tofix_1.c,108,14.842897427,4,108,17
checkout/processed/prog32462/tofix_1.c,77,-1,-1,77,12
checkout/processed/prog12051/tofix_0.c,94,2.4239696079999997,3,94,16
checkout/processed/prog36154/tofix_1.c,168,2.653237508,2,168,28
checkout/processed/prog10594/tofix_0.c,172,5.026979993,3,172,29
checkout/processed/prog24420/tofix_0.c,148,0.221959879,1,148,23
checkout/processed/prog54745/tofix_0.c,177,4.5528353820000005,3,177,29
checkout/processed/prog36729/tofix_1.c,51,0.28311668700000003,2,51,8
checkout/processed/prog37000/tofix_0.c,125,0.133511504,1,125,26
checkout/processed/prog08862/tofix_0.c,192,6.478677285,3,192,30
checkout/processed/prog29589/tofix_0.c,177,28.166860885000002,4,177,29
checkout/processed/prog27457/tofix_0.c,196,4.758732911,3,196,37
checkout/processed/prog52833/tofix_0.c,182,10.959612235,3,182,26
checkout/processed/prog11315/tofix_0.c,103,3.200377069,3,103,17
checkout/processed/prog11315/tofix_1.c,45,0.042996662,1,45,10
checkout/processed/prog04119/tofix_0.c,187,7.317112475,3,187,29
checkout/processed/prog36269/tofix_0.c,169,-1,-1,169,24
checkout/processed/prog20985/tofix_0.c,114,-1,-1,114,19
checkout/processed/prog09391/tofix_0.c,88,2.386552249,3,88,15
checkout/processed/prog13863/tofix_2.c,150,86.458850114,4,150,22
checkout/processed/prog00430/tofix_0.c,127,0.670950325,2,127,25
checkout/processed/prog26998/tofix_0.c,106,2.603716562,3,106,19
checkout/processed/prog38934/tofix_0.c,79,0.081876208,1,79,14
checkout/processed/prog30735/tofix_1.c,202,6.4649009060000004,3,202,33
checkout/processed/prog55169/tofix_0.c,70,0.056248429999999995,1,70,14
checkout/processed/prog55169/tofix_1.c,87,76.960904671,5,87,13
checkout/processed/prog29441/tofix_0.c,46,0.044090153,1,46,9
checkout/processed/prog29441/tofix_1.c,171,2.5901715050000003,2,171,27
checkout/processed/prog22763/tofix_1.c,86,2.604045641,3,86,17
checkout/processed/prog27800/tofix_1.c,10,0.024998474,2,10,1
checkout/processed/prog11770/tofix_0.c,139,28.407125865,4,139,21
checkout/processed/prog53677/tofix_0.c,98,3.2720394539999997,3,98,17
checkout/processed/prog22750/tofix_0.c,36,0.147179566,2,36,5
checkout/processed/prog46966/tofix_1.c,77,2.570672922,3,77,11
checkout/processed/prog23442/tofix_0.c,32,0.032435192,1,32,4
checkout/processed/prog49854/tofix_0.c,89,2.2792942619999996,3,89,16
checkout/processed/prog49854/tofix_1.c,54,0.389151111,2,54,7
checkout/processed/prog14319/tofix_0.c,25,0.149616664,2,25,2
checkout/processed/prog14319/tofix_1.c,53,0.275690528,2,53,10
checkout/processed/prog19109/tofix_0.c,41,0.274610499,2,41,7
checkout/processed/prog21514/tofix_0.c,62,87.78930002000001,6,62,10
checkout/processed/prog21514/tofix_1.c,82,1.9472170599999998,3,82,15
checkout/processed/prog33696/tofix_0.c,56,261.59000332200003,7,56,10
checkout/processed/prog33696/tofix_1.c,31,0.029886987,1,31,5
checkout/processed/prog00517/tofix_2.c,92,14.918448295000001,4,92,12
checkout/processed/prog39173/tofix_1.c,59,1.444191418,3,59,10
checkout/processed/prog53786/tofix_1.c,71,0.342877892,2,71,11
checkout/processed/prog03426/tofix_0.c,30,1.064868266,3,30,1
checkout/processed/prog03426/tofix_1.c,55,1.551330236,3,55,8
checkout/processed/prog42636/tofix_0.c,35,0.036421983,1,35,4
checkout/processed/prog12750/tofix_1.c,47,4.95361376,3,47,7
checkout/processed/prog02814/tofix_1.c,53,0.053203435,1,53,8
checkout/processed/prog17939/tofix_0.c,34,0.034600806,1,34,6
checkout/processed/prog53949/tofix_0.c,35,4.71575409,4,35,3
checkout/processed/prog17260/tofix_0.c,44,0.034414757,1,44,6
checkout/processed/prog02279/tofix_0.c,24,0.091744534,2,24,2
checkout/processed/prog02279/tofix_1.c,89,0.43758038000000005,2,89,11
checkout/processed/prog52012/tofix_0.c,29,0.100682287,2,29,3
checkout/processed/prog53189/tofix_0.c,79,5.126933804,3,79,4
checkout/processed/prog53189/tofix_1.c,66,105.17875859600001,6,66,11
checkout/processed/prog59076/tofix_1.c,30,0.843960311,3,30,6
checkout/processed/prog40427/tofix_1.c,53,0.19042509600000002,2,53,10
checkout/processed/prog51439/tofix_0.c,41,1.211874968,3,41,4
checkout/processed/prog23918/tofix_0.c,33,0.183265955,2,33,5
checkout/processed/prog23918/tofix_1.c,57,1.2158600880000001,3,57,10
checkout/processed/prog39969/tofix_0.c,52,28.306736908999998,5,52,9
checkout/processed/prog39969/tofix_1.c,46,0.16823885300000002,2,46,9
checkout/processed/prog24787/tofix_1.c,74,0.335281988,2,74,10
checkout/processed/prog34523/tofix_0.c,33,0.158787609,2,33,3
checkout/processed/prog34523/tofix_1.c,32,0.15333640399999998,2,32,3
checkout/processed/prog34523/tofix_2.c,48,22.594626049,5,48,6
checkout/processed/prog05893/tofix_0.c,42,0.20962455300000002,2,42,6
checkout/processed/prog50874/tofix_0.c,29,0.030783665,1,29,2
checkout/processed/prog48815/tofix_0.c,30,0.120770491,2,30,4
checkout/processed/prog48178/tofix_0.c,87,2.5610249759999997,3,87,13
checkout/processed/prog20557/tofix_0.c,53,0.22091432,2,53,10
checkout/processed/prog08335/tofix_0.c,52,0.213935935,2,52,9
checkout/processed/prog50529/tofix_1.c,79,0.363291927,2,79,13
checkout/processed/prog16541/tofix_0.c,122,-1,-1,122,18
checkout/processed/prog18865/tofix_1.c,51,0.060502964,1,51,8
checkout/processed/prog36179/tofix_0.c,29,0.16628890799999999,2,29,4
checkout/processed/prog24674/tofix_1.c,40,1.793959356,3,40,5
checkout/processed/prog31118/tofix_0.c,67,0.37959064,2,67,8
checkout/processed/prog31118/tofix_1.c,86,1.964961707,3,86,15
checkout/processed/prog12773/tofix_0.c,77,0.07566798400000001,1,77,18
checkout/processed/prog35912/tofix_1.c,82,0.437970472,2,82,11
checkout/processed/prog47315/tofix_0.c,111,2.94308115,3,111,23
checkout/processed/prog39595/tofix_0.c,27,0.032898015,1,27,4
checkout/processed/prog29391/tofix_0.c,79,0.076379877,1,79,18
checkout/processed/prog35121/tofix_1.c,58,1.6177025800000002,3,58,8
checkout/processed/prog06798/tofix_0.c,91,2.735727526,3,91,16
checkout/processed/prog23830/tofix_0.c,26,0.028293656,1,26,2
checkout/processed/prog22642/tofix_0.c,77,0.076523625,1,77,15
checkout/processed/prog25153/tofix_0.c,65,0.36783780200000005,2,65,6
checkout/processed/prog20674/tofix_2.c,39,8.520784646,4,39,6
checkout/processed/prog16453/tofix_0.c,71,0.079518833,1,71,16
checkout/processed/prog06392/tofix_0.c,72,2.044227302,3,72,11
checkout/processed/prog13174/tofix_0.c,67,2.033618048,3,67,14
checkout/processed/prog08167/tofix_1.c,56,0.22100593699999999,2,56,10
checkout/processed/prog21800/tofix_0.c,123,214.931210685,6,123,24
checkout/processed/prog02332/tofix_0.c,76,0.078279922,1,76,13
checkout/processed/prog58834/tofix_0.c,67,0.398234345,2,67,11
checkout/processed/prog37159/tofix_0.c,117,0.700582488,2,117,19
checkout/processed/prog32307/tofix_0.c,112,0.588797345,2,112,18
checkout/processed/prog34700/tofix_0.c,85,0.077110467,1,85,16
checkout/processed/prog24203/tofix_0.c,64,0.052184755,1,64,9
checkout/processed/prog13712/tofix_0.c,81,0.083675678,1,81,19
checkout/processed/prog26488/tofix_0.c,66,0.068676611,1,66,10
checkout/processed/prog31788/tofix_0.c,103,7.931193671,3,103,17
checkout/processed/prog36929/tofix_0.c,71,0.054802034,1,71,15
checkout/processed/prog56645/tofix_2.c,60,0.039314202,1,60,14
checkout/processed/prog08341/tofix_0.c,105,61.474324247,5,105,19
checkout/processed/prog04041/tofix_0.c,68,0.320094406,2,68,16
checkout/processed/prog16291/tofix_0.c,92,46.018029565,5,92,18
checkout/processed/prog54349/tofix_0.c,68,0.072352085,1,68,10
checkout/processed/prog34756/tofix_0.c,75,0.07615725,1,75,14
checkout/processed/prog35122/tofix_0.c,67,0.439630025,2,67,10
checkout/processed/prog27661/tofix_0.c,76,1.920489283,3,76,11
checkout/processed/prog03430/tofix_0.c,77,0.30415802599999997,2,77,17
checkout/processed/prog02016/tofix_0.c,90,0.079738215,1,90,20
checkout/processed/prog38379/tofix_0.c,65,0.06262116200000001,1,65,13
checkout/processed/prog22307/tofix_0.c,66,0.29178593399999997,2,66,16
checkout/processed/prog53215/tofix_0.c,71,0.29596346500000004,2,71,15
checkout/processed/prog23176/tofix_0.c,62,2.949495844,3,62,10
checkout/processed/prog51665/tofix_0.c,70,0.49606947100000004,2,70,10
checkout/processed/prog51444/tofix_0.c,92,0.138929514,1,92,12
checkout/processed/prog13221/tofix_0.c,75,0.295610001,2,75,17
checkout/processed/prog51971/tofix_1.c,111,0.638051146,2,111,18
checkout/processed/prog39422/tofix_0.c,92,0.085724275,1,92,15
checkout/processed/prog25204/tofix_0.c,87,37.691964602999995,5,87,19
checkout/processed/prog30357/tofix_0.c,71,0.071228773,1,71,16
checkout/processed/prog54715/tofix_1.c,44,0.042712741,1,44,10
checkout/processed/prog27904/tofix_0.c,70,0.067862082,1,70,12
checkout/processed/prog42281/tofix_0.c,70,0.07304875599999999,1,70,14
checkout/processed/prog40114/tofix_0.c,41,0.043423383,1,41,6
checkout/processed/prog40114/tofix_1.c,130,0.146683393,1,130,20
checkout/processed/prog19085/tofix_0.c,106,0.691117666,2,106,16
checkout/processed/prog07536/tofix_0.c,50,0.052018604999999996,1,50,10
checkout/processed/prog10948/tofix_0.c,76,2.420006938,3,76,12
checkout/processed/prog48025/tofix_0.c,65,0.288710921,2,65,14
checkout/processed/prog54673/tofix_0.c,78,0.079479456,1,78,15
checkout/processed/prog46177/tofix_0.c,79,0.32359699000000003,2,79,17
checkout/processed/prog49091/tofix_0.c,83,0.359089967,2,83,19
checkout/processed/prog28249/tofix_0.c,75,0.056760737,1,75,15
checkout/processed/prog37645/tofix_0.c,77,-1,-1,77,17
checkout/processed/prog21306/tofix_0.c,170,0.143189497,1,170,26
checkout/processed/prog52066/tofix_0.c,143,-1,-1,143,22
checkout/processed/prog11768/tofix_0.c,65,0.074995951,1,65,10
checkout/processed/prog55242/tofix_0.c,71,0.080843887,1,71,10
checkout/processed/prog58953/tofix_0.c,82,1.733315296,3,82,19
checkout/processed/prog44635/tofix_0.c,69,1.560234258,3,69,13
checkout/processed/prog21408/tofix_0.c,86,0.6508485449999999,2,86,13
checkout/processed/prog06958/tofix_0.c,62,0.057521201,1,62,10
checkout/processed/prog11392/tofix_0.c,70,0.07265047499999999,1,70,10
checkout/processed/prog54477/tofix_0.c,122,-1,-1,122,20
checkout/processed/prog33907/tofix_0.c,66,0.093997338,1,66,10
checkout/processed/prog06972/tofix_1.c,132,0.745756927,2,132,27
checkout/processed/prog28819/tofix_0.c,62,0.05643435,1,62,11
checkout/processed/prog21935/tofix_0.c,68,0.076291173,1,68,12
checkout/processed/prog50923/tofix_0.c,46,0.04066948099999999,1,46,8
checkout/processed/prog42750/tofix_1.c,49,0.058086928,1,49,6
checkout/processed/prog25706/tofix_0.c,70,0.067059958,1,70,14
checkout/processed/prog06727/tofix_0.c,89,0.090078783,1,89,15
checkout/processed/prog31246/tofix_0.c,85,0.37749777900000003,2,85,17
checkout/processed/prog03329/tofix_0.c,73,0.074921047,1,73,11
checkout/processed/prog47220/tofix_0.c,81,0.08683961700000001,1,81,11
checkout/processed/prog46422/tofix_0.c,69,0.067707875,1,69,11
checkout/processed/prog39487/tofix_0.c,66,0.066503851,1,66,10
checkout/processed/prog38940/tofix_0.c,111,2.60429666,3,111,23
checkout/processed/prog39889/tofix_0.c,78,2.054529543,3,78,13
checkout/processed/prog05679/tofix_0.c,38,0.037523652000000005,1,38,6
checkout/processed/prog58336/tofix_0.c,143,0.15795083499999998,1,143,24
checkout/processed/prog13833/tofix_0.c,91,2.9870589589999996,3,91,16
checkout/processed/prog48376/tofix_0.c,66,0.27932692600000003,2,66,14
checkout/processed/prog29051/tofix_0.c,124,3.673696855,3,124,24
checkout/processed/prog51755/tofix_0.c,71,0.059232444999999995,1,71,14
checkout/processed/prog56647/tofix_0.c,69,1.9347342349999999,3,69,13
checkout/processed/prog16250/tofix_1.c,78,0.36611965,2,78,13
checkout/processed/prog36555/tofix_0.c,38,0.031325864,1,38,9
checkout/processed/prog20385/tofix_0.c,154,0.169915553,1,154,27
checkout/processed/prog01095/tofix_0.c,77,9.329204561,4,77,17
checkout/processed/prog05521/tofix_0.c,69,0.068931784,1,69,10
checkout/processed/prog39591/tofix_0.c,70,0.415733705,2,70,12
checkout/processed/prog37893/tofix_0.c,52,2.0968013279999997,3,52,7
checkout/processed/prog44882/tofix_0.c,18,0.088546405,2,18,3
checkout/processed/prog44882/tofix_1.c,67,-1,-1,67,12
checkout/processed/prog27422/tofix_0.c,41,6.546496086,4,41,7
checkout/processed/prog27422/tofix_1.c,97,3.8375464,3,97,14
checkout/processed/prog00719/tofix_1.c,79,0.072422895,1,79,15
checkout/processed/prog21182/tofix_0.c,60,0.28960345800000004,2,60,9
checkout/processed/prog18277/tofix_1.c,106,0.5746414320000001,2,106,17
checkout/processed/prog52302/tofix_0.c,84,53.976743841,5,84,14
checkout/processed/prog44723/tofix_1.c,141,0.142666414,1,141,21
checkout/processed/prog46067/tofix_1.c,115,0.122713039,1,115,22
checkout/processed/prog04871/tofix_0.c,50,0.052865449999999994,1,50,7
checkout/processed/prog46956/tofix_1.c,89,0.60229745,2,89,13
checkout/processed/prog37266/tofix_1.c,131,0.14429899799999998,1,131,21
checkout/processed/prog54610/tofix_0.c,47,25.17438998,4,47,7
checkout/processed/prog54610/tofix_1.c,123,1.212586639,2,123,19
checkout/processed/prog30013/tofix_1.c,86,11.353386863999999,3,86,15
checkout/processed/prog46762/tofix_1.c,73,0.083539512,1,73,12
checkout/processed/prog33209/tofix_0.c,60,0.195946379,2,60,16
checkout/processed/prog33209/tofix_1.c,114,57.36466798199999,4,114,23
checkout/processed/prog13656/tofix_1.c,99,0.10235540400000001,1,99,18
checkout/processed/prog18119/tofix_1.c,82,0.376034313,2,82,15
checkout/processed/prog18406/tofix_0.c,48,3.126955604,3,48,9
checkout/processed/prog05526/tofix_1.c,69,0.070106262,1,69,11
checkout/processed/prog28949/tofix_1.c,78,0.328659064,2,78,14
checkout/processed/prog44637/tofix_0.c,48,0.050327959000000005,1,48,7
checkout/processed/prog38635/tofix_0.c,50,0.5401852890000001,2,50,7
checkout/processed/prog57909/tofix_0.c,74,0.07310994700000001,1,74,15
checkout/processed/prog30336/tofix_0.c,73,13.373997949,4,73,15
checkout/processed/prog30336/tofix_1.c,173,29.746298746,4,173,31
checkout/processed/prog53990/tofix_0.c,111,5.194781922,3,111,19
checkout/processed/prog08434/tofix_0.c,49,0.042032607,1,49,8
checkout/processed/prog37380/tofix_0.c,20,0.07285530100000001,2,20,4
checkout/processed/prog02909/tofix_0.c,42,0.191666178,2,42,7
checkout/processed/prog02909/tofix_1.c,68,1.6561420359999999,3,68,10
checkout/processed/prog52958/tofix_0.c,48,0.040913458,1,48,10
checkout/processed/prog07836/tofix_0.c,59,3.4815794049999997,3,59,11
checkout/processed/prog27833/tofix_0.c,52,2.928713119,3,52,7
checkout/processed/prog12722/tofix_1.c,91,0.09009342000000001,1,91,17
checkout/processed/prog28086/tofix_0.c,65,0.331473152,2,65,10
checkout/processed/prog18584/tofix_0.c,128,0.156193058,1,128,25
checkout/processed/prog18584/tofix_1.c,77,0.084708802,1,77,13
checkout/processed/prog10357/tofix_0.c,44,0.047868342,1,44,7
checkout/processed/prog50945/tofix_0.c,69,0.072738336,1,69,9
checkout/processed/prog50686/tofix_1.c,109,0.101663661,1,109,16
checkout/processed/prog56263/tofix_0.c,46,0.271327834,2,46,7
checkout/processed/prog56263/tofix_1.c,153,5.053439099,3,153,24
checkout/processed/prog50410/tofix_1.c,145,25.277739458,4,145,18
checkout/processed/prog37395/tofix_0.c,55,0.051989046,1,55,8
checkout/processed/prog43672/tofix_2.c,105,0.12221433200000001,1,105,16
checkout/processed/prog39269/tofix_0.c,55,7.691795187,4,55,10
checkout/processed/prog39269/tofix_1.c,126,1.038043155,2,126,23
checkout/processed/prog42766/tofix_1.c,81,-1,-1,81,15
checkout/processed/prog56354/tofix_0.c,48,1.901114245,3,48,7
checkout/processed/prog36823/tofix_1.c,51,0.054380139,1,51,8
checkout/processed/prog21706/tofix_0.c,127,0.148426574,1,127,25
checkout/processed/prog33470/tofix_1.c,131,0.15397687599999998,1,131,24
checkout/processed/prog55150/tofix_0.c,107,0.112187646,1,107,20
checkout/processed/prog27399/tofix_0.c,45,0.149911712,2,45,9
checkout/processed/prog53307/tofix_0.c,75,-1,-1,75,10
checkout/processed/prog09760/tofix_0.c,124,3.1337932189999997,3,124,24
checkout/processed/prog50060/tofix_0.c,43,0.03689065,1,43,11
checkout/processed/prog53486/tofix_0.c,121,0.592740794,2,121,19
checkout/processed/prog53613/tofix_0.c,88,2.423652129,3,88,13
checkout/processed/prog16229/tofix_0.c,87,0.394979991,2,87,15
checkout/processed/prog43271/tofix_1.c,92,3.906568218,3,92,12
checkout/processed/prog20671/tofix_0.c,144,0.5638646469999999,2,144,39
checkout/processed/prog32451/tofix_0.c,106,0.126387403,1,106,22
checkout/processed/prog33014/tofix_0.c,105,0.106707577,1,105,18
checkout/processed/prog21862/tofix_0.c,108,0.131539502,1,108,17
checkout/processed/prog51565/tofix_0.c,127,0.115764846,1,127,20
checkout/processed/prog38609/tofix_0.c,124,0.16840811,1,124,17
checkout/processed/prog21790/tofix_0.c,125,0.611985891,2,125,30
checkout/processed/prog58565/tofix_0.c,160,0.143403585,1,160,32
checkout/processed/prog41869/tofix_0.c,105,0.154751119,1,105,17
checkout/processed/prog56781/tofix_0.c,110,0.110438676,1,110,15
checkout/processed/prog39550/tofix_0.c,94,0.365183512,2,94,21
checkout/processed/prog44696/tofix_0.c,116,73.319955999,5,116,18
checkout/processed/prog33119/tofix_0.c,96,0.087662296,1,96,19
checkout/processed/prog53226/tofix_0.c,121,0.121070141,1,121,19
checkout/processed/prog21221/tofix_0.c,163,0.16347956200000002,1,163,32
checkout/processed/prog55400/tofix_0.c,157,0.150598685,1,157,33
checkout/processed/prog42991/tofix_0.c,102,0.41334049700000003,2,102,13
checkout/processed/prog56088/tofix_0.c,96,0.109622555,1,96,16
checkout/processed/prog40292/tofix_0.c,85,2.091515037,3,85,17
checkout/processed/prog40784/tofix_0.c,96,0.090778817,1,96,15
checkout/processed/prog22858/tofix_0.c,123,0.12342834700000001,1,123,25
checkout/processed/prog46513/tofix_0.c,164,0.155803912,1,164,35
checkout/processed/prog43097/tofix_0.c,182,1.13975458,2,182,30
checkout/processed/prog10968/tofix_0.c,146,-1,-1,146,16
checkout/processed/prog34361/tofix_0.c,141,0.161651255,1,141,22
checkout/processed/prog58885/tofix_0.c,193,0.19530625699999998,1,193,23
checkout/processed/prog08580/tofix_0.c,121,0.113417766,1,121,21
checkout/processed/prog41247/tofix_0.c,138,0.140000961,1,138,18
checkout/processed/prog29656/tofix_0.c,117,66.185466675,5,117,22
checkout/processed/prog43678/tofix_0.c,94,0.08577782099999999,1,94,19
checkout/processed/prog12616/tofix_0.c,216,1.355778736,2,216,37
checkout/processed/prog09934/tofix_0.c,123,4.3309280910000005,3,123,19
checkout/processed/prog53078/tofix_0.c,146,0.151159873,1,146,15
checkout/processed/prog30456/tofix_0.c,86,0.07992791399999999,1,86,15
checkout/processed/prog56736/tofix_0.c,120,3.006583244,3,120,22
checkout/processed/prog20559/tofix_0.c,112,0.154180804,1,112,15
checkout/processed/prog58939/tofix_0.c,148,0.155164301,1,148,22
checkout/processed/prog20924/tofix_0.c,82,0.08493173300000001,1,82,17
checkout/processed/prog41082/tofix_0.c,113,0.101969552,1,113,19
checkout/processed/prog48722/tofix_0.c,208,0.918886125,2,208,39
checkout/processed/prog20393/tofix_0.c,85,0.069513064,1,85,13
checkout/processed/prog23679/tofix_0.c,103,13.636416324,4,103,20
checkout/processed/prog43043/tofix_0.c,137,0.18046996299999998,1,137,18
checkout/processed/prog08818/tofix_0.c,118,0.5562592230000001,2,118,25
checkout/processed/prog51815/tofix_0.c,108,3.64806951,3,108,19
checkout/processed/prog30677/tofix_0.c,124,18.785330023,4,124,22
checkout/processed/prog56544/tofix_0.c,119,0.64173839,2,119,19
checkout/processed/prog47515/tofix_0.c,128,24.402337069999998,4,128,24
checkout/processed/prog01141/tofix_0.c,145,0.156624948,1,145,16
checkout/processed/prog05243/tofix_0.c,130,0.131899133,1,130,23
checkout/processed/prog28258/tofix_0.c,111,0.130488525,1,111,26
checkout/processed/prog55842/tofix_0.c,88,0.081511417,1,88,19
checkout/processed/prog39045/tofix_0.c,110,0.452128535,2,110,30
checkout/processed/prog26790/tofix_0.c,119,0.131796904,1,119,15
checkout/processed/prog48582/tofix_0.c,134,0.652054544,2,134,27
checkout/processed/prog08425/tofix_0.c,88,0.346532856,2,88,14
checkout/processed/prog19691/tofix_0.c,104,0.432677401,2,104,16
checkout/processed/prog25270/tofix_0.c,141,0.147947757,1,141,29
checkout/processed/prog41334/tofix_0.c,120,0.109251223,1,120,15
checkout/processed/prog02766/tofix_0.c,116,243.904591369,6,116,20
checkout/processed/prog30346/tofix_0.c,73,0.394174131,2,73,12
checkout/processed/prog23667/tofix_0.c,136,0.740321533,2,136,22
checkout/processed/prog52858/tofix_0.c,120,0.12580318100000001,1,120,12
checkout/processed/prog03277/tofix_0.c,183,-1,-1,183,32
checkout/processed/prog39125/tofix_0.c,133,18.283696542999998,4,133,26
checkout/processed/prog23131/tofix_0.c,132,-1,-1,132,20
checkout/processed/prog52671/tofix_0.c,110,0.117401178,1,110,18
checkout/processed/prog54095/tofix_0.c,108,-1,-1,108,20
checkout/processed/prog48715/tofix_0.c,145,0.152773789,1,145,27
checkout/processed/prog39785/tofix_0.c,103,4.138527526,3,103,14
checkout/processed/prog33030/tofix_0.c,107,0.543079769,2,107,15
checkout/processed/prog19985/tofix_0.c,104,0.44974742900000003,2,104,20
checkout/processed/prog01055/tofix_0.c,81,2.266198266,3,81,12
checkout/processed/prog17740/tofix_0.c,136,0.150000419,1,136,30
checkout/processed/prog07677/tofix_0.c,85,0.076465912,1,85,20
checkout/processed/prog41048/tofix_0.c,131,0.136591049,1,131,21
checkout/processed/prog34633/tofix_0.c,184,1.113625798,2,184,24
checkout/processed/prog22610/tofix_0.c,88,0.571897784,2,88,11
checkout/processed/prog06694/tofix_0.c,155,0.165761239,1,155,22
checkout/processed/prog07798/tofix_0.c,199,0.901410001,2,199,35
checkout/processed/prog55915/tofix_0.c,118,0.12665611400000001,1,118,19
checkout/processed/prog02190/tofix_0.c,162,24.958010025,4,162,25
checkout/processed/prog26492/tofix_0.c,156,0.8803993210000001,2,156,24
checkout/processed/prog44978/tofix_0.c,88,0.08580689400000001,1,88,9
checkout/processed/prog41781/tofix_0.c,225,0.250299624,1,225,39
checkout/processed/prog12425/tofix_0.c,156,88.893382297,5,156,24
checkout/processed/prog09900/tofix_1.c,126,0.732023127,2,126,17
checkout/processed/prog02614/tofix_0.c,116,0.680804482,2,116,16
checkout/processed/prog04418/tofix_0.c,146,0.163632049,1,146,13
checkout/processed/prog15292/tofix_0.c,161,6.7746922750000005,3,161,18
checkout/processed/prog13731/tofix_0.c,162,1.172137854,2,162,24
checkout/processed/prog49142/tofix_0.c,157,0.157976043,1,157,18
checkout/processed/prog28409/tofix_0.c,87,2.3466095960000004,3,87,10
checkout/processed/prog45607/tofix_0.c,117,0.116278801,1,117,16
checkout/processed/prog09724/tofix_0.c,118,-1,-1,118,17
checkout/processed/prog27978/tofix_0.c,112,0.570527521,2,112,18
checkout/processed/prog21064/tofix_0.c,125,0.669784595,2,125,13
checkout/processed/prog59252/tofix_0.c,188,0.91769533,2,188,30
checkout/processed/prog02995/tofix_0.c,118,3.286694834,3,118,16
checkout/processed/prog07736/tofix_0.c,206,0.217859478,1,206,38
checkout/processed/prog02339/tofix_0.c,175,1.189385833,2,175,18
checkout/processed/prog33220/tofix_1.c,193,0.26647287199999997,1,193,37
checkout/processed/prog51135/tofix_0.c,103,0.53435015,2,103,14
checkout/processed/prog54168/tofix_0.c,152,4.81746841,3,152,25
checkout/processed/prog53831/tofix_0.c,179,0.16780131099999998,1,179,26
checkout/processed/prog46625/tofix_0.c,100,2.723214365,3,100,17
checkout/processed/prog24029/tofix_0.c,145,0.696516672,2,145,20
checkout/processed/prog41741/tofix_0.c,156,0.866525653,2,156,22
checkout/processed/prog37588/tofix_0.c,156,4.810729637,3,156,17
checkout/processed/prog20728/tofix_0.c,122,0.126522378,1,122,15
checkout/processed/prog28464/tofix_0.c,160,33.148440754,4,160,16
checkout/processed/prog23259/tofix_0.c,164,0.790600579,2,164,26
checkout/processed/prog33402/tofix_0.c,116,0.125754966,1,116,16
checkout/processed/prog26538/tofix_0.c,159,0.160143469,1,159,23
checkout/processed/prog03223/tofix_0.c,108,-1,-1,108,18
checkout/processed/prog15699/tofix_0.c,153,0.155376117,1,153,25
checkout/processed/prog29237/tofix_0.c,111,3.6209299319999997,3,111,17
checkout/processed/prog21646/tofix_0.c,127,0.693449276,2,127,15
checkout/processed/prog17797/tofix_0.c,195,1.583683209,2,195,36
checkout/processed/prog05406/tofix_0.c,175,0.800228608,2,175,33
checkout/processed/prog45867/tofix_0.c,203,0.219483287,1,203,33
checkout/processed/prog47093/tofix_0.c,89,0.092750292,1,89,15
checkout/processed/prog50367/tofix_0.c,93,48.93875865,5,93,19
checkout/processed/prog27539/tofix_0.c,140,145.599608604,5,140,19
checkout/processed/prog54278/tofix_0.c,117,22.072478803,4,117,15
checkout/processed/prog07439/tofix_0.c,133,0.124626072,1,133,28
checkout/processed/prog12089/tofix_0.c,156,0.149205843,1,156,34
checkout/processed/prog22509/tofix_0.c,123,-1,-1,123,15
checkout/processed/prog08565/tofix_0.c,87,0.334311273,2,87,18
checkout/processed/prog12306/tofix_0.c,93,0.45377878699999996,2,93,13
checkout/processed/prog43750/tofix_0.c,133,87.673414232,5,133,25
checkout/processed/prog58958/tofix_0.c,95,0.38287493,2,95,21
checkout/processed/prog16580/tofix_0.c,135,-1,-1,135,28
checkout/processed/prog57620/tofix_0.c,144,-1,-1,144,28
checkout/processed/prog41448/tofix_0.c,127,0.72693145,2,127,18
checkout/processed/prog16205/tofix_0.c,138,3.774716309,3,138,28
checkout/processed/prog48275/tofix_0.c,97,16.273968168,4,97,19
checkout/processed/prog09779/tofix_0.c,106,0.086344051,1,106,28
checkout/processed/prog44563/tofix_0.c,96,0.64380737,2,96,15
checkout/processed/prog05826/tofix_0.c,137,1.990176104,2,137,24
checkout/processed/prog41248/tofix_0.c,188,-1,-1,188,40
checkout/processed/prog11707/tofix_0.c,110,0.768953716,2,110,15
checkout/processed/prog51161/tofix_0.c,100,0.088060378,1,100,17
checkout/processed/prog51161/tofix_1.c,57,2.218738996,3,57,10
checkout/processed/prog42593/tofix_0.c,114,0.118128025,1,114,12
checkout/processed/prog24213/tofix_0.c,124,0.603451328,2,124,25
checkout/processed/prog01370/tofix_0.c,103,0.637038401,2,103,15
checkout/processed/prog58802/tofix_0.c,197,-1,-1,197,38
checkout/processed/prog52219/tofix_0.c,159,28.915952851,4,159,25
checkout/processed/prog07604/tofix_0.c,93,0.082853692,1,93,21
checkout/processed/prog33883/tofix_0.c,131,0.822584243,2,131,18
checkout/processed/prog44011/tofix_0.c,179,-1,-1,179,25
checkout/processed/prog33196/tofix_0.c,124,0.109237036,1,124,22
checkout/processed/prog40849/tofix_0.c,122,15.026579134,4,122,24
checkout/processed/prog50317/tofix_0.c,105,2.597303814,3,105,19
checkout/processed/prog34267/tofix_0.c,152,0.14935622999999998,1,152,34
checkout/processed/prog36353/tofix_0.c,78,-1,-1,78,16
checkout/processed/prog55458/tofix_0.c,153,1.186636888,2,153,18
checkout/processed/prog32686/tofix_0.c,109,0.106892653,1,109,19
checkout/processed/prog21488/tofix_0.c,89,12.244169544,4,89,12
checkout/processed/prog18044/tofix_0.c,95,0.088564164,1,95,16
checkout/processed/prog51981/tofix_0.c,128,4.4085389,3,128,29
checkout/processed/prog21737/tofix_0.c,132,235.422655943,6,132,26
checkout/processed/prog39755/tofix_0.c,97,23.595855322,4,97,19
checkout/processed/prog59189/tofix_0.c,144,0.134175327,1,144,24
checkout/processed/prog06182/tofix_0.c,128,0.6626298279999999,2,128,21
checkout/processed/prog52812/tofix_0.c,97,0.439501026,2,97,18
checkout/processed/prog53124/tofix_0.c,108,0.145265703,1,108,14
checkout/processed/prog25966/tofix_0.c,117,23.586065321000003,4,117,13
checkout/processed/prog56983/tofix_0.c,149,-1,-1,149,29
checkout/processed/prog40494/tofix_0.c,130,0.128189995,1,130,21
checkout/processed/prog55911/tofix_0.c,127,25.493710764,4,127,23
checkout/processed/prog52121/tofix_0.c,127,3.560479464,3,127,24
checkout/processed/prog44650/tofix_0.c,186,22.393569997,4,186,38
checkout/processed/prog05015/tofix_0.c,149,4.905474249,3,149,26
checkout/processed/prog05137/tofix_0.c,108,3.314171202,3,108,15
checkout/processed/prog32165/tofix_0.c,110,16.543365406,3,110,23
checkout/processed/prog38308/tofix_0.c,182,0.165378915,1,182,36
checkout/processed/prog22987/tofix_0.c,116,0.7741148680000001,2,116,14
checkout/processed/prog17083/tofix_0.c,74,13.197693237,4,74,17
checkout/processed/prog50937/tofix_0.c,115,0.123330697,1,115,17
checkout/processed/prog21216/tofix_0.c,90,0.086326249,1,90,13
checkout/processed/prog37864/tofix_0.c,88,0.379609729,2,88,12
checkout/processed/prog35089/tofix_0.c,140,1.091493794,2,140,18
checkout/processed/prog57507/tofix_0.c,141,24.355733078,4,141,22
checkout/processed/prog22572/tofix_0.c,106,1.08804581,2,106,20
checkout/processed/prog02897/tofix_0.c,93,0.37531950199999997,2,93,21
checkout/processed/prog42455/tofix_0.c,113,234.774940698,6,113,22
checkout/processed/prog58871/tofix_0.c,91,1.9636707610000002,3,91,19
checkout/processed/prog09246/tofix_1.c,121,22.423515273,3,121,20
checkout/processed/prog29182/tofix_1.c,99,0.098164892,1,99,15
checkout/processed/prog01200/tofix_1.c,30,0.030619358,1,30,1
checkout/processed/prog30119/tofix_0.c,48,0.058916503,1,48,8
checkout/processed/prog30119/tofix_1.c,36,6.041014585,4,36,7
checkout/processed/prog41866/tofix_0.c,37,0.041225955,1,37,2
checkout/processed/prog07540/tofix_1.c,105,0.11316166,1,105,19
checkout/processed/prog15773/tofix_0.c,44,0.050773043000000004,1,44,6
checkout/processed/prog02148/tofix_1.c,74,2.000561212,3,74,13
checkout/processed/prog46418/tofix_0.c,102,11.786107955,4,102,19
checkout/processed/prog40218/tofix_0.c,35,0.036729576,1,35,1
checkout/processed/prog36085/tofix_1.c,86,0.381989163,2,86,14
checkout/processed/prog15934/tofix_1.c,70,0.072131932,1,70,10
checkout/processed/prog19022/tofix_1.c,103,0.435176189,2,103,20
checkout/processed/prog31500/tofix_0.c,69,0.07377241600000001,1,69,9
checkout/processed/prog17383/tofix_0.c,84,0.089572826,1,84,17
checkout/processed/prog33249/tofix_2.c,121,0.664351467,2,121,17
checkout/processed/prog57923/tofix_0.c,47,0.054529315,1,47,5
checkout/processed/prog04290/tofix_0.c,35,0.032906788,1,35,2
checkout/processed/prog04290/tofix_1.c,50,0.052163267,1,50,8
checkout/processed/prog30835/tofix_1.c,87,1.9104531089999999,3,87,18
checkout/processed/prog21214/tofix_1.c,83,0.07908243799999999,1,83,14
checkout/processed/prog18112/tofix_1.c,66,0.469952602,2,66,14
checkout/processed/prog53898/tofix_0.c,100,0.406593037,2,100,22
checkout/processed/prog52800/tofix_1.c,120,0.143880524,1,120,22
checkout/processed/prog53545/tofix_0.c,48,0.059771577,1,48,2
checkout/processed/prog25823/tofix_0.c,41,0.033896866,1,41,4
checkout/processed/prog06049/tofix_0.c,51,1.5674734899999998,3,51,8
checkout/processed/prog47367/tofix_1.c,78,0.42207796399999997,2,78,12
checkout/processed/prog10828/tofix_0.c,64,0.067209209,1,64,9
checkout/processed/prog21323/tofix_1.c,104,2.950279988,2,104,15
checkout/processed/prog33572/tofix_1.c,23,0.023583271000000003,1,23,1
checkout/processed/prog38466/tofix_0.c,56,0.060998936999999996,1,56,10
checkout/processed/prog43121/tofix_1.c,112,0.117054971,1,112,20
checkout/processed/prog49287/tofix_1.c,130,4.1641484140000005,3,130,20
checkout/processed/prog22361/tofix_0.c,61,0.064115835,1,61,8
checkout/processed/prog00588/tofix_0.c,19,0.021620412,1,19,2
checkout/processed/prog00588/tofix_1.c,35,0.042175884999999996,1,35,4
checkout/processed/prog51750/tofix_0.c,41,0.037033094,1,41,3
checkout/processed/prog23410/tofix_0.c,86,0.084572798,1,86,16
checkout/processed/prog24228/tofix_1.c,65,0.415951479,2,65,12
checkout/processed/prog08875/tofix_0.c,35,0.035309935,1,35,1
checkout/processed/prog01493/tofix_1.c,56,0.054154108,1,56,12
checkout/processed/prog34868/tofix_0.c,36,0.037687007,1,36,2
checkout/processed/prog56960/tofix_0.c,62,0.070778341,1,62,10
checkout/processed/prog55195/tofix_0.c,41,0.383498577,2,41,5
checkout/processed/prog15515/tofix_1.c,115,0.11417242,1,115,25
checkout/processed/prog13048/tofix_1.c,82,0.08091067099999999,1,82,15
checkout/processed/prog44663/tofix_1.c,82,2.109384369,3,82,17
checkout/processed/prog07283/tofix_1.c,81,0.08006970999999999,1,81,14
checkout/processed/prog38175/tofix_0.c,93,-1,-1,93,13
checkout/processed/prog38175/tofix_1.c,39,0.036898342,1,39,2
checkout/processed/prog56139/tofix_1.c,71,0.550279659,2,71,13
checkout/processed/prog34973/tofix_0.c,37,0.044046473999999995,1,37,2
checkout/processed/prog29162/tofix_0.c,43,0.20637393299999998,2,43,6
checkout/processed/prog29162/tofix_1.c,121,0.138950881,1,121,22
checkout/processed/prog37783/tofix_1.c,82,0.07788703899999999,1,82,17
checkout/processed/prog48683/tofix_1.c,130,0.16123438099999998,1,130,22
checkout/processed/prog02735/tofix_0.c,56,0.062855082,1,56,6
checkout/processed/prog21652/tofix_0.c,78,0.390548609,2,78,14
checkout/processed/prog48079/tofix_2.c,77,2.268040555,3,77,11
checkout/processed/prog32493/tofix_1.c,101,0.124328549,1,101,14
checkout/processed/prog05325/tofix_1.c,105,12.615444748,4,105,19
checkout/processed/prog11356/tofix_1.c,87,0.09458560299999999,1,87,15
checkout/processed/prog28788/tofix_1.c,80,0.071380448,1,80,15
checkout/processed/prog13523/tofix_0.c,56,0.062571716,1,56,8
checkout/processed/prog18096/tofix_0.c,51,0.050131226,1,51,9
checkout/processed/prog18096/tofix_1.c,123,3.899539035,3,123,22
checkout/processed/prog25164/tofix_0.c,40,0.037208070999999995,1,40,6
checkout/processed/prog25164/tofix_1.c,87,0.096362526,1,87,14
checkout/processed/prog34140/tofix_1.c,81,0.407908588,2,81,11
checkout/processed/prog24028/tofix_0.c,48,0.043427679999999996,1,48,7
checkout/processed/prog33230/tofix_0.c,54,0.26301996699999997,2,54,11
checkout/processed/prog17479/tofix_1.c,138,4.675892238,3,138,19
checkout/processed/prog00686/tofix_0.c,95,0.087361067,1,95,17
checkout/processed/prog56828/tofix_1.c,121,0.12368290600000001,1,121,22
checkout/processed/prog00184/tofix_0.c,66,2.359370291,3,66,11
checkout/processed/prog29245/tofix_0.c,72,0.067617677,1,72,11
checkout/processed/prog04958/tofix_1.c,110,2.983924614,3,110,22
checkout/processed/prog59257/tofix_0.c,64,0.079966331,1,64,12
checkout/processed/prog00582/tofix_0.c,53,0.239169304,2,53,8
checkout/processed/prog54632/tofix_0.c,99,0.448993384,2,99,17
checkout/processed/prog31170/tofix_1.c,167,0.78358655,2,167,30
checkout/processed/prog17813/tofix_0.c,34,0.036458933,1,34,6
checkout/processed/prog59338/tofix_0.c,38,0.161596406,2,38,6
checkout/processed/prog59338/tofix_1.c,70,0.412327368,2,70,12
checkout/processed/prog58128/tofix_0.c,55,0.052165549000000005,1,55,11
checkout/processed/prog58128/tofix_1.c,131,23.103444822,4,131,22
checkout/processed/prog13943/tofix_1.c,73,0.38531884,2,73,12
checkout/processed/prog38403/tofix_0.c,44,0.040213915,1,44,8
checkout/processed/prog38403/tofix_1.c,64,201.855038922,6,64,12
checkout/processed/prog55287/tofix_0.c,46,0.273060261,2,46,7
checkout/processed/prog16522/tofix_1.c,117,0.14726822,1,117,21
checkout/processed/prog37987/tofix_1.c,135,0.7727124609999999,2,135,21
checkout/processed/prog16501/tofix_0.c,52,0.042798019,1,52,9
checkout/processed/prog14779/tofix_0.c,48,0.042614738,1,48,9
checkout/processed/prog04954/tofix_0.c,55,0.052470298,1,55,9
checkout/processed/prog43218/tofix_1.c,93,0.49888963599999997,2,93,16
checkout/processed/prog12363/tofix_0.c,43,8.83284201,4,43,10
checkout/processed/prog50112/tofix_0.c,47,0.042353264,1,47,7
checkout/processed/prog50112/tofix_1.c,84,6.332518454,3,84,15
checkout/processed/prog50630/tofix_2.c,83,0.078660492,1,83,12
checkout/processed/prog19398/tofix_1.c,84,2.4844893129999996,3,84,14
checkout/processed/prog39281/tofix_0.c,52,0.44925803,2,52,10
checkout/processed/prog39281/tofix_1.c,59,0.308796652,2,59,9
checkout/processed/prog36116/tofix_0.c,53,0.32434284199999996,2,53,8
checkout/processed/prog36116/tofix_1.c,120,0.848703493,2,120,19
checkout/processed/prog13090/tofix_0.c,83,0.499613327,2,83,16
checkout/processed/prog48166/tofix_0.c,51,0.22441506,2,51,7
checkout/processed/prog25976/tofix_1.c,101,0.147581772,1,101,15
checkout/processed/prog41801/tofix_0.c,51,0.052017872,1,51,8
checkout/processed/prog41801/tofix_1.c,119,3.7470803679999998,3,119,21
checkout/processed/prog30989/tofix_1.c,105,0.11106381000000001,1,105,16
checkout/processed/prog05705/tofix_0.c,83,0.442102726,2,83,15
checkout/processed/prog09627/tofix_1.c,85,2.005379628,3,85,15
checkout/processed/prog03978/tofix_1.c,128,0.14669867,1,128,20
checkout/processed/prog12225/tofix_1.c,147,0.802771517,2,147,22
checkout/processed/prog09590/tofix_1.c,76,0.07746510599999999,1,76,13
checkout/processed/prog06567/tofix_1.c,148,32.586063685000006,4,148,25
checkout/processed/prog05131/tofix_0.c,57,0.77509618,2,57,9
checkout/processed/prog05131/tofix_1.c,155,4.506783925,3,155,22
checkout/processed/prog41287/tofix_1.c,110,0.175725821,1,110,18
checkout/processed/prog35587/tofix_0.c,56,0.19966942699999998,2,56,10
checkout/processed/prog35587/tofix_1.c,95,0.543471724,2,95,14
checkout/processed/prog21020/tofix_0.c,132,-1,-1,132,24
checkout/processed/prog40433/tofix_0.c,46,0.048704071,1,46,7
checkout/processed/prog40433/tofix_1.c,85,0.647032889,2,85,14
checkout/processed/prog31223/tofix_1.c,154,0.165128687,1,154,26
checkout/processed/prog47071/tofix_1.c,131,7.289372732,3,131,23
checkout/processed/prog01030/tofix_1.c,76,0.066924526,1,76,13
checkout/processed/prog50545/tofix_0.c,53,0.056002597,1,53,10
checkout/processed/prog39660/tofix_1.c,90,3.078901598,3,90,14
checkout/processed/prog42538/tofix_0.c,49,0.046949101,1,49,10
checkout/processed/prog47218/tofix_0.c,39,0.03696729,1,39,9
checkout/processed/prog47218/tofix_1.c,58,1.131219619,3,58,11
checkout/processed/prog00675/tofix_1.c,90,0.082944413,1,90,16
checkout/processed/prog01212/tofix_0.c,58,0.05019111800000001,1,58,10
checkout/processed/prog32431/tofix_0.c,51,0.307842507,2,51,7
checkout/processed/prog32431/tofix_1.c,117,5.688714822,3,117,17
checkout/processed/prog30426/tofix_0.c,48,0.327663628,2,48,7
checkout/processed/prog59384/tofix_1.c,28,0.8094757939999999,3,28,5
checkout/processed/prog56560/tofix_1.c,165,9.749504459999999,3,165,19
checkout/processed/prog19246/tofix_1.c,123,26.552223064,4,123,22
checkout/processed/prog55955/tofix_1.c,57,111.23775894900001,6,57,8
checkout/processed/prog55955/tofix_2.c,46,0.057324547,1,46,7
checkout/processed/prog07011/tofix_2.c,25,2.290023713,3,25,4
checkout/processed/prog57150/tofix_1.c,50,0.058755625,1,50,7
checkout/processed/prog29970/tofix_1.c,51,29.539551370999998,4,51,10
checkout/processed/prog38533/tofix_1.c,26,0.123349818,2,26,5
checkout/processed/prog49414/tofix_1.c,51,0.035456125000000005,1,51,11
checkout/processed/prog57402/tofix_1.c,65,298.02243095,6,65,9
checkout/processed/prog44628/tofix_2.c,23,0.236021217,2,23,4
checkout/processed/prog15156/tofix_2.c,25,2.4544710949999997,3,25,4
checkout/processed/prog57913/tofix_2.c,25,2.697962783,3,25,4
checkout/processed/prog19659/tofix_2.c,38,1.958104528,3,38,5
checkout/processed/prog30810/tofix_1.c,113,19.951042136,4,113,17
checkout/processed/prog05301/tofix_1.c,12,0.291754322,3,12,0
checkout/processed/prog12528/tofix_2.c,25,2.372900544,3,25,4
checkout/processed/prog22791/tofix_1.c,32,6.402732336000001,4,32,7
checkout/processed/prog01848/tofix_1.c,180,8.999883055000002,3,180,27
checkout/processed/prog49244/tofix_2.c,49,0.279789127,2,49,8
checkout/processed/prog40399/tofix_1.c,30,7.894982987,4,30,5
checkout/processed/prog38968/tofix_1.c,25,0.7082551220000001,3,25,4
checkout/processed/prog38968/tofix_2.c,15,0.017420759,1,15,3
checkout/processed/prog09868/tofix_2.c,25,2.266159594,3,25,4
checkout/processed/prog06724/tofix_1.c,24,0.136423965,2,24,4
checkout/processed/prog25214/tofix_2.c,31,0.032087509,1,31,4
checkout/processed/prog57302/tofix_1.c,47,0.05745381,1,47,4
checkout/processed/prog55499/tofix_1.c,6,0.019350816,2,6,0
checkout/processed/prog32659/tofix_1.c,46,0.043636396,1,46,8
checkout/processed/prog36235/tofix_1.c,19,0.045065461,2,19,3
checkout/processed/prog35696/tofix_1.c,37,5.3136798359999995,3,37,6
checkout/processed/prog49704/tofix_1.c,74,31.41399039,4,74,12
checkout/processed/prog50218/tofix_1.c,128,34.814852662999996,4,128,19
checkout/processed/prog52421/tofix_2.c,36,0.199269263,2,36,5
checkout/processed/prog43661/tofix_1.c,163,0.179082637,1,163,22
checkout/processed/prog06650/tofix_1.c,46,0.97913764,3,46,10
checkout/processed/prog34701/tofix_0.c,58,-1,-1,58,12
checkout/processed/prog51777/tofix_1.c,43,0.040864592000000005,1,43,9
checkout/processed/prog42339/tofix_2.c,37,0.042772122999999995,1,37,4
checkout/processed/prog55617/tofix_1.c,39,0.178332511,2,39,8
checkout/processed/prog36698/tofix_1.c,107,-1,-1,107,16
checkout/processed/prog16176/tofix_2.c,22,0.818555809,3,22,3
checkout/processed/prog12917/tofix_0.c,22,6.760518417,4,22,4
checkout/processed/prog19115/tofix_1.c,115,-1,-1,115,18
checkout/processed/prog42277/tofix_1.c,52,0.22225435600000001,2,52,11
checkout/processed/prog37231/tofix_1.c,58,0.616601163,2,58,8
checkout/processed/prog37231/tofix_2.c,85,41.436598536999995,4,85,11
checkout/processed/prog12138/tofix_2.c,79,0.063355737,1,79,18
checkout/processed/prog12138/tofix_3.c,25,2.7199444250000004,3,25,4
checkout/processed/prog25235/tofix_1.c,32,0.937791192,3,32,4
checkout/processed/prog58858/tofix_2.c,43,-1,-1,43,5
checkout/processed/prog08320/tofix_1.c,35,0.036516727,1,35,9
checkout/processed/prog08320/tofix_2.c,41,0.898753999,2,41,6
checkout/processed/prog37607/tofix_2.c,43,-1,-1,43,7
checkout/processed/prog26486/tofix_1.c,73,12.588653289000002,4,73,10
checkout/processed/prog19765/tofix_1.c,89,0.08595511,1,89,13
checkout/processed/prog36478/tofix_1.c,21,0.020365074000000004,1,21,3
checkout/processed/prog36478/tofix_2.c,19,0.022756366,1,19,4
checkout/processed/prog37080/tofix_1.c,106,0.13360165200000002,1,106,13
checkout/processed/prog08301/tofix_1.c,36,0.036856243,1,36,3
checkout/processed/prog51618/tofix_2.c,25,0.02415071,1,25,4
checkout/processed/prog48164/tofix_1.c,117,0.119853687,1,117,16
checkout/processed/prog00469/tofix_1.c,125,1.073450425,2,125,19
checkout/processed/prog56223/tofix_1.c,112,0.135928069,1,112,13
checkout/processed/prog37233/tofix_1.c,35,0.040007163,1,35,6
checkout/processed/prog42396/tofix_1.c,28,0.169836018,2,28,3
checkout/processed/prog15181/tofix_1.c,41,2.3262362569999997,3,41,3
checkout/processed/prog50478/tofix_1.c,36,0.034739869,1,36,8
checkout/processed/prog38870/tofix_1.c,67,0.080651247,1,67,12
checkout/processed/prog23504/tofix_1.c,41,-1,-1,41,6
checkout/processed/prog56841/tofix_2.c,33,0.035742631999999996,1,33,5
checkout/processed/prog20853/tofix_1.c,30,0.200174947,2,30,5
checkout/processed/prog54970/tofix_0.c,62,-1,-1,62,10
checkout/processed/prog54970/tofix_1.c,57,2.18533852,3,57,10
checkout/processed/prog54970/tofix_2.c,21,0.185007776,2,21,4
checkout/processed/prog44826/tofix_1.c,7,0.010445013,1,7,1
checkout/processed/prog28955/tofix_1.c,159,1.077114322,2,159,12
checkout/processed/prog00340/tofix_1.c,52,-1,-1,52,8
checkout/processed/prog47139/tofix_0.c,126,0.694552905,2,126,19
checkout/processed/prog23912/tofix_1.c,55,0.059050498,1,55,8
checkout/processed/prog10714/tofix_1.c,52,0.04308611,1,52,11
checkout/processed/prog28759/tofix_1.c,31,83.05669750300001,6,31,3
checkout/processed/prog11875/tofix_1.c,54,0.6749680889999999,2,54,11
checkout/processed/prog48128/tofix_1.c,71,-1,-1,71,8
checkout/processed/prog39992/tofix_1.c,31,14.549828305,5,31,3
checkout/processed/prog33312/tofix_1.c,53,146.225501226,5,53,9
checkout/processed/prog18344/tofix_1.c,52,0.060617894000000005,1,52,6
checkout/processed/prog19451/tofix_1.c,75,0.370850803,2,75,13
checkout/processed/prog48636/tofix_1.c,98,-1,-1,98,13
checkout/processed/prog48636/tofix_2.c,28,0.032942556,1,28,5
checkout/processed/prog24244/tofix_1.c,60,0.068231699,1,60,5
checkout/processed/prog27400/tofix_0.c,28,0.025052326,1,28,3
checkout/processed/prog27400/tofix_1.c,91,-1,-1,91,17
checkout/processed/prog07908/tofix_1.c,50,0.420889759,2,50,7
checkout/processed/prog07908/tofix_2.c,71,29.183355411,4,71,10
checkout/processed/prog21970/tofix_1.c,88,2.6017246000000003,3,88,15
checkout/processed/prog31725/tofix_0.c,48,0.05418456,1,48,3
checkout/processed/prog30517/tofix_0.c,40,0.042969616,1,40,2
checkout/processed/prog29333/tofix_1.c,80,0.08319428,1,80,17
checkout/processed/prog00332/tofix_1.c,56,109.369684941,5,56,1
checkout/processed/prog56877/tofix_0.c,30,0.028873787,1,30,3
checkout/processed/prog50817/tofix_0.c,80,8.211379874,3,80,15
checkout/processed/prog53368/tofix_1.c,74,0.082548545,1,74,15
checkout/processed/prog00120/tofix_0.c,39,0.043186451,1,39,2
checkout/processed/prog37408/tofix_2.c,72,2.043900121,3,72,12
checkout/processed/prog14501/tofix_0.c,47,0.35156054,2,47,8
checkout/processed/prog06177/tofix_0.c,32,22.93704599,5,32,1
checkout/processed/prog45287/tofix_1.c,116,0.542846892,2,116,22
checkout/processed/prog25298/tofix_1.c,78,0.110111471,1,78,14
checkout/processed/prog56049/tofix_1.c,78,0.085060738,1,78,15
checkout/processed/prog36796/tofix_1.c,52,0.064662486,1,52,8
checkout/processed/prog01354/tofix_0.c,41,0.038302073000000006,1,41,3
checkout/processed/prog33070/tofix_0.c,48,0.067049782,1,48,8
checkout/processed/prog33070/tofix_1.c,89,2.41437486,3,89,15
checkout/processed/prog05528/tofix_0.c,38,0.040472128,1,38,2
checkout/processed/prog05528/tofix_1.c,79,0.078349009,1,79,15
checkout/processed/prog03949/tofix_1.c,11,0.037767711,2,11,1
checkout/processed/prog46390/tofix_0.c,135,21.262596764,4,135,26
checkout/processed/prog45456/tofix_0.c,44,0.035091714999999996,1,44,3
checkout/processed/prog13718/tofix_1.c,59,0.060973008999999995,1,59,8
checkout/processed/prog33437/tofix_0.c,101,0.12188138,1,101,14
checkout/processed/prog35432/tofix_1.c,90,4.305434078,3,90,15
checkout/processed/prog00595/tofix_2.c,57,0.295363171,2,57,10
checkout/processed/prog05586/tofix_1.c,70,0.357941345,2,70,13
checkout/processed/prog35530/tofix_1.c,64,0.056910533,1,64,12
checkout/processed/prog01471/tofix_1.c,57,0.06653155599999999,1,57,11
checkout/processed/prog02843/tofix_0.c,49,0.057462852,1,49,8
checkout/processed/prog02843/tofix_1.c,74,0.409929691,2,74,14
checkout/processed/prog42097/tofix_0.c,41,2.3759660499999997,3,41,5
checkout/processed/prog42097/tofix_1.c,68,0.412270875,2,68,12
checkout/processed/prog48958/tofix_1.c,65,0.08903264400000001,1,65,11
checkout/processed/prog00922/tofix_1.c,45,0.045666350999999994,1,45,3
checkout/processed/prog36736/tofix_1.c,105,6.8705768869999995,3,105,15
checkout/processed/prog52864/tofix_1.c,86,0.45449363800000003,2,86,15
checkout/processed/prog46088/tofix_0.c,55,0.42701361,2,55,7
checkout/processed/prog58443/tofix_0.c,35,0.03656816,1,35,2
checkout/processed/prog15429/tofix_1.c,74,0.07314585,1,74,11
checkout/processed/prog50684/tofix_2.c,25,0.023172346,1,25,5
checkout/processed/prog20847/tofix_1.c,81,0.08154146200000001,1,81,13
checkout/processed/prog50127/tofix_0.c,40,0.387507276,2,40,6
checkout/processed/prog03704/tofix_0.c,81,0.086092857,1,81,15
checkout/processed/prog30393/tofix_0.c,30,0.18489341,2,30,2
checkout/processed/prog50980/tofix_0.c,40,0.041069234,1,40,2
checkout/processed/prog16080/tofix_1.c,47,0.037794724,1,47,5
checkout/processed/prog24041/tofix_0.c,70,3.22946724,3,70,7
checkout/processed/prog24041/tofix_1.c,80,0.431705019,2,80,12
checkout/processed/prog52988/tofix_3.c,14,0.075529033,2,14,0
checkout/processed/prog41264/tofix_1.c,72,0.850041317,2,72,14
checkout/processed/prog39728/tofix_0.c,172,0.29244538800000003,1,172,19
checkout/processed/prog15007/tofix_0.c,120,-1,-1,120,13
checkout/processed/prog17181/tofix_0.c,126,0.140982467,1,126,13
checkout/processed/prog58165/tofix_1.c,101,0.147015619,1,101,19
checkout/processed/prog32188/tofix_0.c,50,0.054762982,1,50,8
checkout/processed/prog32188/tofix_1.c,41,0.18928568099999998,2,41,8
checkout/processed/prog00416/tofix_0.c,100,0.647458898,2,100,13
checkout/processed/prog55614/tofix_0.c,120,0.751690485,2,120,16
checkout/processed/prog44713/tofix_0.c,85,0.068514926,1,85,14
checkout/processed/prog53468/tofix_1.c,38,0.059695145,1,38,2
checkout/processed/prog24469/tofix_0.c,54,0.211340414,2,54,11
checkout/processed/prog24469/tofix_1.c,131,8.908405422000001,3,131,23
checkout/processed/prog55703/tofix_1.c,79,0.07979612900000001,1,79,8
checkout/processed/prog15818/tofix_0.c,291,2.509025291,2,291,25
checkout/processed/prog51984/tofix_0.c,45,0.039978019000000004,1,45,9
checkout/processed/prog51984/tofix_1.c,86,0.961320093,2,86,10
checkout/processed/prog47848/tofix_0.c,185,-1,-1,185,22
checkout/processed/prog57404/tofix_0.c,139,0.227733741,1,139,17
checkout/processed/prog50946/tofix_0.c,39,1.537633887,3,39,3
checkout/processed/prog02107/tofix_0.c,226,1.593222302,2,226,22
checkout/processed/prog50186/tofix_0.c,82,0.084724272,1,82,13
checkout/processed/prog51214/tofix_1.c,51,1.245251917,3,51,10
checkout/processed/prog54212/tofix_0.c,127,0.210149944,1,127,15
checkout/processed/prog24265/tofix_0.c,85,0.47181031,2,85,11
checkout/processed/prog35195/tofix_0.c,223,-1,-1,223,29
checkout/processed/prog12923/tofix_1.c,78,3.4984328899999997,3,78,11
checkout/processed/prog16923/tofix_0.c,141,0.784002299,2,141,18
checkout/processed/prog23977/tofix_0.c,69,0.46292535500000004,2,69,12
checkout/processed/prog23977/tofix_1.c,215,0.31352014899999997,1,215,16
checkout/processed/prog44277/tofix_0.c,131,0.783842177,2,131,20
checkout/processed/prog01728/tofix_1.c,90,0.090917734,1,90,12
checkout/processed/prog34233/tofix_0.c,130,4.993664448,3,130,20
checkout/processed/prog15356/tofix_0.c,45,0.231611265,2,45,5
checkout/processed/prog15356/tofix_1.c,72,0.089985805,1,72,11
checkout/processed/prog06947/tofix_0.c,110,0.633706216,2,110,15
checkout/processed/prog24149/tofix_0.c,199,0.259248561,1,199,20
checkout/processed/prog18863/tofix_0.c,192,37.959550218000004,4,192,29
checkout/processed/prog14149/tofix_1.c,77,0.09541165,1,77,13
checkout/processed/prog14981/tofix_0.c,180,1.3747823380000002,2,180,21
checkout/processed/prog22452/tofix_1.c,55,0.042278664,1,55,12
checkout/processed/prog56398/tofix_0.c,225,0.291454137,1,225,23
checkout/processed/prog02706/tofix_0.c,136,114.72213301,5,136,17
checkout/processed/prog58968/tofix_0.c,122,0.15169961999999998,1,122,15
checkout/processed/prog00679/tofix_1.c,94,0.117679556,1,94,13
checkout/processed/prog49275/tofix_0.c,70,1.573861868,3,70,6
checkout/processed/prog44873/tofix_0.c,159,7.497354921,3,159,22
checkout/processed/prog18205/tofix_0.c,217,8.955190311,3,217,26
checkout/processed/prog08394/tofix_1.c,96,0.699373996,2,96,13
checkout/processed/prog29913/tofix_0.c,119,0.142366263,1,119,16
checkout/processed/prog01475/tofix_1.c,136,104.570083088,5,136,20
checkout/processed/prog07532/tofix_0.c,62,0.057299545,1,62,12
checkout/processed/prog00477/tofix_0.c,174,1.401781633,2,174,22
checkout/processed/prog27951/tofix_0.c,58,0.5795552509999999,2,58,11
checkout/processed/prog27951/tofix_1.c,73,5.091273495,3,73,11
checkout/processed/prog42508/tofix_0.c,283,-1,-1,283,44
checkout/processed/prog11085/tofix_0.c,158,0.167604825,1,158,24
checkout/processed/prog15231/tofix_0.c,74,0.084764386,1,74,12
checkout/processed/prog15231/tofix_1.c,70,0.057451108,1,70,11
checkout/processed/prog01858/tofix_0.c,116,0.6980144960000001,2,116,19
checkout/processed/prog51765/tofix_0.c,123,0.9187762439999999,2,123,13
checkout/processed/prog19667/tofix_0.c,65,19.120872862000002,4,65,7
checkout/processed/prog19667/tofix_1.c,79,38.063666983,4,79,7
checkout/processed/prog19667/tofix_2.c,139,-1,-1,139,18
checkout/processed/prog23441/tofix_1.c,125,4.387757507,3,125,19
checkout/processed/prog03462/tofix_0.c,252,1.750432257,2,252,27
checkout/processed/prog26590/tofix_0.c,208,7.787285535,3,208,33
checkout/processed/prog58699/tofix_0.c,260,-1,-1,260,23
checkout/processed/prog42189/tofix_0.c,155,-1,-1,155,33
checkout/processed/prog14956/tofix_1.c,93,0.848892016,2,93,10
checkout/processed/prog24493/tofix_0.c,259,113.104343715,4,259,22
checkout/processed/prog21941/tofix_0.c,138,0.158655551,1,138,16
checkout/processed/prog38872/tofix_1.c,122,6.066806792,3,122,19
checkout/processed/prog10369/tofix_0.c,179,2.339265809,2,179,20
checkout/processed/prog11854/tofix_0.c,215,0.222381759,1,215,23
checkout/processed/prog43763/tofix_0.c,140,15.536918806000001,3,140,19
checkout/processed/prog32293/tofix_0.c,161,0.938983517,2,161,18
checkout/processed/prog02827/tofix_0.c,72,0.447555504,2,72,11
checkout/processed/prog28763/tofix_0.c,76,3.2630949200000003,3,76,9
checkout/processed/prog28763/tofix_1.c,71,64.098386676,5,71,6
checkout/processed/prog43118/tofix_1.c,90,4.793233924,3,90,13
checkout/processed/prog29092/tofix_0.c,184,1.1505769890000002,2,184,24
checkout/processed/prog44484/tofix_0.c,100,0.11751882899999999,1,100,16
checkout/processed/prog55134/tofix_0.c,36,0.033343238,1,36,7
checkout/processed/prog33609/tofix_0.c,137,-1,-1,137,19
checkout/processed/prog42868/tofix_0.c,150,0.15110438499999998,1,150,21
checkout/processed/prog02041/tofix_0.c,84,0.068536006,1,84,12
checkout/processed/prog50629/tofix_0.c,225,1.617361955,2,225,27
checkout/processed/prog53814/tofix_1.c,104,0.605559858,2,104,11
checkout/processed/prog41388/tofix_0.c,173,0.1800034,1,173,21
checkout/processed/prog19075/tofix_0.c,130,-1,-1,130,16
checkout/processed/prog03835/tofix_0.c,156,0.144396737,1,156,27
checkout/processed/prog40201/tofix_0.c,139,0.178657811,1,139,12
checkout/processed/prog08174/tofix_0.c,282,4.145178167,2,282,43
checkout/processed/prog43570/tofix_0.c,163,-1,-1,163,25
checkout/processed/prog52245/tofix_3.c,48,0.045161808,1,48,7
checkout/processed/prog01724/tofix_0.c,176,13.517432502,3,176,29
checkout/processed/prog07801/tofix_1.c,47,0.365173446,2,47,7
checkout/processed/prog08150/tofix_0.c,162,10.316873206,3,162,19
checkout/processed/prog46140/tofix_0.c,135,-1,-1,135,20
checkout/processed/prog14041/tofix_0.c,190,7.294037781,3,190,28
checkout/processed/prog54888/tofix_0.c,89,0.071869656,1,89,14
checkout/processed/prog54888/tofix_1.c,86,2.6191157549999997,3,86,14
checkout/processed/prog15114/tofix_0.c,138,0.959628218,2,138,22
checkout/processed/prog35144/tofix_0.c,250,-1,-1,250,30
checkout/processed/prog40461/tofix_0.c,204,3.737297252,2,204,17
checkout/processed/prog44949/tofix_0.c,63,1.736063964,3,63,13
checkout/processed/prog44949/tofix_1.c,110,0.194715627,1,110,12
checkout/processed/prog55307/tofix_0.c,138,10.325663433999999,3,138,8
checkout/processed/prog10806/tofix_0.c,147,0.17900861399999998,1,147,13
checkout/processed/prog09070/tofix_0.c,148,-1,-1,148,18
checkout/processed/prog24765/tofix_0.c,184,9.130454942,3,184,17
checkout/processed/prog45146/tofix_0.c,61,0.070155849,1,61,12
checkout/processed/prog45146/tofix_1.c,67,0.403736931,2,67,9
checkout/processed/prog22996/tofix_0.c,214,0.23051849300000002,1,214,34
checkout/processed/prog59391/tofix_0.c,270,-1,-1,270,34
checkout/processed/prog27181/tofix_0.c,62,-1,-1,62,7
checkout/processed/prog27181/tofix_1.c,94,22.962414998,4,94,12
checkout/processed/prog38184/tofix_0.c,142,0.7130048920000001,2,142,17
checkout/processed/prog07741/tofix_1.c,128,4.834688658999999,3,128,17
checkout/processed/prog36582/tofix_0.c,122,0.906136134,2,122,15
checkout/processed/prog27909/tofix_0.c,80,-1,-1,80,15
checkout/processed/prog19551/tofix_0.c,39,0.216862849,2,39,5
checkout/processed/prog19551/tofix_1.c,120,-1,-1,120,16
checkout/processed/prog07554/tofix_0.c,250,-1,-1,250,26
checkout/processed/prog41319/tofix_0.c,217,0.26589760100000004,1,217,21
checkout/processed/prog08082/tofix_0.c,139,-1,-1,139,18
checkout/processed/prog06287/tofix_0.c,108,18.375958057000002,3,108,11
checkout/processed/prog53911/tofix_0.c,115,19.676634573,4,115,17
checkout/processed/prog05277/tofix_0.c,54,0.053108964,1,54,10
checkout/processed/prog32566/tofix_0.c,150,-1,-1,150,24
checkout/processed/prog43576/tofix_0.c,117,0.651004443,2,117,25
checkout/processed/prog53312/tofix_0.c,70,47.582395561999995,5,70,10
checkout/processed/prog31678/tofix_0.c,148,0.20516823299999998,1,148,21
checkout/processed/prog45160/tofix_0.c,105,0.604383407,2,105,16
checkout/processed/prog32940/tofix_0.c,36,0.029596922,1,36,9
checkout/processed/prog32940/tofix_1.c,98,0.17453105,1,98,15
checkout/processed/prog09662/tofix_0.c,168,0.822047943,2,168,25
checkout/processed/prog23428/tofix_0.c,55,0.225756962,2,55,11
checkout/processed/prog23428/tofix_1.c,90,0.159165031,1,90,13
checkout/processed/prog50339/tofix_0.c,87,-1,-1,87,15
checkout/processed/prog15475/tofix_0.c,150,0.145482725,1,150,25
checkout/processed/prog27968/tofix_0.c,46,0.046863989,1,46,4
checkout/processed/prog27968/tofix_1.c,64,0.06605456300000001,1,64,11
checkout/processed/prog48390/tofix_0.c,182,0.9125149379999999,2,182,32
checkout/processed/prog22110/tofix_0.c,169,24.968317910000003,4,169,29
checkout/processed/prog20760/tofix_0.c,210,0.229083976,1,210,31
checkout/processed/prog49986/tofix_0.c,180,6.598320929,3,180,29
checkout/processed/prog49420/tofix_0.c,96,0.615169722,2,96,18
checkout/processed/prog11217/tofix_2.c,139,4.584515613000001,3,139,22
checkout/processed/prog44439/tofix_0.c,110,0.11413852,1,110,19
checkout/processed/prog00294/tofix_3.c,130,7.121274617,3,130,15
checkout/processed/prog29110/tofix_2.c,116,20.894654523,4,116,16
checkout/processed/prog01234/tofix_0.c,144,29.103639197,4,144,23
checkout/processed/prog14826/tofix_0.c,161,-1,-1,161,24
checkout/processed/prog00992/tofix_0.c,102,0.9131777320000001,2,102,16
checkout/processed/prog52871/tofix_0.c,50,0.046469961,1,50,8
checkout/processed/prog52871/tofix_1.c,60,0.311018955,2,60,10
checkout/processed/prog19461/tofix_0.c,146,6.198774618,3,146,24
checkout/processed/prog33149/tofix_0.c,83,0.865321559,2,83,14
checkout/processed/prog26221/tofix_0.c,95,3.445019935,3,95,14
checkout/processed/prog49660/tofix_0.c,188,-1,-1,188,34
checkout/processed/prog34560/tofix_1.c,40,0.043876269,1,40,7
checkout/processed/prog34560/tofix_2.c,108,3.2202153,3,108,19
checkout/processed/prog11804/tofix_0.c,82,3.079510626,3,82,16
checkout/processed/prog38954/tofix_2.c,126,4.228271059,3,126,18
checkout/processed/prog12276/tofix_0.c,216,7.760572834,3,216,30
checkout/processed/prog45519/tofix_0.c,162,-1,-1,162,27
checkout/processed/prog43983/tofix_0.c,134,24.01028322,4,134,20
checkout/processed/prog41260/tofix_0.c,211,-1,-1,211,36
checkout/processed/prog34528/tofix_0.c,73,13.546312933000001,4,73,11
checkout/processed/prog44135/tofix_0.c,187,-1,-1,187,29
checkout/processed/prog10758/tofix_1.c,121,0.148154267,1,121,21
checkout/processed/prog42462/tofix_0.c,105,0.5574739529999999,2,105,22
checkout/processed/prog48848/tofix_0.c,200,168.99725998399998,5,200,27
checkout/processed/prog06852/tofix_0.c,117,4.38420408,3,117,18
checkout/processed/prog50280/tofix_2.c,155,-1,-1,155,24
checkout/processed/prog32656/tofix_0.c,145,0.16386453599999998,1,145,22
checkout/processed/prog00610/tofix_2.c,215,-1,-1,215,27
checkout/processed/prog32460/tofix_0.c,98,81.577666418,5,98,15
checkout/processed/prog48125/tofix_0.c,221,31.478772071,4,221,41
checkout/processed/prog08431/tofix_0.c,97,0.166399393,1,97,18
checkout/processed/prog53920/tofix_0.c,117,-1,-1,117,18
checkout/processed/prog33375/tofix_1.c,67,0.385948921,2,67,13
checkout/processed/prog22957/tofix_0.c,236,-1,-1,236,36
checkout/processed/prog55083/tofix_0.c,162,0.223495489,1,162,26
checkout/processed/prog41591/tofix_0.c,165,32.634336007,4,165,27
checkout/processed/prog26748/tofix_2.c,194,7.326694993,3,194,32
checkout/processed/prog30731/tofix_0.c,109,0.127653696,1,109,19
checkout/processed/prog29972/tofix_0.c,97,131.436361716,5,97,16
checkout/processed/prog03522/tofix_1.c,176,5.460317641,3,176,29
checkout/processed/prog54650/tofix_2.c,136,5.672877192,3,136,20
checkout/processed/prog41941/tofix_0.c,69,0.050525335000000005,1,69,12
checkout/processed/prog08723/tofix_1.c,176,-1,-1,176,20
checkout/processed/prog07922/tofix_0.c,71,34.494205525999995,5,71,14
checkout/processed/prog14001/tofix_0.c,122,0.13317135400000002,1,122,23
checkout/processed/prog56343/tofix_0.c,180,4.770361423,3,180,32
checkout/processed/prog22325/tofix_0.c,136,4.521584014,3,136,23
checkout/processed/prog42417/tofix_0.c,232,50.796522458,4,232,36
checkout/processed/prog25683/tofix_0.c,213,-1,-1,213,39
checkout/processed/prog42001/tofix_0.c,188,32.308401451,4,188,30
checkout/processed/prog12576/tofix_2.c,101,0.093166948,1,101,17
checkout/processed/prog45539/tofix_0.c,67,69.57188273999999,5,67,11
checkout/processed/prog03243/tofix_0.c,50,0.055205838,1,50,7
checkout/processed/prog29974/tofix_0.c,141,23.79277387,4,141,23
checkout/processed/prog24220/tofix_0.c,141,-1,-1,141,21
checkout/processed/prog40786/tofix_0.c,102,8.289855953,3,102,21
checkout/processed/prog15170/tofix_0.c,130,0.167125923,1,130,20
checkout/processed/prog50672/tofix_0.c,166,5.583843185,3,166,32
checkout/processed/prog58205/tofix_0.c,91,0.067498875,1,91,17
checkout/processed/prog14533/tofix_2.c,165,141.06157314700002,5,165,24
checkout/processed/prog37639/tofix_0.c,72,11.049555905,4,72,13
checkout/processed/prog16005/tofix_2.c,141,4.320657110999999,3,141,22
checkout/processed/prog51826/tofix_0.c,164,0.828426018,2,164,20
checkout/processed/prog27747/tofix_0.c,143,0.152190823,1,143,25
checkout/processed/prog18217/tofix_0.c,93,0.43512751899999996,2,93,18
checkout/processed/prog58690/tofix_0.c,145,4.798520629,3,145,24
checkout/processed/prog02155/tofix_0.c,129,4.863303155,3,129,25
checkout/processed/prog31911/tofix_0.c,128,0.137705232,1,128,23
checkout/processed/prog37262/tofix_0.c,115,3.387161186,3,115,21
checkout/processed/prog42825/tofix_0.c,105,16.753053075,4,105,18
checkout/processed/prog43655/tofix_0.c,96,-1,-1,96,16
checkout/processed/prog17648/tofix_0.c,74,1.92324985,3,74,13
checkout/processed/prog02875/tofix_0.c,93,0.431809617,2,93,15
checkout/processed/prog25669/tofix_0.c,151,0.136726868,1,151,28
checkout/processed/prog47165/tofix_0.c,107,0.601842718,2,107,17
checkout/processed/prog08706/tofix_0.c,109,0.117693912,1,109,19
checkout/processed/prog02438/tofix_0.c,131,4.794851066,3,131,24
checkout/processed/prog32029/tofix_0.c,119,0.905030863,2,119,22
checkout/processed/prog00955/tofix_0.c,125,3.5819497869999997,3,125,28
checkout/processed/prog09345/tofix_0.c,143,1.504916139,2,143,23
checkout/processed/prog54106/tofix_0.c,134,21.621187479,4,134,25
checkout/processed/prog02326/tofix_0.c,142,-1,-1,142,21
checkout/processed/prog02826/tofix_0.c,157,0.149115509,1,157,26
checkout/processed/prog47882/tofix_0.c,137,0.156131255,1,137,25
checkout/processed/prog39245/tofix_0.c,139,-1,-1,139,28
checkout/processed/prog07773/tofix_0.c,140,0.691073304,2,140,25
checkout/processed/prog21658/tofix_0.c,80,0.414957424,2,80,9
checkout/processed/prog35362/tofix_0.c,134,3.9981086439999998,3,134,26
checkout/processed/prog35464/tofix_0.c,147,0.750758998,2,147,28
checkout/processed/prog00468/tofix_0.c,147,0.170368436,1,147,31
checkout/processed/prog35377/tofix_0.c,135,109.789868397,5,135,23
checkout/processed/prog40448/tofix_0.c,67,2.234534503,3,67,9
checkout/processed/prog54059/tofix_0.c,190,0.159176611,1,190,36
checkout/processed/prog17815/tofix_0.c,140,0.6522991410000001,2,140,28
checkout/processed/prog19290/tofix_0.c,114,3.8291974900000003,3,114,17
checkout/processed/prog49440/tofix_0.c,134,0.661751931,2,134,23
checkout/processed/prog09615/tofix_0.c,130,0.6551451189999999,2,130,22
checkout/processed/prog40470/tofix_0.c,150,6.589599491,3,150,24
checkout/processed/prog52494/tofix_0.c,84,0.40353734700000005,2,84,15
checkout/processed/prog48041/tofix_0.c,169,6.754508892,3,169,31
checkout/processed/prog54383/tofix_0.c,153,0.146184731,1,153,31
checkout/processed/prog06147/tofix_0.c,98,0.555124906,2,98,17
checkout/processed/prog19949/tofix_0.c,190,0.23468186900000002,1,190,34
checkout/processed/prog29975/tofix_0.c,110,3.6563712010000002,3,110,18
checkout/processed/prog57375/tofix_0.c,135,0.136914004,1,135,24
checkout/processed/prog49790/tofix_0.c,100,61.827437466,5,100,17
checkout/processed/prog31422/tofix_0.c,113,5.784719947999999,3,113,21
checkout/processed/prog44275/tofix_0.c,124,0.134483635,1,124,20
checkout/processed/prog54049/tofix_0.c,149,-1,-1,149,26
checkout/processed/prog18171/tofix_0.c,48,0.063455689,1,48,6
checkout/processed/prog18171/tofix_1.c,66,0.409979226,2,66,9
checkout/processed/prog53889/tofix_1.c,86,0.473303221,2,86,16
checkout/processed/prog58516/tofix_0.c,48,0.062073291,1,48,6
checkout/processed/prog58516/tofix_1.c,72,2.4222485849999997,3,72,10
checkout/processed/prog01006/tofix_1.c,95,15.719785411,4,95,15
checkout/processed/prog48348/tofix_0.c,87,-1,-1,87,7
checkout/processed/prog41263/tofix_0.c,172,30.326759085,4,172,30
checkout/processed/prog17845/tofix_1.c,111,9.376255001999999,3,111,22
checkout/processed/prog03682/tofix_0.c,35,0.040090632,1,35,1
checkout/processed/prog03682/tofix_1.c,81,0.069474138,1,81,16
checkout/processed/prog57643/tofix_1.c,146,9.982341389,3,146,16
checkout/processed/prog39839/tofix_1.c,96,0.089703136,1,96,18
checkout/processed/prog15211/tofix_1.c,87,2.324158528,3,87,15
checkout/processed/prog35452/tofix_1.c,69,0.611748009,2,69,11
checkout/processed/prog40938/tofix_0.c,96,0.141528025,1,96,17
checkout/processed/prog58351/tofix_1.c,31,0.035322307,1,31,1
checkout/processed/prog27038/tofix_1.c,51,0.054064989,1,51,9
checkout/processed/prog38209/tofix_1.c,39,0.040162067999999995,1,39,4
checkout/processed/prog16828/tofix_1.c,92,0.085842968,1,92,17
checkout/processed/prog26392/tofix_0.c,23,0.021299623,1,23,4
checkout/processed/prog26392/tofix_1.c,11,0.032512026,2,11,1
checkout/processed/prog26392/tofix_2.c,8,0.011067092,1,8,2
checkout/processed/prog43317/tofix_0.c,39,0.040650562,1,39,4
checkout/processed/prog03647/tofix_0.c,49,2.095250139,3,49,8
checkout/processed/prog15206/tofix_2.c,57,0.057290022,1,57,8
checkout/processed/prog29433/tofix_1.c,82,-1,-1,82,16
checkout/processed/prog49105/tofix_1.c,74,0.068459493,1,74,13
checkout/processed/prog10188/tofix_2.c,94,0.126244495,1,94,16
checkout/processed/prog04615/tofix_1.c,76,0.40776669200000004,2,76,13
checkout/processed/prog42541/tofix_1.c,69,0.070631338,1,69,14
checkout/processed/prog18656/tofix_0.c,53,0.051286808,1,53,10
checkout/processed/prog18656/tofix_2.c,47,2.1186126749999996,3,47,9
checkout/processed/prog44038/tofix_1.c,83,0.40777313,2,83,15
checkout/processed/prog18902/tofix_0.c,35,0.035769667000000005,1,35,2
checkout/processed/prog58886/tofix_0.c,49,0.5595621310000001,2,49,9
checkout/processed/prog58886/tofix_1.c,100,0.450737033,2,100,18
checkout/processed/prog32928/tofix_0.c,48,0.067297749,1,48,6
checkout/processed/prog32928/tofix_1.c,79,7.415351401,4,79,13
checkout/processed/prog58893/tofix_1.c,58,0.059530163,1,58,10
checkout/processed/prog55330/tofix_1.c,103,15.539323620000001,4,103,19
checkout/processed/prog41107/tofix_1.c,52,0.044325985,1,52,11
checkout/processed/prog30289/tofix_1.c,78,0.089216568,1,78,5
checkout/processed/prog35713/tofix_1.c,124,0.11301737699999999,1,124,15
checkout/processed/prog45333/tofix_0.c,102,63.116033463,5,102,18
checkout/processed/prog54123/tofix_1.c,96,0.555639783,2,96,17
checkout/processed/prog57958/tofix_0.c,41,0.045812851,1,41,3
checkout/processed/prog57958/tofix_1.c,85,0.086629016,1,85,16
checkout/processed/prog38438/tofix_0.c,85,0.42188947,2,85,13
checkout/processed/prog47226/tofix_0.c,43,0.296771972,2,43,4
checkout/processed/prog04301/tofix_0.c,48,0.06082167,1,48,6
checkout/processed/prog16918/tofix_1.c,12,0.027812332000000002,2,12,1
checkout/processed/prog18992/tofix_2.c,98,0.111643776,1,98,17
checkout/processed/prog15990/tofix_0.c,33,0.033279735000000005,1,33,2
checkout/processed/prog47439/tofix_0.c,43,33.007117815,5,43,7
checkout/processed/prog04236/tofix_1.c,73,0.08040918400000001,1,73,4
checkout/processed/prog30759/tofix_0.c,55,0.063038623,1,55,12
checkout/processed/prog30759/tofix_1.c,82,0.12139963599999999,1,82,12
checkout/processed/prog47858/tofix_1.c,73,17.069913739,4,73,12
checkout/processed/prog56286/tofix_0.c,23,0.06002351,2,23,3
checkout/processed/prog03832/tofix_1.c,124,0.139632573,1,124,18
checkout/processed/prog16160/tofix_1.c,45,0.170270974,2,45,8
checkout/processed/prog39636/tofix_0.c,48,0.043717755,1,48,9
checkout/processed/prog35816/tofix_0.c,206,0.232740206,1,206,36
checkout/processed/prog07657/tofix_0.c,88,0.112670402,1,88,12
checkout/processed/prog38079/tofix_0.c,177,-1,-1,177,26
checkout/processed/prog45185/tofix_1.c,71,0.427814713,2,71,13
checkout/processed/prog55013/tofix_0.c,166,-1,-1,166,27
checkout/processed/prog18853/tofix_0.c,191,0.84439685,2,191,37
checkout/processed/prog36359/tofix_0.c,223,1.22722563,2,223,37
checkout/processed/prog01248/tofix_0.c,34,0.202113284,2,34,2
checkout/processed/prog01248/tofix_1.c,113,0.607027286,2,113,20
checkout/processed/prog07574/tofix_0.c,191,-1,-1,191,39
checkout/processed/prog29376/tofix_0.c,230,0.285259249,1,230,34
checkout/processed/prog49370/tofix_0.c,278,-1,-1,278,44
checkout/processed/prog43321/tofix_0.c,160,0.190704555,1,160,32
checkout/processed/prog56374/tofix_0.c,243,1.343420146,2,243,49
checkout/processed/prog53376/tofix_0.c,206,5.350945955,2,206,27
checkout/processed/prog01959/tofix_1.c,113,3.823250204,3,113,17
checkout/processed/prog20114/tofix_0.c,219,30.943102829,4,219,44
checkout/processed/prog48102/tofix_0.c,237,32.904141149000004,4,237,43
checkout/processed/prog05524/tofix_0.c,178,0.2212132,1,178,25
checkout/processed/prog33993/tofix_0.c,164,0.832756364,2,164,23
checkout/processed/prog19901/tofix_0.c,239,10.618706867,2,239,37
checkout/processed/prog24749/tofix_0.c,204,10.546693233000001,3,204,38
checkout/processed/prog19142/tofix_0.c,101,1.5532579819999999,2,101,17
checkout/processed/prog03012/tofix_1.c,89,2.975693974,3,89,13
checkout/processed/prog46617/tofix_0.c,131,20.428817643000002,4,131,21
checkout/processed/prog55844/tofix_0.c,247,0.279699343,1,247,41
checkout/processed/prog39193/tofix_0.c,269,0.282043472,1,269,42
checkout/processed/prog53457/tofix_0.c,177,0.262071004,1,177,29
checkout/processed/prog38310/tofix_0.c,225,35.570079038,4,225,40
checkout/processed/prog52848/tofix_0.c,242,143.572162674,5,242,46
checkout/processed/prog18384/tofix_0.c,182,-1,-1,182,26
checkout/processed/prog22083/tofix_0.c,90,0.118481434,1,90,14
checkout/processed/prog06057/tofix_1.c,229,149.07934708000002,5,229,39
checkout/processed/prog47931/tofix_0.c,273,8.154143406,3,273,43
checkout/processed/prog20101/tofix_0.c,259,43.338985355,4,259,46
checkout/processed/prog05037/tofix_0.c,200,6.367672031000001,3,200,38
checkout/processed/prog57296/tofix_0.c,182,6.862246486,3,182,29
checkout/processed/prog01649/tofix_1.c,166,4.83869277,3,166,24
checkout/processed/prog06551/tofix_0.c,47,0.053344746,1,47,7
checkout/processed/prog06551/tofix_1.c,147,4.955848244999999,3,147,26
checkout/processed/prog03056/tofix_0.c,270,-1,-1,270,48
checkout/processed/prog19131/tofix_0.c,145,0.22063897999999998,1,145,18
checkout/processed/prog46414/tofix_0.c,189,-1,-1,189,31
checkout/processed/prog10154/tofix_0.c,216,-1,-1,216,35
checkout/processed/prog51277/tofix_0.c,228,0.260462823,1,228,30
checkout/processed/prog55391/tofix_0.c,278,10.076260419999999,2,278,52
checkout/processed/prog10337/tofix_0.c,187,19.64371107,3,187,35
checkout/processed/prog58829/tofix_1.c,228,159.77300147399998,5,228,33
checkout/processed/prog21489/tofix_0.c,239,-1,-1,239,33
checkout/processed/prog20257/tofix_0.c,279,10.619973989,3,279,54
checkout/processed/prog13557/tofix_0.c,87,20.003555141,4,87,11
checkout/processed/prog07628/tofix_0.c,199,-1,-1,199,32
checkout/processed/prog21342/tofix_0.c,289,150.16463177900002,5,289,56
checkout/processed/prog05152/tofix_0.c,278,0.293365498,1,278,45
checkout/processed/prog26766/tofix_0.c,192,-1,-1,192,33
checkout/processed/prog35106/tofix_0.c,161,-1,-1,161,22
checkout/processed/prog44743/tofix_0.c,191,0.222901405,1,191,38
checkout/processed/prog34103/tofix_0.c,227,7.517844880999999,3,227,37
checkout/processed/prog40766/tofix_0.c,188,22.755037786000003,4,188,33
checkout/processed/prog00553/tofix_2.c,126,0.13714136500000002,1,126,23
checkout/processed/prog26919/tofix_0.c,226,0.284203688,1,226,33
checkout/processed/prog13019/tofix_0.c,204,5.339891939,3,204,40
checkout/processed/prog00544/tofix_0.c,173,126.279090855,5,173,26
checkout/processed/prog36925/tofix_0.c,226,1.1614178450000001,2,226,43
checkout/processed/prog25969/tofix_0.c,269,8.611940486,3,269,44
checkout/processed/prog57973/tofix_0.c,231,40.379709626,4,231,41
checkout/processed/prog19574/tofix_0.c,245,4.544930818,2,245,42
checkout/processed/prog55956/tofix_0.c,238,-1,-1,238,35
checkout/processed/prog57365/tofix_0.c,141,4.162253895,3,141,20
checkout/processed/prog20819/tofix_0.c,245,7.733210113,3,245,48
checkout/processed/prog06665/tofix_0.c,187,0.219013448,1,187,30
checkout/processed/prog20632/tofix_0.c,189,-1,-1,189,25
checkout/processed/prog28783/tofix_0.c,238,189.812685781,5,238,32
checkout/processed/prog37162/tofix_1.c,172,6.975546297,3,172,23
checkout/processed/prog04555/tofix_0.c,254,0.466369279,1,254,43
checkout/processed/prog33780/tofix_0.c,128,3.995132468,3,128,20
checkout/processed/prog18211/tofix_0.c,244,0.284577549,1,244,41
checkout/processed/prog51548/tofix_0.c,207,0.231107495,1,207,32
checkout/processed/prog43644/tofix_0.c,244,50.349764938999996,4,244,39
checkout/processed/prog18631/tofix_1.c,93,0.580671885,2,93,11
checkout/processed/prog38345/tofix_0.c,185,19.047748684,3,185,25
checkout/processed/prog58130/tofix_0.c,213,0.250424053,1,213,35
checkout/processed/prog30007/tofix_0.c,150,0.790083559,2,150,26
checkout/processed/prog00360/tofix_0.c,155,-1,-1,155,23
checkout/processed/prog33649/tofix_0.c,286,1.9696879879999998,2,286,43
checkout/processed/prog06997/tofix_0.c,244,0.264185881,1,244,39
checkout/processed/prog20213/tofix_0.c,275,0.278640261,1,275,52
checkout/processed/prog48953/tofix_0.c,247,7.72618,3,247,39
checkout/processed/prog11275/tofix_1.c,169,112.14985430499999,5,169,24
checkout/processed/prog27192/tofix_0.c,161,62.50326497,4,161,24
checkout/processed/prog41522/tofix_0.c,136,-1,-1,136,21
checkout/processed/prog17954/tofix_0.c,139,0.9957872879999999,2,139,23
checkout/processed/prog16683/tofix_0.c,146,30.471571942,4,146,27
checkout/processed/prog55810/tofix_0.c,151,1.0914847689999998,2,151,26
checkout/processed/prog42290/tofix_0.c,47,0.041446613,1,47,9
checkout/processed/prog45652/tofix_0.c,150,0.155629437,1,150,25
checkout/processed/prog57968/tofix_1.c,170,-1,-1,170,32
checkout/processed/prog12296/tofix_0.c,59,0.301721116,2,59,8
checkout/processed/prog58040/tofix_0.c,148,0.804986583,2,148,21
checkout/processed/prog24250/tofix_0.c,135,-1,-1,135,21
checkout/processed/prog19126/tofix_0.c,144,0.726793712,2,144,25
checkout/processed/prog52689/tofix_0.c,147,-1,-1,147,18
checkout/processed/prog17255/tofix_0.c,135,0.141615237,1,135,19
checkout/processed/prog18966/tofix_0.c,162,0.8592256819999999,2,162,27
checkout/processed/prog51026/tofix_0.c,78,0.07453684,1,78,12
checkout/processed/prog51026/tofix_1.c,73,2.154191393,3,73,9
checkout/processed/prog28612/tofix_0.c,161,0.893450629,2,161,27
checkout/processed/prog44064/tofix_0.c,146,4.285903716,3,146,23
checkout/processed/prog18911/tofix_0.c,89,0.105193781,1,89,17
checkout/processed/prog46251/tofix_0.c,42,0.042715987,1,42,4
checkout/processed/prog46251/tofix_1.c,90,0.089928794,1,90,15
checkout/processed/prog31218/tofix_1.c,47,0.042679222,1,47,9
checkout/processed/prog31218/tofix_3.c,71,0.382783106,2,71,9
checkout/processed/prog20222/tofix_0.c,184,0.8819051010000001,2,184,29
checkout/processed/prog24474/tofix_2.c,44,239.250239916,7,44,4
checkout/processed/prog35349/tofix_0.c,142,0.818071922,2,142,21
checkout/processed/prog45362/tofix_0.c,86,0.079076924,1,86,17
checkout/processed/prog14622/tofix_0.c,103,0.111107102,1,103,17
checkout/processed/prog26365/tofix_1.c,72,0.06907561,1,72,13
checkout/processed/prog51295/tofix_0.c,49,0.054498758,1,49,10
checkout/processed/prog51295/tofix_1.c,27,0.029816299999999997,1,27,4
checkout/processed/prog24095/tofix_0.c,159,-1,-1,159,23
checkout/processed/prog11697/tofix_0.c,145,5.038667686,3,145,23
checkout/processed/prog20684/tofix_0.c,54,20.862287126000002,5,54,6
checkout/processed/prog20684/tofix_2.c,75,1.943002692,3,75,11
checkout/processed/prog52301/tofix_0.c,137,-1,-1,137,22
checkout/processed/prog50388/tofix_0.c,133,0.726424764,2,133,21
checkout/processed/prog09367/tofix_0.c,84,0.087995062,1,84,13
checkout/processed/prog50654/tofix_0.c,147,0.7154849240000001,2,147,25
checkout/processed/prog45693/tofix_0.c,152,1.116363193,2,152,24
checkout/processed/prog54723/tofix_0.c,143,0.8214885679999999,2,143,24
checkout/processed/prog35270/tofix_0.c,143,0.15503617900000002,1,143,23
checkout/processed/prog31690/tofix_0.c,107,0.10668739,1,107,16
checkout/processed/prog32237/tofix_0.c,84,2.381205272,3,84,14
checkout/processed/prog32237/tofix_1.c,66,2.0869422500000003,3,66,10
checkout/processed/prog48525/tofix_0.c,173,-1,-1,173,28
checkout/processed/prog14443/tofix_1.c,58,0.06167981,1,58,7
checkout/processed/prog14443/tofix_2.c,64,0.359494323,2,64,8
checkout/processed/prog17601/tofix_0.c,175,0.177956538,1,175,24
checkout/processed/prog51657/tofix_0.c,133,0.146389228,1,133,21
checkout/processed/prog01670/tofix_1.c,137,0.735941638,2,137,21
checkout/processed/prog06463/tofix_0.c,174,0.193910724,1,174,29
checkout/processed/prog44182/tofix_1.c,26,1.150911873,4,26,5
checkout/processed/prog56559/tofix_0.c,32,0.033935011,1,32,7
checkout/processed/prog56559/tofix_1.c,198,-1,-1,198,31
checkout/processed/prog08424/tofix_1.c,67,2.738075477,3,67,10
checkout/processed/prog16801/tofix_0.c,114,0.676076255,2,114,17
checkout/processed/prog40049/tofix_0.c,254,0.28568900199999997,1,254,36
checkout/processed/prog33684/tofix_0.c,164,0.9343008899999999,2,164,30
checkout/processed/prog48334/tofix_1.c,127,0.135435222,1,127,29
checkout/processed/prog26105/tofix_0.c,135,4.89543387,3,135,26
checkout/processed/prog55767/tofix_0.c,161,0.337758409,1,161,20
checkout/processed/prog52808/tofix_0.c,37,0.038149933999999996,1,37,6
checkout/processed/prog53283/tofix_1.c,46,0.28909601900000004,2,46,7
checkout/processed/prog09718/tofix_1.c,110,0.135662257,1,110,17
checkout/processed/prog08197/tofix_0.c,148,-1,-1,148,24
checkout/processed/prog41009/tofix_0.c,302,-1,-1,302,52
checkout/processed/prog39067/tofix_0.c,164,0.18169991000000002,1,164,22
checkout/processed/prog57386/tofix_0.c,139,0.18054188699999998,1,139,25
checkout/processed/prog11872/tofix_0.c,190,0.267442795,1,190,23
checkout/processed/prog37583/tofix_0.c,74,0.08493500100000001,1,74,10
checkout/processed/prog53426/tofix_0.c,167,0.878344149,2,167,30
checkout/processed/prog51130/tofix_0.c,32,0.032034847,1,32,7
checkout/processed/prog55839/tofix_0.c,181,0.240699549,1,181,31
checkout/processed/prog18928/tofix_0.c,85,0.692128819,2,85,14
checkout/processed/prog38452/tofix_0.c,174,-1,-1,174,30
checkout/processed/prog33101/tofix_0.c,84,1.935525613,3,84,14
checkout/processed/prog46782/tofix_0.c,139,0.173392554,1,139,17
checkout/processed/prog46968/tofix_1.c,77,0.084421975,1,77,11
checkout/processed/prog25441/tofix_0.c,143,0.154719932,1,143,19
checkout/processed/prog55038/tofix_0.c,138,0.189874769,1,138,27
checkout/processed/prog56013/tofix_0.c,174,47.673874837999996,4,174,26
checkout/processed/prog12104/tofix_0.c,136,0.840920658,2,136,22
checkout/processed/prog16134/tofix_0.c,215,40.139896993,4,215,33
checkout/processed/prog32002/tofix_0.c,184,0.24661206400000002,1,184,26
checkout/processed/prog10120/tofix_1.c,210,0.272833199,1,210,25
checkout/processed/prog31418/tofix_0.c,45,0.044668923,1,45,3
checkout/processed/prog01066/tofix_1.c,33,0.044588175,1,33,6
checkout/processed/prog49067/tofix_1.c,95,0.397290199,2,95,19
checkout/processed/prog39497/tofix_1.c,85,0.076707808,1,85,16
checkout/processed/prog22981/tofix_0.c,56,112.688797386,5,56,3
checkout/processed/prog57629/tofix_0.c,59,0.053510185,1,59,6
checkout/processed/prog22700/tofix_0.c,62,0.065572328,1,62,5
checkout/processed/prog31675/tofix_1.c,72,0.069361896,1,72,13
checkout/processed/prog02451/tofix_1.c,98,0.7988442710000001,2,98,24
checkout/processed/prog30150/tofix_1.c,98,-1,-1,98,17
checkout/processed/prog09064/tofix_0.c,62,0.34155312600000004,2,62,7
checkout/processed/prog20761/tofix_1.c,86,0.748381913,2,86,17
checkout/processed/prog28190/tofix_1.c,118,0.123168604,1,118,20
checkout/processed/prog16251/tofix_1.c,49,1.018310444,3,49,12
checkout/processed/prog18157/tofix_1.c,64,0.061633215,1,64,13
checkout/processed/prog18157/tofix_2.c,48,0.056902890000000005,1,48,6
checkout/processed/prog49779/tofix_1.c,103,0.476782447,2,103,22
checkout/processed/prog19857/tofix_0.c,49,0.053684847,1,49,2
checkout/processed/prog19857/tofix_1.c,62,156.83686150000003,6,62,13
checkout/processed/prog10036/tofix_1.c,78,0.07068218600000001,1,78,14
checkout/processed/prog53916/tofix_1.c,78,0.087950723,1,78,15
checkout/processed/prog15819/tofix_1.c,75,0.347648407,2,75,13
checkout/processed/prog05157/tofix_1.c,74,0.328862377,2,74,16
checkout/processed/prog25262/tofix_1.c,72,0.072539952,1,72,8
checkout/processed/prog11416/tofix_1.c,15,0.017723141999999997,1,15,2
checkout/processed/prog01692/tofix_0.c,58,0.061806107,1,58,2
checkout/processed/prog15853/tofix_1.c,82,0.079875509,1,82,12
checkout/processed/prog06853/tofix_1.c,71,0.068718591,1,71,14
checkout/processed/prog09682/tofix_0.c,48,0.054900874,1,48,2
checkout/processed/prog02066/tofix_1.c,83,0.082000516,1,83,12
checkout/processed/prog50953/tofix_1.c,41,1.916227446,3,41,6
checkout/processed/prog08298/tofix_0.c,49,0.055864219,1,49,2
checkout/processed/prog08298/tofix_1.c,106,132.59997042,5,106,18
checkout/processed/prog53896/tofix_0.c,57,0.061273907,1,57,2
checkout/processed/prog53896/tofix_1.c,64,1.9239396749999997,3,64,8
checkout/processed/prog49499/tofix_0.c,87,0.404966071,2,87,17
checkout/processed/prog51795/tofix_1.c,36,10.437183504,4,36,4
checkout/processed/prog15901/tofix_1.c,106,0.115814677,1,106,17
checkout/processed/prog50518/tofix_1.c,53,0.063469387,1,53,8
checkout/processed/prog50518/tofix_2.c,49,0.200249855,2,49,4
checkout/processed/prog13604/tofix_0.c,80,0.084737104,1,80,11
checkout/processed/prog08642/tofix_1.c,102,0.088019925,1,102,20
checkout/processed/prog56855/tofix_1.c,110,0.516804631,2,110,19
checkout/processed/prog00089/tofix_1.c,77,0.079591417,1,77,16
checkout/processed/prog59272/tofix_1.c,75,0.07332248499999999,1,75,11
checkout/processed/prog10659/tofix_1.c,36,9.605352792,4,36,6
checkout/processed/prog07412/tofix_1.c,81,43.160413974,4,81,11
checkout/processed/prog57466/tofix_0.c,120,34.071721673999996,4,120,16
checkout/processed/prog31470/tofix_1.c,74,0.43887428900000003,2,74,16
checkout/processed/prog56904/tofix_0.c,82,0.08024044100000001,1,82,10
checkout/processed/prog56904/tofix_1.c,66,2.300443734,3,66,13
checkout/processed/prog45210/tofix_1.c,94,2.5151810419999996,3,94,14
checkout/processed/prog55694/tofix_1.c,40,10.540658239,4,40,5
checkout/processed/prog24736/tofix_1.c,106,28.807884586,4,106,23
checkout/processed/prog16864/tofix_0.c,247,0.28192625,1,247,37
checkout/processed/prog03599/tofix_0.c,71,0.069589404,1,71,12
checkout/processed/prog19591/tofix_0.c,265,-1,-1,265,41
checkout/processed/prog12386/tofix_1.c,82,0.531130332,2,82,13
checkout/processed/prog00406/tofix_1.c,63,-1,-1,63,12
checkout/processed/prog52967/tofix_1.c,10,0.012307802000000001,1,10,2
checkout/processed/prog35741/tofix_0.c,73,0.071756528,1,73,9
checkout/processed/prog35741/tofix_1.c,88,0.086891396,1,88,18
checkout/processed/prog41031/tofix_1.c,81,0.06620385100000001,1,81,15
checkout/processed/prog00672/tofix_0.c,58,0.417148483,2,58,3
checkout/processed/prog00672/tofix_1.c,51,32.111890452000004,5,51,9
checkout/processed/prog28876/tofix_0.c,266,0.34017768,1,266,39
checkout/processed/prog08569/tofix_0.c,247,-1,-1,247,30
checkout/processed/prog06809/tofix_1.c,141,-1,-1,141,19
checkout/processed/prog50354/tofix_0.c,247,-1,-1,247,37
checkout/processed/prog32013/tofix_0.c,295,88.660516365,4,295,38
checkout/processed/prog56276/tofix_0.c,287,0.319356516,1,287,41
checkout/processed/prog27665/tofix_0.c,310,-1,-1,310,42
checkout/processed/prog54703/tofix_0.c,241,-1,-1,241,33
checkout/processed/prog25797/tofix_0.c,225,0.295197891,1,225,26
checkout/processed/prog39778/tofix_0.c,290,0.32426127299999996,1,290,45
checkout/processed/prog21174/tofix_0.c,179,0.237667401,1,179,18
checkout/processed/prog37708/tofix_0.c,224,3.018421079,2,224,31
checkout/processed/prog37907/tofix_1.c,82,0.100955245,1,82,15
checkout/processed/prog12237/tofix_0.c,177,-1,-1,177,17
checkout/processed/prog48301/tofix_0.c,234,1.302448337,2,234,37
checkout/processed/prog00423/tofix_1.c,135,0.177663014,1,135,16
checkout/processed/prog09452/tofix_0.c,225,-1,-1,225,32
checkout/processed/prog38223/tofix_0.c,271,-1,-1,271,39
checkout/processed/prog35943/tofix_0.c,74,13.556193996000001,4,74,10
checkout/processed/prog26769/tofix_0.c,297,-1,-1,297,32
checkout/processed/prog37688/tofix_0.c,207,0.37597748,1,207,32
checkout/processed/prog06271/tofix_0.c,234,-1,-1,234,29
checkout/processed/prog17635/tofix_0.c,273,12.171245939,3,273,46
checkout/processed/prog45110/tofix_2.c,103,293.922593209,6,103,12
checkout/processed/prog33689/tofix_0.c,165,0.238311265,1,165,21
checkout/processed/prog54089/tofix_0.c,146,-1,-1,146,24
checkout/processed/prog26688/tofix_0.c,221,-1,-1,221,30
checkout/processed/prog57158/tofix_0.c,268,-1,-1,268,38
checkout/processed/prog28791/tofix_0.c,277,-1,-1,277,38
checkout/processed/prog46638/tofix_0.c,192,7.055573547,3,192,26
checkout/processed/prog08303/tofix_0.c,284,22.410242455,3,284,33
checkout/processed/prog19497/tofix_0.c,301,24.702369617,3,301,37
checkout/processed/prog58326/tofix_0.c,223,0.40564009100000004,1,223,27
checkout/processed/prog26406/tofix_0.c,257,1.8044440249999998,2,257,31
checkout/processed/prog11920/tofix_0.c,243,66.79200246900001,4,243,32
checkout/processed/prog36445/tofix_0.c,120,-1,-1,120,10
checkout/processed/prog19675/tofix_0.c,220,44.318864082,4,220,29
checkout/processed/prog25074/tofix_0.c,307,0.457715954,1,307,37
checkout/processed/prog38867/tofix_0.c,245,-1,-1,245,34
checkout/processed/prog25296/tofix_0.c,201,-1,-1,201,25
checkout/processed/prog05274/tofix_0.c,140,0.990979582,2,140,18
checkout/processed/prog40667/tofix_0.c,298,-1,-1,298,41
checkout/processed/prog56211/tofix_0.c,284,2.313015407,2,284,39
checkout/processed/prog14020/tofix_0.c,206,0.25714397699999997,1,206,28
checkout/processed/prog16791/tofix_1.c,246,-1,-1,246,32
checkout/processed/prog24830/tofix_0.c,233,-1,-1,233,29
checkout/processed/prog40165/tofix_0.c,245,-1,-1,245,39
checkout/processed/prog43774/tofix_0.c,196,-1,-1,196,29
checkout/processed/prog20652/tofix_0.c,232,-1,-1,232,33
checkout/processed/prog34461/tofix_0.c,249,-1,-1,249,36
checkout/processed/prog10609/tofix_1.c,109,-1,-1,109,13
checkout/processed/prog10136/tofix_0.c,26,0.032048388,1,26,4
checkout/processed/prog30524/tofix_0.c,201,1.276147542,2,201,25
checkout/processed/prog55648/tofix_0.c,182,1.454861488,2,182,25
checkout/processed/prog26564/tofix_0.c,300,0.403738313,1,300,44
checkout/processed/prog04334/tofix_0.c,223,-1,-1,223,37
checkout/processed/prog47549/tofix_0.c,262,-1,-1,262,36
checkout/processed/prog22668/tofix_0.c,237,1.4430625750000001,2,237,28
checkout/processed/prog56916/tofix_0.c,267,0.38088681900000004,1,267,30
checkout/processed/prog04314/tofix_1.c,115,0.127771924,1,115,13
checkout/processed/prog56065/tofix_0.c,229,1.657436228,2,229,24
checkout/processed/prog55963/tofix_0.c,24,0.289605509,2,24,5
checkout/processed/prog52123/tofix_0.c,87,23.239897697,4,87,9
checkout/processed/prog42101/tofix_0.c,228,-1,-1,228,27
checkout/processed/prog21302/tofix_0.c,197,0.24755872299999998,1,197,30
checkout/processed/prog14496/tofix_0.c,310,18.998256651000002,3,310,40
checkout/processed/prog44468/tofix_1.c,95,0.690988612,2,95,14
checkout/processed/prog37978/tofix_0.c,117,1.693350862,2,117,19
checkout/processed/prog37978/tofix_1.c,159,0.9518974419999999,2,159,16
checkout/processed/prog24573/tofix_0.c,148,0.228468786,1,148,13
checkout/processed/prog04068/tofix_0.c,199,7.648023278999999,3,199,28
checkout/processed/prog01086/tofix_0.c,306,20.650780254,3,306,32
checkout/processed/prog05556/tofix_0.c,273,-1,-1,273,42
checkout/processed/prog09325/tofix_0.c,299,246.85959120799998,5,299,50
checkout/processed/prog13289/tofix_0.c,131,0.138070293,1,131,17
checkout/processed/prog04107/tofix_0.c,150,0.161030921,1,150,11
checkout/processed/prog04107/tofix_1.c,122,0.16674679,1,122,12
checkout/processed/prog39875/tofix_0.c,210,0.228514953,1,210,27
checkout/processed/prog53963/tofix_0.c,276,0.34166119699999997,1,276,37
checkout/processed/prog24000/tofix_0.c,141,0.784189389,2,141,16
checkout/processed/prog27474/tofix_0.c,196,12.418091106999999,3,196,21
checkout/processed/prog41459/tofix_0.c,111,0.119018114,1,111,17
checkout/processed/prog49972/tofix_0.c,294,0.305218019,1,294,38
checkout/processed/prog32660/tofix_0.c,259,-1,-1,259,33
checkout/processed/prog15906/tofix_0.c,265,4.081200329,2,265,34
checkout/processed/prog42104/tofix_0.c,230,13.508293915,3,230,29
checkout/processed/prog45125/tofix_0.c,247,79.248870407,3,247,33
checkout/processed/prog49351/tofix_0.c,266,-1,-1,266,30
checkout/processed/prog01430/tofix_0.c,263,-1,-1,263,38
checkout/processed/prog55045/tofix_0.c,88,0.457701215,2,88,16
checkout/processed/prog48634/tofix_0.c,260,0.291787994,1,260,37
checkout/processed/prog52904/tofix_1.c,107,-1,-1,107,11
checkout/processed/prog15516/tofix_0.c,235,0.379803933,1,235,34
checkout/processed/prog14254/tofix_0.c,203,1.400794031,2,203,28
checkout/processed/prog51196/tofix_0.c,165,8.459868884999999,3,165,22
checkout/processed/prog38408/tofix_0.c,257,8.631403632,3,257,39
checkout/processed/prog03703/tofix_0.c,159,6.4586222630000005,3,159,23
checkout/processed/prog40862/tofix_0.c,100,15.30818098,4,100,14
checkout/processed/prog28325/tofix_0.c,269,0.277792087,1,269,40
checkout/processed/prog06878/tofix_0.c,257,0.26192898600000003,1,257,35
checkout/processed/prog23534/tofix_0.c,110,0.722680073,2,110,17
checkout/processed/prog41479/tofix_0.c,292,67.53401038199999,4,292,36
checkout/processed/prog11599/tofix_0.c,268,-1,-1,268,38
checkout/processed/prog34576/tofix_0.c,216,-1,-1,216,27
checkout/processed/prog20499/tofix_0.c,309,15.800368567000001,3,309,38
checkout/processed/prog10079/tofix_0.c,254,10.917441767000001,3,254,29
checkout/processed/prog54126/tofix_2.c,140,0.162995702,1,140,19
checkout/processed/prog25273/tofix_0.c,267,-1,-1,267,38
checkout/processed/prog05930/tofix_0.c,269,0.5740802660000001,1,269,29
checkout/processed/prog10173/tofix_0.c,211,-1,-1,211,30
checkout/processed/prog33678/tofix_0.c,317,13.786478618,3,317,40
checkout/processed/prog19760/tofix_0.c,302,-1,-1,302,36
checkout/processed/prog32298/tofix_0.c,93,5.646537101000001,3,93,10
checkout/processed/prog39762/tofix_0.c,208,0.298588468,1,208,27
checkout/processed/prog23028/tofix_1.c,122,1.47635824,2,122,10
checkout/processed/prog09606/tofix_0.c,258,63.876610283,4,258,40
checkout/processed/prog23049/tofix_0.c,248,0.291201988,1,248,33
checkout/processed/prog00664/tofix_0.c,232,0.279494018,1,232,32
checkout/processed/prog54074/tofix_0.c,245,10.187252446,2,245,33
checkout/processed/prog39731/tofix_0.c,28,0.029419191,1,28,5
checkout/processed/prog39731/tofix_1.c,124,0.11152963899999999,1,124,17
checkout/processed/prog32667/tofix_0.c,270,-1,-1,270,36
checkout/processed/prog12812/tofix_0.c,261,-1,-1,261,37
checkout/processed/prog23484/tofix_0.c,72,-1,-1,72,12
checkout/processed/prog20951/tofix_0.c,303,-1,-1,303,48
checkout/processed/prog19329/tofix_0.c,214,55.524644871,4,214,28
checkout/processed/prog21536/tofix_0.c,245,-1,-1,245,27
checkout/processed/prog22774/tofix_1.c,138,4.636237942,2,138,19
checkout/processed/prog51675/tofix_0.c,178,-1,-1,178,29
checkout/processed/prog22302/tofix_1.c,175,1.172233287,2,175,24
checkout/processed/prog56047/tofix_0.c,227,0.238872912,1,227,36
checkout/processed/prog25082/tofix_0.c,290,0.341097372,1,290,45
checkout/processed/prog45543/tofix_0.c,243,1.695048727,2,243,34
checkout/processed/prog24002/tofix_0.c,252,-1,-1,252,34
checkout/processed/prog51794/tofix_0.c,211,0.239905459,1,211,30
checkout/processed/prog00191/tofix_0.c,153,0.169329386,1,153,19
checkout/processed/prog35843/tofix_0.c,225,10.090551537,3,225,22
checkout/processed/prog10133/tofix_0.c,245,-1,-1,245,38
checkout/processed/prog29895/tofix_0.c,221,0.253780208,1,221,34
checkout/processed/prog11779/tofix_0.c,285,1.7379348319999999,2,285,33
checkout/processed/prog23786/tofix_0.c,227,0.23463706499999998,1,227,31
checkout/processed/prog29063/tofix_0.c,258,7.595132419,2,258,35
checkout/processed/prog00484/tofix_0.c,274,0.28563667800000003,1,274,38
checkout/processed/prog27282/tofix_0.c,114,0.780409243,2,114,16
checkout/processed/prog27282/tofix_1.c,129,2.0538606759999998,2,129,19
checkout/processed/prog49495/tofix_0.c,233,-1,-1,233,39
checkout/processed/prog06608/tofix_0.c,192,-1,-1,192,18
checkout/processed/prog53841/tofix_0.c,273,62.141798310000006,4,273,37
checkout/processed/prog50058/tofix_0.c,134,12.016996655,3,134,16
checkout/processed/prog36815/tofix_0.c,56,0.328624975,2,56,7
checkout/processed/prog20221/tofix_0.c,217,-1,-1,217,26
checkout/processed/prog17139/tofix_0.c,245,49.197956835,4,245,39
checkout/processed/prog50402/tofix_0.c,293,32.412371951,3,293,35
checkout/processed/prog25860/tofix_0.c,220,0.24231629100000002,1,220,34
checkout/processed/prog10240/tofix_0.c,176,0.239891644,1,176,15
checkout/processed/prog49017/tofix_0.c,100,0.6782226889999999,2,100,16
checkout/processed/prog49017/tofix_1.c,116,0.176505827,1,116,16
checkout/processed/prog18325/tofix_0.c,259,-1,-1,259,38
checkout/processed/prog19103/tofix_0.c,221,7.048973484999999,2,221,22
checkout/processed/prog01582/tofix_0.c,299,-1,-1,299,47
checkout/processed/prog15741/tofix_0.c,102,0.115083032,1,102,12
checkout/processed/prog51123/tofix_0.c,269,14.638641949,3,269,35
checkout/processed/prog19016/tofix_0.c,25,0.238997315,2,25,2
checkout/processed/prog22188/tofix_0.c,264,-1,-1,264,33
checkout/processed/prog43265/tofix_1.c,155,0.146074392,1,155,21
checkout/processed/prog50046/tofix_0.c,169,11.146344161,3,169,23
checkout/processed/prog24245/tofix_0.c,299,-1,-1,299,37
checkout/processed/prog10615/tofix_0.c,203,-1,-1,203,27
checkout/processed/prog28505/tofix_0.c,248,-1,-1,248,28
checkout/processed/prog18259/tofix_0.c,302,0.37587128599999997,1,302,32
checkout/processed/prog54064/tofix_0.c,88,-1,-1,88,11
checkout/processed/prog37811/tofix_0.c,268,11.595777493000002,3,268,43
checkout/processed/prog06883/tofix_0.c,153,32.459471761,4,153,21
checkout/processed/prog33326/tofix_0.c,218,8.348417495,2,218,31
checkout/processed/prog03368/tofix_0.c,249,3.172969001,2,249,38
checkout/processed/prog06521/tofix_0.c,115,0.954147666,2,115,11
checkout/processed/prog36186/tofix_0.c,275,-1,-1,275,35
checkout/processed/prog56946/tofix_0.c,179,0.915288371,2,179,28
checkout/processed/prog40615/tofix_0.c,116,0.797420234,2,116,16
checkout/processed/prog16763/tofix_0.c,203,0.260018339,1,203,29
checkout/processed/prog22765/tofix_0.c,266,0.301935999,1,266,38
checkout/processed/prog11780/tofix_0.c,89,0.6933006549999999,2,89,7
checkout/processed/prog29899/tofix_0.c,264,1.914983709,2,264,27
checkout/processed/prog40011/tofix_0.c,279,0.331447781,1,279,34
checkout/processed/prog33208/tofix_0.c,221,0.251828188,1,221,32
checkout/processed/prog18964/tofix_0.c,205,0.242683655,1,205,19
checkout/processed/prog49288/tofix_0.c,172,0.19326806600000002,1,172,22
checkout/processed/prog40444/tofix_0.c,280,0.332558562,1,280,30
checkout/processed/prog28066/tofix_0.c,47,-1,-1,47,6
checkout/processed/prog53255/tofix_0.c,75,0.086023659,1,75,6
checkout/processed/prog24322/tofix_0.c,289,6.0961942119999994,2,289,42
checkout/processed/prog43679/tofix_0.c,266,0.296494332,1,266,41
checkout/processed/prog40242/tofix_0.c,266,-1,-1,266,38
checkout/processed/prog31415/tofix_0.c,300,2.224769701,2,300,41
checkout/processed/prog31440/tofix_0.c,260,0.405608196,1,260,34
checkout/processed/prog07054/tofix_0.c,279,0.426044026,1,279,39
checkout/processed/prog57006/tofix_0.c,250,0.260190907,1,250,34
checkout/processed/prog51976/tofix_0.c,275,2.021181549,2,275,33
checkout/processed/prog50207/tofix_0.c,134,0.886619158,2,134,18
checkout/processed/prog43745/tofix_0.c,232,-1,-1,232,28
checkout/processed/prog37273/tofix_0.c,96,-1,-1,96,19
checkout/processed/prog21444/tofix_0.c,118,0.595088341,2,118,17
checkout/processed/prog39891/tofix_0.c,262,0.380102928,1,262,34
checkout/processed/prog33040/tofix_0.c,154,1.249171106,2,154,24
checkout/processed/prog08832/tofix_0.c,161,1.3640549309999999,2,161,23
checkout/processed/prog24429/tofix_0.c,255,-1,-1,255,31
checkout/processed/prog38843/tofix_0.c,241,54.930003221,4,241,33
checkout/processed/prog33877/tofix_0.c,283,-1,-1,283,36
checkout/processed/prog56788/tofix_0.c,85,0.504948525,2,85,6
checkout/processed/prog45228/tofix_0.c,256,2.7603249990000003,2,256,34
checkout/processed/prog45447/tofix_0.c,220,-1,-1,220,24
checkout/processed/prog44697/tofix_0.c,288,1.7354492620000002,2,288,37
checkout/processed/prog51403/tofix_1.c,145,1.122805715,2,145,17
checkout/processed/prog16872/tofix_0.c,68,2.13352748,3,68,10
checkout/processed/prog45588/tofix_0.c,117,0.116482255,1,117,8
checkout/processed/prog26101/tofix_0.c,128,44.593918935,4,128,11
checkout/processed/prog04613/tofix_0.c,60,0.05993897,1,60,3
checkout/processed/prog26026/tofix_0.c,139,4.3121753929999995,3,139,20
checkout/processed/prog41400/tofix_0.c,99,2.8073621859999998,3,99,15
checkout/processed/prog47157/tofix_0.c,86,0.613776452,2,86,9
checkout/processed/prog14201/tofix_0.c,110,15.730600367,4,110,7
checkout/processed/prog29750/tofix_0.c,68,0.058129906,1,68,15
checkout/processed/prog29109/tofix_0.c,132,0.137634643,1,132,21
checkout/processed/prog35039/tofix_0.c,105,0.636374275,2,105,13
checkout/processed/prog13422/tofix_0.c,84,0.08228838,1,84,11
checkout/processed/prog22309/tofix_0.c,99,0.584223257,2,99,9
checkout/processed/prog30923/tofix_0.c,68,0.28860736099999995,2,68,14
checkout/processed/prog21669/tofix_0.c,99,0.86368926,2,99,9
checkout/processed/prog55647/tofix_0.c,104,24.544294100000002,4,104,16
checkout/processed/prog18396/tofix_0.c,149,0.15722993500000002,1,149,22
checkout/processed/prog45947/tofix_0.c,107,0.109322325,1,107,17
checkout/processed/prog15433/tofix_0.c,99,0.11765898600000001,1,99,15
checkout/processed/prog40008/tofix_0.c,105,0.852503247,2,105,18
checkout/processed/prog06678/tofix_0.c,124,0.103139625,1,124,15
checkout/processed/prog45946/tofix_0.c,80,-1,-1,80,17
checkout/processed/prog32757/tofix_0.c,107,16.357280590000002,4,107,18
checkout/processed/prog06339/tofix_0.c,113,5.809199489999999,3,113,11
checkout/processed/prog34205/tofix_0.c,82,0.08530591200000001,1,82,8
checkout/processed/prog04367/tofix_0.c,105,23.202341939,4,105,8
checkout/processed/prog05648/tofix_0.c,92,0.08528971,1,92,16
checkout/processed/prog23237/tofix_0.c,120,0.12181038300000001,1,120,12
checkout/processed/prog47132/tofix_0.c,69,2.03228206,3,69,11
checkout/processed/prog53123/tofix_0.c,83,0.5236667490000001,2,83,7
checkout/processed/prog43960/tofix_0.c,117,0.12350027899999999,1,117,17
checkout/processed/prog05918/tofix_0.c,134,0.871498682,2,134,20
checkout/processed/prog23229/tofix_0.c,132,0.10865881399999999,1,132,19
checkout/processed/prog02553/tofix_0.c,121,3.6585031409999997,3,121,18
checkout/processed/prog03361/tofix_0.c,144,0.154238088,1,144,16
checkout/processed/prog16452/tofix_0.c,153,-1,-1,153,11
checkout/processed/prog08950/tofix_0.c,85,15.97508869,4,85,5
checkout/processed/prog01678/tofix_0.c,123,4.642262838,3,123,17
checkout/processed/prog19178/tofix_0.c,104,0.115070095,1,104,14
checkout/processed/prog39005/tofix_0.c,120,0.12241004899999999,1,120,17
checkout/processed/prog21587/tofix_0.c,139,0.152473158,1,139,16
checkout/processed/prog41865/tofix_0.c,147,43.599363204,4,147,10
checkout/processed/prog52468/tofix_0.c,82,0.084870266,1,82,12
checkout/processed/prog43890/tofix_0.c,124,0.732364974,2,124,19
checkout/processed/prog23206/tofix_0.c,115,15.032813676,4,115,15
checkout/processed/prog07652/tofix_0.c,121,0.576164978,2,121,20
checkout/processed/prog02933/tofix_0.c,106,2.731303325,3,106,15
checkout/processed/prog46983/tofix_0.c,93,0.641957699,2,93,7
checkout/processed/prog21194/tofix_0.c,100,0.12377951200000001,1,100,7
checkout/processed/prog45922/tofix_0.c,95,0.07058835399999999,1,95,16
checkout/processed/prog07658/tofix_0.c,126,7.102949289,3,126,9
checkout/processed/prog08632/tofix_0.c,105,0.114980191,1,105,19
checkout/processed/prog14297/tofix_0.c,120,0.80732964,2,120,17
checkout/processed/prog07423/tofix_0.c,113,0.572480255,2,113,17
checkout/processed/prog05853/tofix_0.c,103,14.108647301000001,4,103,15
checkout/processed/prog21038/tofix_0.c,129,0.134212767,1,129,17
checkout/processed/prog24623/tofix_0.c,140,24.417064311999997,4,140,23
checkout/processed/prog00110/tofix_0.c,110,0.124008341,1,110,15
checkout/processed/prog36086/tofix_0.c,123,0.12644258,1,123,22
checkout/processed/prog43503/tofix_0.c,78,0.08637959599999999,1,78,7
checkout/processed/prog40568/tofix_0.c,91,0.086873007,1,91,16
checkout/processed/prog35831/tofix_0.c,66,18.067041638000003,4,66,9
checkout/processed/prog07950/tofix_0.c,97,4.610398923,3,97,16
checkout/processed/prog03864/tofix_0.c,135,0.13247011,1,135,21
checkout/processed/prog54993/tofix_0.c,81,0.088847334,1,81,7
checkout/processed/prog39305/tofix_0.c,83,85.60041917699999,5,83,14
checkout/processed/prog23424/tofix_0.c,91,0.078544924,1,91,18
checkout/processed/prog16011/tofix_0.c,90,0.08797902299999999,1,90,18
checkout/processed/prog41577/tofix_0.c,107,0.117642222,1,107,19
checkout/processed/prog43274/tofix_0.c,124,0.650788228,2,124,24
checkout/processed/prog23980/tofix_0.c,108,0.162878168,1,108,18
checkout/processed/prog23007/tofix_0.c,154,0.142243085,1,154,29
checkout/processed/prog08216/tofix_0.c,120,3.8986079370000004,3,120,21
checkout/processed/prog30159/tofix_0.c,112,0.138624174,1,112,22
checkout/processed/prog10135/tofix_0.c,110,3.383770883,3,110,18
checkout/processed/prog24909/tofix_0.c,99,93.65884035699999,5,99,17
checkout/processed/prog52781/tofix_0.c,83,0.082171353,1,83,15
checkout/processed/prog38759/tofix_0.c,140,0.15297009,1,140,26
checkout/processed/prog42195/tofix_0.c,89,0.086802498,1,89,13
checkout/processed/prog32475/tofix_0.c,37,0.034384078,1,37,7
checkout/processed/prog02555/tofix_0.c,129,0.143410462,1,129,22
checkout/processed/prog40602/tofix_0.c,122,0.157426055,1,122,22
checkout/processed/prog41610/tofix_0.c,106,0.554760614,2,106,16
checkout/processed/prog08077/tofix_0.c,96,0.104796698,1,96,15
checkout/processed/prog34620/tofix_0.c,118,0.793878579,2,118,21
checkout/processed/prog17979/tofix_0.c,90,0.455826161,2,90,12
checkout/processed/prog42047/tofix_0.c,86,0.09123732,1,86,13
checkout/processed/prog00818/tofix_1.c,88,0.550541128,2,88,13
checkout/processed/prog25035/tofix_0.c,33,0.164790782,2,33,2
checkout/processed/prog32261/tofix_0.c,59,2.651159295,3,59,8
checkout/processed/prog00250/tofix_0.c,23,0.161045868,2,23,2
checkout/processed/prog00250/tofix_1.c,67,0.09448998,1,67,9
checkout/processed/prog05565/tofix_1.c,37,0.041674546,1,37,8
checkout/processed/prog17170/tofix_1.c,50,67.429710125,5,50,7
checkout/processed/prog32080/tofix_1.c,52,0.056360724,1,52,10
checkout/processed/prog44854/tofix_0.c,30,0.14839339899999998,2,30,2
checkout/processed/prog28415/tofix_1.c,88,0.46003186,2,88,15
checkout/processed/prog07646/tofix_1.c,38,0.173900947,2,38,7
checkout/processed/prog23425/tofix_0.c,43,9.69907428,4,43,5
checkout/processed/prog01059/tofix_0.c,57,0.06372333300000001,1,57,8
checkout/processed/prog17816/tofix_0.c,53,0.064077526,1,53,7
checkout/processed/prog35894/tofix_0.c,95,2.645017962,3,95,17
checkout/processed/prog25319/tofix_0.c,51,0.076919078,1,51,8
checkout/processed/prog30612/tofix_1.c,69,0.067944956,1,69,11
checkout/processed/prog10029/tofix_1.c,67,11.951175709000001,4,67,8
checkout/processed/prog52290/tofix_0.c,36,0.03508361,1,36,2
checkout/processed/prog52290/tofix_1.c,50,0.05484226,1,50,8
checkout/processed/prog40401/tofix_0.c,28,0.211870369,2,28,2
checkout/processed/prog29118/tofix_2.c,25,0.030173713,1,25,1
checkout/processed/prog37973/tofix_1.c,53,0.063112372,1,53,9
checkout/processed/prog27338/tofix_0.c,32,1.5910201220000002,3,32,2
checkout/processed/prog42848/tofix_1.c,50,0.261552432,2,50,10
checkout/processed/prog50217/tofix_1.c,73,3.408748127,3,73,10
checkout/processed/prog12353/tofix_0.c,35,0.262834402,2,35,5
checkout/processed/prog12353/tofix_1.c,55,0.07361868399999999,1,55,10
checkout/processed/prog10097/tofix_0.c,53,0.060331772000000006,1,53,7
checkout/processed/prog39179/tofix_0.c,47,2.08279273,3,47,2
checkout/processed/prog25200/tofix_0.c,60,0.060198975,1,60,6
checkout/processed/prog44407/tofix_0.c,72,0.081660647,1,72,12
checkout/processed/prog20461/tofix_1.c,87,0.400138364,2,87,10
checkout/processed/prog10119/tofix_0.c,55,0.068842198,1,55,7
checkout/processed/prog10119/tofix_1.c,63,0.5148480240000001,2,63,12
checkout/processed/prog11923/tofix_0.c,61,0.067683911,1,61,10
checkout/processed/prog26023/tofix_1.c,13,0.016975814,1,13,2
checkout/processed/prog06572/tofix_0.c,51,157.96738245,5,51,9
checkout/processed/prog59376/tofix_1.c,45,0.052795502,1,45,3
checkout/processed/prog32181/tofix_0.c,44,1.776620092,3,44,2
checkout/processed/prog47746/tofix_1.c,49,0.061876326999999995,1,49,8
checkout/processed/prog42837/tofix_0.c,41,0.192429944,2,41,2
checkout/processed/prog57476/tofix_0.c,57,0.444166721,2,57,7
checkout/processed/prog57476/tofix_1.c,57,0.041638718,1,57,10
checkout/processed/prog28153/tofix_0.c,34,0.334770271,2,34,1
checkout/processed/prog28153/tofix_1.c,74,0.06978780500000001,1,74,13
checkout/processed/prog36470/tofix_0.c,132,0.140924988,1,132,12
checkout/processed/prog26892/tofix_0.c,55,0.059763284,1,55,5
checkout/processed/prog08357/tofix_0.c,91,0.920844833,2,91,12
checkout/processed/prog28623/tofix_0.c,74,0.073873697,1,74,8
checkout/processed/prog53959/tofix_0.c,112,0.6093789709999999,2,112,19
checkout/processed/prog30634/tofix_0.c,74,0.07455165,1,74,7
checkout/processed/prog44789/tofix_0.c,125,0.807897686,2,125,14
checkout/processed/prog53644/tofix_0.c,38,1.858524653,3,38,6
checkout/processed/prog55805/tofix_0.c,104,20.945755318,4,104,16
checkout/processed/prog55805/tofix_1.c,34,0.026395283,1,34,5
checkout/processed/prog17731/tofix_0.c,72,0.059220561,1,72,11
checkout/processed/prog46043/tofix_0.c,80,0.430392334,2,80,12
checkout/processed/prog02060/tofix_0.c,74,0.463462695,2,74,10
checkout/processed/prog31848/tofix_1.c,74,0.388939023,2,74,10
checkout/processed/prog21803/tofix_0.c,73,0.081064103,1,73,9
checkout/processed/prog14518/tofix_1.c,52,0.052543708,1,52,10
checkout/processed/prog46370/tofix_0.c,119,20.308503573000003,4,119,11
checkout/processed/prog29565/tofix_0.c,107,0.680050388,2,107,14
checkout/processed/prog54310/tofix_0.c,88,0.086095609,1,88,12
checkout/processed/prog07740/tofix_2.c,49,0.20093402500000002,2,49,9
checkout/processed/prog51683/tofix_0.c,95,0.092858421,1,95,15
checkout/processed/prog30706/tofix_0.c,75,0.078056033,1,75,12
checkout/processed/prog31328/tofix_0.c,109,0.139260457,1,109,12
checkout/processed/prog41424/tofix_0.c,124,0.129947526,1,124,16
checkout/processed/prog28821/tofix_0.c,102,0.11686736,1,102,16
checkout/processed/prog22722/tofix_0.c,136,0.155203805,1,136,12
checkout/processed/prog15718/tofix_0.c,74,0.09019046,1,74,10
checkout/processed/prog24230/tofix_0.c,131,3.784288943,3,131,10
checkout/processed/prog49962/tofix_0.c,77,0.067629075,1,77,9
checkout/processed/prog35562/tofix_0.c,108,38.955566114999996,4,108,12
checkout/processed/prog36866/tofix_0.c,93,16.589715729,4,93,16
checkout/processed/prog45246/tofix_0.c,118,-1,-1,118,10
checkout/processed/prog07841/tofix_0.c,87,0.448880275,2,87,12
checkout/processed/prog37739/tofix_0.c,133,0.157402198,1,133,13
checkout/processed/prog31890/tofix_0.c,83,0.076516573,1,83,12
checkout/processed/prog12433/tofix_0.c,85,0.099997885,1,85,12
checkout/processed/prog56843/tofix_0.c,84,0.087927435,1,84,10
checkout/processed/prog28731/tofix_0.c,123,0.795408249,2,123,9
checkout/processed/prog12703/tofix_0.c,139,0.161520249,1,139,14
checkout/processed/prog05983/tofix_0.c,144,0.308370323,1,144,13
checkout/processed/prog10940/tofix_0.c,81,0.08755958999999999,1,81,11
checkout/processed/prog32976/tofix_0.c,86,-1,-1,86,17
checkout/processed/prog27634/tofix_0.c,82,0.070137816,1,82,9
checkout/processed/prog41489/tofix_1.c,80,0.081897797,1,80,13
checkout/processed/prog22665/tofix_0.c,75,0.080971235,1,75,11
checkout/processed/prog04363/tofix_0.c,75,0.077050863,1,75,12
checkout/processed/prog52378/tofix_0.c,79,0.493750199,2,79,12
checkout/processed/prog41361/tofix_0.c,104,14.669349886,3,104,13
checkout/processed/prog06187/tofix_0.c,76,-1,-1,76,7
checkout/processed/prog00591/tofix_0.c,86,0.084552799,1,86,12
checkout/processed/prog39086/tofix_0.c,78,0.344854705,2,78,13
checkout/processed/prog22316/tofix_0.c,89,0.088022095,1,89,13
checkout/processed/prog52755/tofix_0.c,85,0.079481611,1,85,9
checkout/processed/prog41481/tofix_0.c,79,0.08564917899999999,1,79,12
checkout/processed/prog57688/tofix_0.c,104,0.119629827,1,104,12
checkout/processed/prog17878/tofix_0.c,74,14.099897793999999,4,74,9
checkout/processed/prog07338/tofix_0.c,80,0.084951378,1,80,9
checkout/processed/prog26802/tofix_0.c,180,0.155704962,1,180,34
checkout/processed/prog42300/tofix_0.c,138,0.15126034400000002,1,138,17
checkout/processed/prog18083/tofix_0.c,144,-1,-1,144,18
checkout/processed/prog58349/tofix_0.c,97,0.115708948,1,97,15
checkout/processed/prog48299/tofix_0.c,78,0.369700018,2,78,12
checkout/processed/prog58026/tofix_0.c,92,13.783300872,4,92,10
checkout/processed/prog42077/tofix_0.c,138,0.7354017559999999,2,138,9
checkout/processed/prog10331/tofix_0.c,81,0.377985632,2,81,12
checkout/processed/prog44709/tofix_0.c,74,0.36088639,2,74,11
checkout/processed/prog36884/tofix_0.c,182,0.834161924,2,182,33
checkout/processed/prog44396/tofix_0.c,84,0.405392325,2,84,16
checkout/processed/prog15721/tofix_0.c,91,0.087483696,1,91,13
checkout/processed/prog19845/tofix_0.c,106,0.612286126,2,106,14
checkout/processed/prog19500/tofix_0.c,89,0.336978828,2,89,11
checkout/processed/prog22202/tofix_0.c,133,0.2484731,1,133,18
checkout/processed/prog33184/tofix_0.c,84,0.067528944,1,84,8
checkout/processed/prog13235/tofix_0.c,131,0.16879693199999998,1,131,10
checkout/processed/prog58032/tofix_0.c,129,0.16133087599999998,1,129,19
checkout/processed/prog46507/tofix_0.c,73,0.075492942,1,73,11
checkout/processed/prog03474/tofix_0.c,80,0.586505276,2,80,8
checkout/processed/prog57334/tofix_0.c,74,0.077273462,1,74,11
checkout/processed/prog08858/tofix_0.c,136,0.6956919290000001,2,136,11
checkout/processed/prog50378/tofix_0.c,89,28.773222176,4,89,13
checkout/processed/prog31927/tofix_0.c,81,0.406961757,2,81,11
checkout/processed/prog08112/tofix_0.c,67,0.075829721,1,67,7
checkout/processed/prog15466/tofix_0.c,90,0.108054029,1,90,12
checkout/processed/prog39959/tofix_0.c,72,0.06460149400000001,1,72,9
checkout/processed/prog26928/tofix_0.c,121,-1,-1,121,11
checkout/processed/prog20824/tofix_0.c,104,0.122870918,1,104,15
checkout/processed/prog02613/tofix_0.c,113,0.148364834,1,113,11
checkout/processed/prog53309/tofix_0.c,123,0.12690711400000002,1,123,12
checkout/processed/prog43776/tofix_0.c,141,37.979869371,4,141,12
checkout/processed/prog55627/tofix_0.c,77,0.061870082,1,77,12
checkout/processed/prog12702/tofix_0.c,78,0.39544457899999996,2,78,12
checkout/processed/prog56029/tofix_0.c,95,0.108421614,1,95,12
checkout/processed/prog11320/tofix_0.c,75,0.072937123,1,75,11
checkout/processed/prog49552/tofix_0.c,92,0.074652405,1,92,13
checkout/processed/prog20416/tofix_0.c,70,0.07218735400000001,1,70,9
checkout/processed/prog41493/tofix_0.c,73,0.08150373799999999,1,73,11
checkout/processed/prog37434/tofix_0.c,112,0.129043099,1,112,10
checkout/processed/prog13679/tofix_0.c,91,0.635084105,2,91,10
checkout/processed/prog15063/tofix_0.c,136,23.989088165000002,4,136,14
checkout/processed/prog03159/tofix_0.c,83,11.413341073,4,83,9
checkout/processed/prog48074/tofix_0.c,74,0.35817873100000003,2,74,11
checkout/processed/prog01225/tofix_0.c,106,0.601232399,2,106,19
checkout/processed/prog01225/tofix_1.c,71,0.350493913,2,71,10
checkout/processed/prog38371/tofix_0.c,166,0.937377282,2,166,29
checkout/processed/prog32924/tofix_0.c,171,5.829074334,3,171,27
checkout/processed/prog29728/tofix_1.c,65,3.219313131,3,65,8
checkout/processed/prog15992/tofix_0.c,67,0.268621259,2,67,15
checkout/processed/prog15992/tofix_1.c,65,0.06639104,1,65,9
checkout/processed/prog25893/tofix_1.c,59,0.082174199,1,59,8
checkout/processed/prog25893/tofix_2.c,67,0.704265376,2,67,10
checkout/processed/prog31331/tofix_1.c,77,0.098184591,1,77,9
checkout/processed/prog55924/tofix_0.c,73,0.683289158,2,73,3
checkout/processed/prog23473/tofix_1.c,90,0.42981718300000005,2,90,16
checkout/processed/prog30133/tofix_0.c,32,0.034505784,1,32,2
checkout/processed/prog30133/tofix_1.c,90,0.088584663,1,90,10
checkout/processed/prog41282/tofix_0.c,159,6.274895296,3,159,31
checkout/processed/prog29663/tofix_0.c,75,1.9772779339999997,3,75,13
checkout/processed/prog29663/tofix_1.c,81,-1,-1,81,13
checkout/processed/prog10348/tofix_0.c,157,6.039687099,3,157,27
checkout/processed/prog50114/tofix_1.c,86,0.415329577,2,86,12
checkout/processed/prog43299/tofix_0.c,121,0.7588921790000001,2,121,10
checkout/processed/prog44460/tofix_0.c,98,0.9122570299999999,2,98,9
checkout/processed/prog39796/tofix_0.c,118,5.199756268,3,118,25
checkout/processed/prog08540/tofix_0.c,73,0.392186949,2,73,9
checkout/processed/prog19415/tofix_0.c,73,0.074223709,1,73,10
checkout/processed/prog22008/tofix_0.c,85,0.099823698,1,85,7
checkout/processed/prog11230/tofix_1.c,115,4.0878376130000005,3,115,14
checkout/processed/prog55376/tofix_1.c,94,0.55743413,2,94,17
checkout/processed/prog55376/tofix_2.c,75,-1,-1,75,16
checkout/processed/prog51699/tofix_0.c,62,0.063502756,1,62,2
checkout/processed/prog07897/tofix_0.c,43,0.31000275099999997,2,43,2
checkout/processed/prog07897/tofix_1.c,78,0.082223749,1,78,10
checkout/processed/prog20214/tofix_0.c,86,0.085175192,1,86,11
checkout/processed/prog00774/tofix_0.c,32,0.138486436,2,32,8
checkout/processed/prog00774/tofix_1.c,70,2.221413202,3,70,11
checkout/processed/prog34585/tofix_2.c,139,-1,-1,139,16
checkout/processed/prog48154/tofix_1.c,124,5.034934956000001,3,124,19
checkout/processed/prog48884/tofix_0.c,53,0.431611235,2,53,3
checkout/processed/prog43438/tofix_0.c,60,10.169779918,4,60,3
checkout/processed/prog21381/tofix_2.c,91,0.5472419199999999,2,91,12
checkout/processed/prog27721/tofix_0.c,125,1.068145651,2,125,17
checkout/processed/prog44797/tofix_0.c,82,12.594544058999999,4,82,14
checkout/processed/prog14916/tofix_0.c,78,0.40644211100000005,2,78,13
checkout/processed/prog14916/tofix_1.c,78,0.62347447,2,78,10
checkout/processed/prog02191/tofix_0.c,55,3.6829408139999997,3,55,7
checkout/processed/prog17832/tofix_0.c,104,5.6849788100000005,3,104,16
checkout/processed/prog17832/tofix_2.c,80,3.921178629,3,80,14
checkout/processed/prog02086/tofix_1.c,192,0.22230697900000002,1,192,33
checkout/processed/prog27601/tofix_0.c,46,0.05378145299999999,1,46,6
checkout/processed/prog27601/tofix_1.c,113,29.671473203,4,113,11
checkout/processed/prog08763/tofix_0.c,64,0.38777029900000004,2,64,7
checkout/processed/prog50189/tofix_0.c,67,0.093098071,1,67,2
checkout/processed/prog44914/tofix_0.c,69,0.081426171,1,69,12
checkout/processed/prog44914/tofix_1.c,89,0.09331159900000001,1,89,16
checkout/processed/prog33538/tofix_0.c,146,0.156793162,1,146,16
checkout/processed/prog19921/tofix_0.c,63,0.071873286,1,63,3
checkout/processed/prog51046/tofix_1.c,113,0.6108775719999999,2,113,20
checkout/processed/prog09296/tofix_0.c,58,0.20329425099999998,2,58,14
checkout/processed/prog07631/tofix_0.c,40,0.18261369900000002,2,40,2
checkout/processed/prog11778/tofix_0.c,33,0.23027555700000002,2,33,3
checkout/processed/prog11778/tofix_2.c,85,0.07651364499999999,1,85,12
checkout/processed/prog06504/tofix_1.c,105,0.627900405,2,105,14
checkout/processed/prog16201/tofix_0.c,91,0.089921365,1,91,13
checkout/processed/prog16201/tofix_1.c,70,0.339641077,2,70,11
checkout/processed/prog12926/tofix_0.c,125,0.6715164180000001,2,125,18
checkout/processed/prog41413/tofix_0.c,13,44.205797731,7,13,0
checkout/processed/prog40840/tofix_0.c,33,0.180363405,2,33,4
checkout/processed/prog54876/tofix_0.c,118,0.5994943979999999,2,118,17
checkout/processed/prog34495/tofix_0.c,117,0.12715437000000002,1,117,16
checkout/processed/prog04316/tofix_1.c,51,1.460292299,3,51,7
checkout/processed/prog10951/tofix_0.c,52,0.062390890000000004,1,52,4
checkout/processed/prog10951/tofix_1.c,80,0.428439863,2,80,10
checkout/processed/prog18774/tofix_0.c,104,0.581669675,2,104,13
checkout/processed/prog17808/tofix_0.c,121,3.518115847,3,121,16
checkout/processed/prog23737/tofix_0.c,90,166.50970071700002,6,90,11
checkout/processed/prog23737/tofix_1.c,97,60.163833368,5,97,16
checkout/processed/prog21562/tofix_1.c,38,0.050575967,1,38,4
checkout/processed/prog38476/tofix_0.c,101,0.11340501,1,101,22
checkout/processed/prog04013/tofix_0.c,48,0.046023928,1,48,10
checkout/processed/prog04013/tofix_1.c,76,1.873988897,3,76,15
checkout/processed/prog14469/tofix_0.c,101,0.126181611,1,101,15
checkout/processed/prog43830/tofix_0.c,103,0.59750201,2,103,12
checkout/processed/prog08309/tofix_0.c,102,0.609398257,2,102,13
checkout/processed/prog46792/tofix_0.c,125,-1,-1,125,14
checkout/processed/prog31799/tofix_0.c,106,0.12903066,1,106,14
checkout/processed/prog45956/tofix_0.c,110,0.116023715,1,110,16
checkout/processed/prog44825/tofix_0.c,111,0.576538968,2,111,16
checkout/processed/prog28188/tofix_0.c,115,3.505822735,3,115,17
checkout/processed/prog57468/tofix_0.c,95,0.434013886,2,95,12
checkout/processed/prog26073/tofix_0.c,98,0.560693334,2,98,18
checkout/processed/prog22748/tofix_0.c,124,0.681538046,2,124,19
checkout/processed/prog17214/tofix_0.c,104,7.325830311,3,104,14
checkout/processed/prog57818/tofix_0.c,108,0.11541893,1,108,15
checkout/processed/prog32384/tofix_0.c,82,0.369902069,2,82,13
checkout/processed/prog18026/tofix_0.c,106,0.131290161,1,106,15
checkout/processed/prog56515/tofix_0.c,108,0.557359634,2,108,13
checkout/processed/prog32543/tofix_0.c,93,0.107073828,1,93,15
checkout/processed/prog48120/tofix_0.c,106,0.633023946,2,106,15
checkout/processed/prog37043/tofix_0.c,113,0.599962399,2,113,15
checkout/processed/prog35044/tofix_0.c,110,0.119103115,1,110,21
checkout/processed/prog25070/tofix_0.c,112,3.3115810920000004,3,112,17
checkout/processed/prog08852/tofix_0.c,111,0.12086506699999999,1,111,16
checkout/processed/prog58497/tofix_0.c,107,0.12009365400000001,1,107,15
checkout/processed/prog16398/tofix_0.c,111,0.6582135100000001,2,111,15
checkout/processed/prog18694/tofix_0.c,106,5.329327740999999,3,106,13
checkout/processed/prog52761/tofix_0.c,102,18.661783289,4,102,14
checkout/processed/prog41386/tofix_0.c,105,0.638429613,2,105,13
checkout/processed/prog44776/tofix_0.c,103,0.6542578769999999,2,103,14
checkout/processed/prog03344/tofix_0.c,112,0.15492596399999997,1,112,16
checkout/processed/prog45668/tofix_0.c,107,4.054794999,3,107,15
checkout/processed/prog59216/tofix_0.c,102,0.835111821,2,102,15
checkout/processed/prog07040/tofix_0.c,111,0.577103582,2,111,18
checkout/processed/prog10619/tofix_0.c,122,0.13790943,1,122,17
checkout/processed/prog00744/tofix_0.c,112,0.124524433,1,112,17
checkout/processed/prog23214/tofix_0.c,106,0.7910376499999999,2,106,16
checkout/processed/prog50748/tofix_0.c,90,3.064872312,3,90,11
checkout/processed/prog58149/tofix_0.c,84,0.079142832,1,84,15
checkout/processed/prog39907/tofix_0.c,130,0.821773543,2,130,18
checkout/processed/prog37825/tofix_0.c,103,-1,-1,103,13
checkout/processed/prog41661/tofix_0.c,110,0.122244609,1,110,12
checkout/processed/prog47106/tofix_0.c,95,0.696043347,2,95,13
checkout/processed/prog49252/tofix_0.c,124,3.5929181800000003,3,124,23
checkout/processed/prog15984/tofix_0.c,121,4.05767194,3,121,16
checkout/processed/prog06905/tofix_0.c,115,3.402140878,3,115,18
checkout/processed/prog27458/tofix_0.c,108,3.6385466189999995,3,108,15
checkout/processed/prog18985/tofix_0.c,117,0.123191658,1,117,16
checkout/processed/prog30329/tofix_0.c,90,3.502301732,3,90,12
checkout/processed/prog23017/tofix_0.c,101,5.007363232,3,101,13
checkout/processed/prog40081/tofix_0.c,87,0.429639616,2,87,15
checkout/processed/prog46553/tofix_0.c,119,0.677105227,2,119,26
checkout/processed/prog15468/tofix_0.c,178,0.904498724,2,178,37
checkout/processed/prog18447/tofix_0.c,132,0.15158955799999999,1,132,27
checkout/processed/prog30593/tofix_0.c,83,0.363747445,2,83,16
checkout/processed/prog49867/tofix_0.c,161,0.16506478,1,161,34
checkout/processed/prog20984/tofix_0.c,123,0.1332511,1,123,15
checkout/processed/prog54596/tofix_0.c,99,0.11650407,1,99,19
checkout/processed/prog10721/tofix_0.c,126,0.136030533,1,126,24
checkout/processed/prog15686/tofix_0.c,173,0.16767852,1,173,34
checkout/processed/prog02495/tofix_0.c,127,0.118022981,1,127,26
checkout/processed/prog00199/tofix_0.c,115,0.11803579,1,115,16
checkout/processed/prog35633/tofix_0.c,76,0.063386293,1,76,13
checkout/processed/prog51078/tofix_0.c,81,2.378308901,3,81,13
checkout/processed/prog43001/tofix_0.c,148,0.151456868,1,148,31
checkout/processed/prog30127/tofix_0.c,141,0.140768687,1,141,25
checkout/processed/prog08228/tofix_0.c,112,0.110300695,1,112,21
checkout/processed/prog21942/tofix_0.c,122,0.098853881,1,122,22
checkout/processed/prog59047/tofix_0.c,141,0.77983734,2,141,28
checkout/processed/prog55857/tofix_0.c,107,0.10913508499999999,1,107,23
checkout/processed/prog47693/tofix_0.c,132,0.141061301,1,132,28
checkout/processed/prog09634/tofix_0.c,102,4.704133683,3,102,23
checkout/processed/prog44779/tofix_0.c,93,0.088454042,1,93,18
checkout/processed/prog43584/tofix_0.c,96,102.644012233,5,96,16
checkout/processed/prog37067/tofix_0.c,67,1.794861105,3,67,14
checkout/processed/prog48346/tofix_0.c,117,20.345616462,4,117,22
checkout/processed/prog36474/tofix_0.c,92,0.085075496,1,92,15
checkout/processed/prog50520/tofix_0.c,124,0.13595654,1,124,27
checkout/processed/prog06415/tofix_0.c,158,0.17648159500000002,1,158,32
checkout/processed/prog22404/tofix_0.c,169,0.89093494,2,169,34
checkout/processed/prog26718/tofix_0.c,114,4.098401553,3,114,18
checkout/processed/prog26909/tofix_0.c,143,0.144820358,1,143,24
checkout/processed/prog36479/tofix_0.c,132,7.118196503,3,132,22
checkout/processed/prog37154/tofix_0.c,101,4.282384064,3,101,14
checkout/processed/prog46155/tofix_0.c,105,94.822765442,5,105,14
checkout/processed/prog17500/tofix_0.c,22,0.097800837,2,22,4
checkout/processed/prog53603/tofix_0.c,55,0.054474633,1,55,8
checkout/processed/prog09151/tofix_0.c,111,0.106083438,1,111,16
checkout/processed/prog44372/tofix_0.c,53,0.054206028,1,53,8
checkout/processed/prog10252/tofix_0.c,29,1.514706179,3,29,2
checkout/processed/prog25109/tofix_0.c,147,0.153392301,1,147,25
checkout/processed/prog42495/tofix_0.c,110,271.039785076,6,110,19
checkout/processed/prog02186/tofix_0.c,47,1.018175101,3,47,10
checkout/processed/prog21317/tofix_0.c,97,19.198765006,4,97,14
checkout/processed/prog21317/tofix_1.c,69,0.07056180100000001,1,69,10
checkout/processed/prog06765/tofix_1.c,104,78.81197598199999,5,104,15
checkout/processed/prog42682/tofix_0.c,40,0.037376589,1,40,7
checkout/processed/prog42682/tofix_1.c,116,15.925209919,4,116,21
checkout/processed/prog24557/tofix_0.c,111,4.498737645,3,111,20
checkout/processed/prog07750/tofix_0.c,146,0.734897098,2,146,23
checkout/processed/prog23587/tofix_0.c,198,-1,-1,198,33
checkout/processed/prog03973/tofix_0.c,116,0.700169587,2,116,13
checkout/processed/prog03167/tofix_0.c,75,2.351766505,3,75,11
checkout/processed/prog53465/tofix_1.c,21,0.090028714,2,21,4
checkout/processed/prog58431/tofix_0.c,69,0.354715912,2,69,13
checkout/processed/prog53310/tofix_0.c,85,0.519277938,2,85,11
checkout/processed/prog34420/tofix_1.c,58,12.902453517,4,58,8
checkout/processed/prog46005/tofix_1.c,84,-1,-1,84,12
checkout/processed/prog16075/tofix_0.c,131,126.04575979699999,5,131,21
checkout/processed/prog30544/tofix_1.c,96,0.120291278,1,96,13
checkout/processed/prog05492/tofix_0.c,72,15.104670061,4,72,8
checkout/processed/prog49811/tofix_0.c,92,4.552685382,3,92,8
checkout/processed/prog19836/tofix_0.c,49,0.221897614,2,49,8
checkout/processed/prog19836/tofix_1.c,107,3.58443996,3,107,18
checkout/processed/prog47142/tofix_0.c,115,0.687008174,2,115,13
checkout/processed/prog26349/tofix_0.c,118,23.545156404,4,118,17
checkout/processed/prog46537/tofix_0.c,98,0.47625018,2,98,16
checkout/processed/prog44919/tofix_0.c,96,0.394296302,2,96,16
checkout/processed/prog01641/tofix_0.c,110,0.60773115,2,110,16
checkout/processed/prog10804/tofix_0.c,92,200.289247711,6,92,10
checkout/processed/prog32054/tofix_0.c,110,0.446587028,2,110,22
checkout/processed/prog04313/tofix_0.c,134,0.7581151110000001,2,134,19
checkout/processed/prog06106/tofix_1.c,156,0.996887572,2,156,20
checkout/processed/prog13517/tofix_0.c,111,32.721606040999994,4,111,12
checkout/processed/prog32278/tofix_1.c,66,2.4600396079999998,3,66,9
checkout/processed/prog49320/tofix_0.c,123,27.679257353,4,123,22
checkout/processed/prog22556/tofix_0.c,177,0.870733411,2,177,33
checkout/processed/prog48594/tofix_0.c,44,0.044923094999999996,1,44,9
checkout/processed/prog55155/tofix_0.c,78,0.568111833,2,78,13
checkout/processed/prog37240/tofix_0.c,125,26.368435986999998,4,125,18
checkout/processed/prog29587/tofix_1.c,105,3.0229769490000002,3,105,20
checkout/processed/prog53597/tofix_0.c,106,0.156718278,1,106,20
checkout/processed/prog53597/tofix_1.c,44,126.956375736,6,44,7
checkout/processed/prog22797/tofix_0.c,142,24.836366602,4,142,23
checkout/processed/prog40250/tofix_1.c,60,0.059081270000000005,1,60,10
checkout/processed/prog18495/tofix_0.c,173,8.962407885,3,173,29
checkout/processed/prog33608/tofix_0.c,116,3.401961568,3,116,20
checkout/processed/prog43807/tofix_0.c,38,0.047252050000000004,1,38,5
checkout/processed/prog47769/tofix_0.c,173,4.678794668,3,173,33
checkout/processed/prog01975/tofix_0.c,178,4.457535032,3,178,37
checkout/processed/prog35759/tofix_1.c,118,20.63476007,4,118,19
checkout/processed/prog18763/tofix_0.c,28,0.02777773,1,28,5
checkout/processed/prog18763/tofix_1.c,98,0.135402115,1,98,16
checkout/processed/prog02151/tofix_0.c,92,-1,-1,92,19
checkout/processed/prog08635/tofix_0.c,121,0.133145815,1,121,16
checkout/processed/prog03240/tofix_1.c,91,95.368577084,5,91,16
checkout/processed/prog17907/tofix_0.c,54,0.065592037,1,54,10
checkout/processed/prog13199/tofix_0.c,91,2.751645576,3,91,16
checkout/processed/prog13199/tofix_1.c,54,56.254959688,5,54,9
checkout/processed/prog46432/tofix_0.c,158,5.013743037,3,158,25
checkout/processed/prog56917/tofix_0.c,141,0.123786043,1,141,23
checkout/processed/prog02985/tofix_0.c,69,0.337389161,2,69,12
checkout/processed/prog16042/tofix_1.c,91,0.452709478,2,91,14
checkout/processed/prog53914/tofix_0.c,104,0.128910578,1,104,17
checkout/processed/prog31439/tofix_1.c,117,0.1141018,1,117,20
checkout/processed/prog26950/tofix_0.c,56,0.05889159,1,56,4
checkout/processed/prog26950/tofix_1.c,95,11.323201053999998,4,95,18
checkout/processed/prog09915/tofix_1.c,63,0.070354562,1,63,7
checkout/processed/prog40725/tofix_1.c,87,0.08064599,1,87,16
checkout/processed/prog19856/tofix_1.c,142,0.140021677,1,142,30
checkout/processed/prog23923/tofix_1.c,58,32.999369382999994,5,58,6
checkout/processed/prog34605/tofix_1.c,88,0.107656258,1,88,16
checkout/processed/prog37477/tofix_1.c,100,0.112565318,1,100,15
checkout/processed/prog48142/tofix_1.c,15,0.057511058999999996,2,15,3
checkout/processed/prog23117/tofix_1.c,74,0.07323143900000001,1,74,13
checkout/processed/prog05887/tofix_1.c,78,11.458391604,4,78,15
checkout/processed/prog17488/tofix_0.c,61,2.290546588,3,61,12
checkout/processed/prog13352/tofix_1.c,77,0.354304527,2,77,16
checkout/processed/prog04706/tofix_1.c,106,0.470563502,2,106,21
checkout/processed/prog44209/tofix_1.c,113,0.5888518039999999,2,113,18
checkout/processed/prog06486/tofix_1.c,90,0.08652742000000001,1,90,16
checkout/processed/prog33145/tofix_0.c,246,-1,-1,246,38
checkout/processed/prog16301/tofix_1.c,82,1.355190458,2,82,17
checkout/processed/prog08255/tofix_1.c,97,-1,-1,97,18
checkout/processed/prog04400/tofix_1.c,96,0.093838904,1,96,19
checkout/processed/prog59010/tofix_0.c,55,46.230453621,5,55,4
checkout/processed/prog36082/tofix_1.c,80,0.073961728,1,80,14
checkout/processed/prog44726/tofix_0.c,65,11.796348374,4,65,12
checkout/processed/prog38701/tofix_0.c,56,0.28487156199999997,2,56,11
checkout/processed/prog53241/tofix_1.c,74,0.070301123,1,74,15
checkout/processed/prog28781/tofix_1.c,86,0.444697775,2,86,17
checkout/processed/prog57868/tofix_1.c,71,7.362396903,4,71,13
checkout/processed/prog37258/tofix_0.c,60,0.050759536,1,60,9
checkout/processed/prog37258/tofix_1.c,114,5.194530224,3,114,25
checkout/processed/prog53384/tofix_1.c,106,0.770721705,2,106,16
checkout/processed/prog21263/tofix_1.c,58,0.055785927,1,58,14
checkout/processed/prog01608/tofix_1.c,88,0.083283819,1,88,18
checkout/processed/prog58473/tofix_0.c,58,0.066006902,1,58,4
checkout/processed/prog35169/tofix_0.c,104,0.126018458,1,104,14
checkout/processed/prog24005/tofix_1.c,118,0.133049338,1,118,21
checkout/processed/prog50059/tofix_1.c,84,0.740346891,2,84,17
checkout/processed/prog36687/tofix_1.c,126,0.182931876,1,126,24
checkout/processed/prog15469/tofix_0.c,152,4.401088916,3,152,28
checkout/processed/prog36057/tofix_1.c,120,0.192343182,1,120,22
checkout/processed/prog08983/tofix_0.c,55,0.062064544,1,55,8
checkout/processed/prog08983/tofix_1.c,75,6.949074036000001,4,75,16
checkout/processed/prog17178/tofix_0.c,144,-1,-1,144,23
checkout/processed/prog27617/tofix_1.c,110,0.68886428,2,110,17
checkout/processed/prog32308/tofix_1.c,96,-1,-1,96,19
checkout/processed/prog55252/tofix_1.c,127,0.130111487,1,127,17
checkout/processed/prog51312/tofix_1.c,26,0.023960868,1,26,5
checkout/processed/prog16319/tofix_1.c,105,0.113838379,1,105,22
checkout/processed/prog00098/tofix_0.c,56,0.050991603999999996,1,56,4
checkout/processed/prog00098/tofix_1.c,34,9.607452689,4,34,4
checkout/processed/prog43064/tofix_1.c,104,1.456277405,2,104,20
checkout/processed/prog58207/tofix_1.c,88,0.6780767050000001,2,88,19
checkout/processed/prog13360/tofix_1.c,103,0.108910873,1,103,21
checkout/processed/prog29154/tofix_0.c,57,0.053959172,1,57,4
checkout/processed/prog29154/tofix_1.c,127,0.646745841,2,127,23
checkout/processed/prog34768/tofix_1.c,68,0.310011163,2,68,14
checkout/processed/prog27925/tofix_1.c,84,27.277928212,4,84,17
checkout/processed/prog40626/tofix_1.c,140,0.135774689,1,140,28
checkout/processed/prog52957/tofix_1.c,34,0.182592537,2,34,4
checkout/processed/prog48669/tofix_1.c,68,0.37297059499999996,2,68,8
checkout/processed/prog23639/tofix_1.c,101,107.724747055,5,101,8
checkout/processed/prog23639/tofix_2.c,54,0.3193338,2,54,5
checkout/processed/prog35681/tofix_0.c,79,0.31327174,2,79,19
checkout/processed/prog42010/tofix_0.c,201,0.175641559,1,201,41
checkout/processed/prog44721/tofix_1.c,82,0.076279246,1,82,17
checkout/processed/prog36579/tofix_1.c,106,0.12444253,1,106,10
checkout/processed/prog16150/tofix_0.c,86,-1,-1,86,16
checkout/processed/prog19508/tofix_1.c,146,0.634865938,2,146,34
checkout/processed/prog40932/tofix_0.c,114,3.366185583,3,114,23
checkout/processed/prog32357/tofix_0.c,141,4.47562556,3,141,30
checkout/processed/prog12555/tofix_1.c,70,0.066415774,1,70,15
checkout/processed/prog49379/tofix_0.c,145,0.7766606420000001,2,145,28
checkout/processed/prog13072/tofix_0.c,102,25.050779713,4,102,19
checkout/processed/prog53653/tofix_1.c,131,4.515128741,3,131,22
checkout/processed/prog51711/tofix_0.c,146,0.158677579,1,146,26
checkout/processed/prog25047/tofix_0.c,89,0.0875869,1,89,15
checkout/processed/prog49966/tofix_0.c,90,0.391045499,2,90,20
checkout/processed/prog33481/tofix_0.c,121,0.135644616,1,121,20
checkout/processed/prog28067/tofix_0.c,159,0.721479886,2,159,30
checkout/processed/prog33607/tofix_0.c,87,0.08185664000000001,1,87,18
checkout/processed/prog02474/tofix_0.c,133,-1,-1,133,27
checkout/processed/prog11751/tofix_0.c,93,0.093160027,1,93,15
checkout/processed/prog03089/tofix_0.c,97,0.09397212499999999,1,97,18
checkout/processed/prog50425/tofix_0.c,94,0.43386396400000005,2,94,16
checkout/processed/prog35264/tofix_0.c,161,0.17909157299999998,1,161,28
checkout/processed/prog41927/tofix_0.c,91,0.080974475,1,91,15
checkout/processed/prog54082/tofix_0.c,98,0.479177841,2,98,20
checkout/processed/prog14545/tofix_0.c,125,0.133422292,1,125,26
checkout/processed/prog46237/tofix_0.c,119,0.748260928,2,119,23
checkout/processed/prog35361/tofix_0.c,122,0.5846201870000001,2,122,28
checkout/processed/prog48325/tofix_0.c,132,3.445884694,3,132,26
checkout/processed/prog46086/tofix_0.c,70,0.06213996,1,70,16
checkout/processed/prog13743/tofix_0.c,81,0.093705364,1,81,14
checkout/processed/prog47839/tofix_0.c,141,0.18251881399999997,1,141,32
checkout/processed/prog27169/tofix_0.c,134,0.138464998,1,134,29
checkout/processed/prog23468/tofix_0.c,83,0.08742232900000001,1,83,15
checkout/processed/prog38119/tofix_0.c,152,0.154085701,1,152,33
checkout/processed/prog11656/tofix_0.c,72,0.33990319399999996,2,72,15
checkout/processed/prog02405/tofix_0.c,75,0.322672686,2,75,16
checkout/processed/prog38997/tofix_0.c,98,0.091072924,1,98,20
checkout/processed/prog48422/tofix_0.c,128,1.23602671,2,128,23
checkout/processed/prog32130/tofix_0.c,170,198.215506599,5,170,20
checkout/processed/prog38052/tofix_0.c,110,0.110798669,1,110,18
checkout/processed/prog31695/tofix_0.c,107,0.475976283,2,107,19
checkout/processed/prog07640/tofix_0.c,136,0.13793667199999998,1,136,28
checkout/processed/prog41964/tofix_0.c,81,13.606517922,4,81,14
checkout/processed/prog38790/tofix_0.c,198,1.383132322,2,198,32
checkout/processed/prog22694/tofix_0.c,135,0.672813342,2,135,22
checkout/processed/prog04761/tofix_0.c,132,4.199647209,3,132,21
checkout/processed/prog08751/tofix_0.c,193,5.166980196,3,193,40
checkout/processed/prog05391/tofix_0.c,163,0.23998577499999998,1,163,28
checkout/processed/prog36230/tofix_0.c,131,0.66169308,2,131,20
checkout/processed/prog27789/tofix_0.c,98,0.090278914,1,98,14
checkout/processed/prog22179/tofix_0.c,161,-1,-1,161,23
checkout/processed/prog52851/tofix_0.c,165,-1,-1,165,21
checkout/processed/prog03698/tofix_0.c,141,4.302456942,3,141,20
checkout/processed/prog49424/tofix_0.c,129,0.19841245899999999,1,129,19
checkout/processed/prog22817/tofix_0.c,255,0.261772917,1,255,46
checkout/processed/prog38835/tofix_0.c,165,1.048768483,2,165,24
checkout/processed/prog29366/tofix_0.c,204,32.252738644000004,4,204,38
checkout/processed/prog28582/tofix_0.c,202,0.928404683,2,202,42
checkout/processed/prog17165/tofix_0.c,171,0.812481602,2,171,27
checkout/processed/prog01673/tofix_0.c,188,33.403987891,4,188,30
checkout/processed/prog21246/tofix_0.c,125,3.416458064,3,125,22
checkout/processed/prog49486/tofix_0.c,125,0.644138564,2,125,19
checkout/processed/prog26797/tofix_0.c,143,0.6180497439999999,2,143,30
checkout/processed/prog56616/tofix_0.c,132,0.13442246,1,132,24
checkout/processed/prog43059/tofix_0.c,85,10.292396419,4,85,17
checkout/processed/prog39881/tofix_1.c,105,73.670825908,5,105,21
checkout/processed/prog51164/tofix_0.c,177,8.148116678000001,3,177,32
checkout/processed/prog22926/tofix_0.c,165,7.187811691,3,165,26
checkout/processed/prog17166/tofix_0.c,140,6.640895817,3,140,26
checkout/processed/prog03404/tofix_0.c,176,24.707689435000002,4,176,35
checkout/processed/prog51757/tofix_0.c,113,3.54966365,3,113,21
checkout/processed/prog01894/tofix_0.c,116,-1,-1,116,21
checkout/processed/prog30825/tofix_0.c,258,7.66252871,3,258,52
checkout/processed/prog59434/tofix_0.c,176,34.024397913,4,176,29
checkout/processed/prog59350/tofix_0.c,182,9.768693636,3,182,32
checkout/processed/prog05979/tofix_1.c,104,14.203987301,4,104,18
checkout/processed/prog04953/tofix_0.c,151,0.762582296,2,151,29
checkout/processed/prog40189/tofix_0.c,155,29.35452892,4,155,22
checkout/processed/prog13963/tofix_0.c,206,-1,-1,206,35
checkout/processed/prog06745/tofix_0.c,171,0.8473486729999999,2,171,31
checkout/processed/prog56451/tofix_0.c,142,20.871746733,4,142,29
checkout/processed/prog27465/tofix_0.c,165,0.169632324,1,165,29
checkout/processed/prog40107/tofix_0.c,148,1.789929731,2,148,24
checkout/processed/prog23696/tofix_0.c,210,138.563149544,5,210,33
checkout/processed/prog55843/tofix_0.c,127,3.996679887,3,127,20
checkout/processed/prog54362/tofix_0.c,73,1.708480845,3,73,14
checkout/processed/prog12546/tofix_0.c,177,5.197046521000001,3,177,33
checkout/processed/prog29213/tofix_0.c,229,183.865019187,5,229,40
checkout/processed/prog24143/tofix_0.c,255,7.066364524,3,255,54
checkout/processed/prog31976/tofix_0.c,175,-1,-1,175,31
checkout/processed/prog25227/tofix_0.c,149,3.864854707,3,149,24
checkout/processed/prog46565/tofix_1.c,38,0.036101839999999996,1,38,8
checkout/processed/prog21508/tofix_1.c,9,0.026620792,2,9,2
checkout/processed/prog41847/tofix_0.c,164,6.621225897,3,164,29
checkout/processed/prog17440/tofix_0.c,148,0.693017536,2,148,28
checkout/processed/prog29776/tofix_0.c,159,0.16759533399999998,1,159,26
checkout/processed/prog55208/tofix_0.c,162,0.957973084,2,162,24
checkout/processed/prog18758/tofix_0.c,147,21.721452358,4,147,26
checkout/processed/prog12356/tofix_0.c,116,0.150584256,1,116,19
checkout/processed/prog16654/tofix_0.c,168,6.405293429,3,168,24
checkout/processed/prog57699/tofix_0.c,169,0.816521928,2,169,34
checkout/processed/prog33685/tofix_0.c,132,0.137099591,1,132,24
checkout/processed/prog24109/tofix_0.c,232,32.84505354,4,232,46
checkout/processed/prog53536/tofix_0.c,160,4.6514800869999995,3,160,28
checkout/processed/prog56836/tofix_0.c,189,0.899644902,2,189,29
checkout/processed/prog32015/tofix_0.c,214,1.220160737,2,214,33
checkout/processed/prog31768/tofix_0.c,158,0.7785510849999999,2,158,25
checkout/processed/prog19554/tofix_0.c,215,1.283840581,2,215,33
checkout/processed/prog01441/tofix_0.c,168,-1,-1,168,25
checkout/processed/prog26728/tofix_1.c,121,4.598312759,3,121,17
checkout/processed/prog40352/tofix_0.c,113,0.114621531,1,113,21
checkout/processed/prog40352/tofix_2.c,50,0.043611608999999996,1,50,10
checkout/processed/prog33512/tofix_0.c,218,1.3116153709999998,2,218,29
checkout/processed/prog36527/tofix_0.c,87,-1,-1,87,14
checkout/processed/prog36527/tofix_1.c,117,22.337647442,4,117,17
checkout/processed/prog15120/tofix_0.c,188,0.19495774800000001,1,188,25
checkout/processed/prog05480/tofix_0.c,195,1.2185634300000001,2,195,31
checkout/processed/prog50668/tofix_0.c,192,31.789607787999998,4,192,35
checkout/processed/prog22395/tofix_0.c,178,5.748589383,3,178,27
checkout/processed/prog11099/tofix_0.c,98,0.60448046,2,98,16
checkout/processed/prog11099/tofix_1.c,106,4.205350350000001,3,106,11
checkout/processed/prog00571/tofix_0.c,139,0.7220218749999999,2,139,23
checkout/processed/prog45460/tofix_0.c,193,7.41514507,3,193,29
checkout/processed/prog19217/tofix_0.c,195,1.4878290079999998,2,195,29
checkout/processed/prog06043/tofix_1.c,129,-1,-1,129,19
checkout/processed/prog14990/tofix_0.c,54,0.284903595,2,54,8
checkout/processed/prog20855/tofix_0.c,171,1.078640327,2,171,21
checkout/processed/prog10696/tofix_0.c,220,-1,-1,220,39
checkout/processed/prog20868/tofix_0.c,181,0.8927284759999999,2,181,28
checkout/processed/prog06597/tofix_0.c,236,1.2172900439999998,2,236,39
checkout/processed/prog02276/tofix_3.c,111,0.673406986,2,111,11
checkout/processed/prog57784/tofix_0.c,72,0.351360729,2,72,11
checkout/processed/prog45501/tofix_1.c,38,0.036801696,1,38,7
checkout/processed/prog45501/tofix_2.c,39,0.272153801,2,39,4
checkout/processed/prog45501/tofix_3.c,115,0.916406607,2,115,12
checkout/processed/prog45071/tofix_0.c,12,0.012748614,1,12,3
checkout/processed/prog45071/tofix_1.c,161,98.428756971,5,161,24
checkout/processed/prog59292/tofix_0.c,201,-1,-1,201,29
checkout/processed/prog23592/tofix_2.c,140,0.726538194,2,140,17
checkout/processed/prog47201/tofix_0.c,184,0.165882903,1,184,30
checkout/processed/prog47201/tofix_1.c,65,0.30647447899999997,2,65,12
checkout/processed/prog51105/tofix_0.c,217,7.988641895,3,217,27
checkout/processed/prog06919/tofix_1.c,39,0.040017722000000006,1,39,7
checkout/processed/prog06919/tofix_2.c,50,-1,-1,50,4
checkout/processed/prog06919/tofix_3.c,118,83.954814535,5,118,14
checkout/processed/prog57897/tofix_0.c,77,1.954661437,3,77,14
checkout/processed/prog15994/tofix_0.c,210,1.166718009,2,210,37
checkout/processed/prog05109/tofix_0.c,177,6.507645642,3,177,24
checkout/processed/prog10200/tofix_1.c,5,0.014934640999999999,2,5,0
checkout/processed/prog53102/tofix_0.c,217,1.172803059,2,217,35
checkout/processed/prog09866/tofix_0.c,87,16.814979002,4,87,12
checkout/processed/prog50371/tofix_1.c,102,0.12229325,1,102,9
checkout/processed/prog53637/tofix_0.c,168,0.914331674,2,168,24
checkout/processed/prog48694/tofix_1.c,99,3.144446586,3,99,12
checkout/processed/prog07120/tofix_0.c,206,0.24336744300000002,1,206,32
checkout/processed/prog19565/tofix_0.c,104,-1,-1,104,12
checkout/processed/prog38459/tofix_0.c,206,1.319943841,2,206,26
checkout/processed/prog34363/tofix_0.c,132,6.249184742,3,132,20
checkout/processed/prog10735/tofix_0.c,187,1.19103886,2,187,28
checkout/processed/prog36784/tofix_0.c,24,0.024700138000000003,1,24,3
checkout/processed/prog49644/tofix_1.c,110,0.820398194,2,110,11
checkout/processed/prog49852/tofix_0.c,134,0.149007389,1,134,23
checkout/processed/prog26134/tofix_3.c,117,0.15399621000000002,1,117,18
checkout/processed/prog37749/tofix_0.c,116,0.538064222,2,116,20
checkout/processed/prog42982/tofix_1.c,174,0.8390855410000001,2,174,26
checkout/processed/prog59409/tofix_0.c,102,13.128904367999999,3,102,18
checkout/processed/prog39440/tofix_0.c,77,0.094836999,1,77,12
checkout/processed/prog52723/tofix_0.c,98,-1,-1,98,14
checkout/processed/prog49260/tofix_0.c,74,0.08380046799999999,1,74,9
checkout/processed/prog16179/tofix_0.c,80,9.618837781,3,80,9
checkout/processed/prog03148/tofix_0.c,143,1.222309752,2,143,22
checkout/processed/prog07792/tofix_0.c,99,165.016879181,5,99,11
checkout/processed/prog30314/tofix_0.c,168,-1,-1,168,27
checkout/processed/prog30314/tofix_1.c,46,0.390179021,2,46,6
checkout/processed/prog30314/tofix_2.c,45,0.176868803,2,45,6
checkout/processed/prog03734/tofix_0.c,41,0.233527589,2,41,4
checkout/processed/prog03734/tofix_1.c,42,0.049465590999999996,1,42,10
checkout/processed/prog03734/tofix_3.c,118,28.634823502,4,118,16
checkout/processed/prog45605/tofix_0.c,105,0.118269848,1,105,18
checkout/processed/prog06697/tofix_0.c,111,-1,-1,111,16
checkout/processed/prog30844/tofix_0.c,87,0.084861825,1,87,15
checkout/processed/prog58198/tofix_1.c,163,-1,-1,163,25
checkout/processed/prog03540/tofix_0.c,27,0.030266203999999998,1,27,4
checkout/processed/prog03540/tofix_1.c,35,4.9801740489999995,4,35,2
checkout/processed/prog03540/tofix_2.c,18,0.019775759,1,18,1
checkout/processed/prog48453/tofix_0.c,98,0.124487646,1,98,10
checkout/processed/prog42488/tofix_0.c,100,0.096691615,1,100,21
checkout/processed/prog10313/tofix_0.c,72,4.747616540999999,3,72,10
checkout/processed/prog56157/tofix_0.c,71,0.39896935899999997,2,71,11
checkout/processed/prog14576/tofix_0.c,77,0.090419602,1,77,12
checkout/processed/prog23363/tofix_0.c,113,0.136656732,1,113,18
checkout/processed/prog03337/tofix_0.c,79,0.08244659,1,79,12
checkout/processed/prog28594/tofix_0.c,106,0.719156205,2,106,20
checkout/processed/prog14047/tofix_0.c,94,0.087215225,1,94,19
checkout/processed/prog52186/tofix_0.c,92,0.115444885,1,92,13
checkout/processed/prog34075/tofix_0.c,100,-1,-1,100,13
checkout/processed/prog22591/tofix_0.c,110,4.5459040449999994,3,110,14
checkout/processed/prog36658/tofix_0.c,95,0.118522061,1,95,15
checkout/processed/prog01290/tofix_0.c,93,0.47919342,2,93,18
checkout/processed/prog30526/tofix_0.c,117,0.19572204199999998,1,117,18
checkout/processed/prog22899/tofix_0.c,97,0.109496496,1,97,17
checkout/processed/prog44684/tofix_0.c,78,3.396056191,3,78,11
checkout/processed/prog29599/tofix_0.c,123,-1,-1,123,20
checkout/processed/prog59390/tofix_0.c,104,0.851223439,2,104,11
checkout/processed/prog53454/tofix_0.c,78,0.6289235599999999,2,78,12
checkout/processed/prog49442/tofix_0.c,121,93.647290007,5,121,19
checkout/processed/prog32716/tofix_0.c,110,1.139253325,2,110,17
checkout/processed/prog15399/tofix_0.c,93,0.173000845,1,93,13
checkout/processed/prog59411/tofix_0.c,108,3.7805703260000003,3,108,14
checkout/processed/prog33373/tofix_0.c,88,-1,-1,88,9
checkout/processed/prog25012/tofix_0.c,86,0.654634838,2,86,13
checkout/processed/prog09642/tofix_0.c,65,107.552221055,5,65,10
checkout/processed/prog44429/tofix_0.c,98,0.12311519,1,98,19
checkout/processed/prog22893/tofix_0.c,78,281.982345925,6,78,10
checkout/processed/prog37776/tofix_0.c,120,0.13885609,1,120,19
checkout/processed/prog05276/tofix_0.c,77,0.099759773,1,77,13
checkout/processed/prog43008/tofix_0.c,126,0.14535353,1,126,17
checkout/processed/prog15221/tofix_0.c,101,0.127879786,1,101,17
checkout/processed/prog02253/tofix_0.c,78,3.336177891,3,78,10
checkout/processed/prog36216/tofix_0.c,75,0.07713762199999999,1,75,8
checkout/processed/prog07543/tofix_0.c,79,0.09826376,1,79,14
checkout/processed/prog31325/tofix_0.c,112,-1,-1,112,14
checkout/processed/prog03220/tofix_0.c,75,-1,-1,75,7
checkout/processed/prog19653/tofix_0.c,103,270.0417416,6,103,17
checkout/processed/prog47576/tofix_0.c,67,0.448805263,2,67,11
checkout/processed/prog30838/tofix_0.c,74,4.74125288,3,74,13
checkout/processed/prog06701/tofix_0.c,88,-1,-1,88,11
checkout/processed/prog51611/tofix_0.c,82,3.810137401,3,82,12
checkout/processed/prog10310/tofix_0.c,101,0.135933462,1,101,16
checkout/processed/prog12375/tofix_0.c,94,3.325889905,3,94,13
checkout/processed/prog28301/tofix_0.c,77,7.956648492,3,77,10
checkout/processed/prog18583/tofix_0.c,69,0.452486095,2,69,12
checkout/processed/prog00795/tofix_0.c,104,8.906882777000002,3,104,13
checkout/processed/prog17429/tofix_0.c,108,0.12630962,1,108,17
checkout/processed/prog26607/tofix_0.c,98,0.132401259,1,98,15
checkout/processed/prog27842/tofix_0.c,82,21.19727297,4,82,13
checkout/processed/prog59407/tofix_0.c,98,0.156284924,1,98,9
checkout/processed/prog34468/tofix_0.c,102,1.050979967,2,102,19
checkout/processed/prog34178/tofix_0.c,90,65.91681317599999,5,90,11
checkout/processed/prog37089/tofix_0.c,137,0.193277284,1,137,31
checkout/processed/prog27109/tofix_0.c,177,-1,-1,177,30
checkout/processed/prog36558/tofix_0.c,106,0.573177992,2,106,15
checkout/processed/prog14506/tofix_0.c,129,0.12877884,1,129,23
checkout/processed/prog08235/tofix_0.c,100,-1,-1,100,16
checkout/processed/prog42650/tofix_0.c,113,0.6320522719999999,2,113,23
checkout/processed/prog50785/tofix_0.c,137,0.616904857,2,137,25
checkout/processed/prog49059/tofix_0.c,112,0.545654243,2,112,19
checkout/processed/prog15130/tofix_0.c,117,18.090432326,4,117,21
checkout/processed/prog15136/tofix_0.c,154,0.8671373529999999,2,154,23
checkout/processed/prog33492/tofix_0.c,238,7.2451973569999994,3,238,45
checkout/processed/prog31877/tofix_0.c,85,103.263754855,5,85,10
checkout/processed/prog29735/tofix_0.c,176,0.16445135400000002,1,176,33
checkout/processed/prog39703/tofix_1.c,199,32.259351853,4,199,31
checkout/processed/prog17087/tofix_1.c,63,-1,-1,63,15
checkout/processed/prog43573/tofix_1.c,187,0.9974008529999999,2,187,35
checkout/processed/prog53163/tofix_0.c,109,0.5991140030000001,2,109,20
checkout/processed/prog02558/tofix_0.c,171,5.393909404,3,171,29
checkout/processed/prog15866/tofix_0.c,87,0.079478629,1,87,14
checkout/processed/prog03435/tofix_0.c,136,0.706366799,2,136,25
checkout/processed/prog59379/tofix_0.c,114,0.6387990490000001,2,114,21
checkout/processed/prog17487/tofix_0.c,115,0.157800236,1,115,18
checkout/processed/prog28890/tofix_0.c,130,0.8344318589999999,2,130,20
checkout/processed/prog01644/tofix_0.c,213,1.076531035,2,213,40
checkout/processed/prog05751/tofix_0.c,121,0.13771999000000001,1,121,18
checkout/processed/prog46250/tofix_0.c,84,0.079035679,1,84,16
checkout/processed/prog24336/tofix_0.c,173,0.894897415,2,173,26
checkout/processed/prog55486/tofix_0.c,192,146.139088549,5,192,29
checkout/processed/prog32514/tofix_0.c,115,-1,-1,115,21
checkout/processed/prog14292/tofix_0.c,176,0.17108221,1,176,33
checkout/processed/prog02937/tofix_0.c,115,22.901197806,4,115,15
checkout/processed/prog17347/tofix_1.c,101,0.09386039700000001,1,101,16
checkout/processed/prog39695/tofix_0.c,125,0.577563342,2,125,23
checkout/processed/prog02650/tofix_0.c,117,3.8420177129999997,3,117,17
checkout/processed/prog58143/tofix_0.c,100,3.260475577,3,100,15
checkout/processed/prog21681/tofix_0.c,125,0.6952211229999999,2,125,21
checkout/processed/prog00441/tofix_0.c,125,0.635794507,2,125,24
checkout/processed/prog45207/tofix_0.c,78,2.2326313829999997,3,78,14
checkout/processed/prog45705/tofix_0.c,167,45.47354844,4,167,26
checkout/processed/prog32362/tofix_0.c,162,1.623980407,2,162,28
checkout/processed/prog45158/tofix_0.c,214,0.301705251,1,214,35
checkout/processed/prog32204/tofix_0.c,114,-1,-1,114,19
checkout/processed/prog00574/tofix_1.c,155,0.920146862,2,155,25
checkout/processed/prog54817/tofix_0.c,69,0.072375804,1,69,11
checkout/processed/prog33018/tofix_0.c,169,32.487657827,4,169,27
checkout/processed/prog16130/tofix_0.c,155,6.873069868,3,155,31
checkout/processed/prog05672/tofix_0.c,134,5.692596429,3,134,19
checkout/processed/prog21749/tofix_0.c,128,0.15053459400000002,1,128,22
checkout/processed/prog30988/tofix_0.c,130,0.142141479,1,130,21
checkout/processed/prog32327/tofix_0.c,75,6.847878198,3,75,11
checkout/processed/prog57442/tofix_0.c,112,0.604688866,2,112,19
checkout/processed/prog23887/tofix_0.c,97,0.086405095,1,97,14
checkout/processed/prog01706/tofix_0.c,55,0.055169614,1,55,11
checkout/processed/prog49522/tofix_0.c,134,0.749346692,2,134,22
checkout/processed/prog36206/tofix_0.c,87,-1,-1,87,17
checkout/processed/prog04870/tofix_0.c,88,2.4580058549999997,3,88,17
checkout/processed/prog11928/tofix_0.c,106,0.196318019,1,106,16
checkout/processed/prog58932/tofix_0.c,229,27.867851974,4,229,44
checkout/processed/prog41837/tofix_0.c,92,2.471972726,3,92,15
checkout/processed/prog25081/tofix_1.c,139,-1,-1,139,31
checkout/processed/prog42755/tofix_0.c,14,0.04809174100000001,2,14,3
checkout/processed/prog42755/tofix_2.c,77,21.381053636,4,77,11
checkout/processed/prog09382/tofix_0.c,88,0.083414044,1,88,15
checkout/processed/prog11812/tofix_0.c,107,0.608828952,2,107,15
checkout/processed/prog39769/tofix_0.c,84,0.079202888,1,84,10
checkout/processed/prog36669/tofix_1.c,159,0.136444267,1,159,30
checkout/processed/prog04191/tofix_0.c,106,0.467255065,2,106,21
checkout/processed/prog49046/tofix_0.c,172,-1,-1,172,34
checkout/processed/prog18775/tofix_0.c,113,0.11398518699999999,1,113,21
checkout/processed/prog29973/tofix_0.c,92,45.041553136,4,92,11
checkout/processed/prog03617/tofix_0.c,135,104.451376444,5,135,23
checkout/processed/prog53579/tofix_0.c,193,-1,-1,193,25
checkout/processed/prog38441/tofix_0.c,131,0.186260335,1,131,24
checkout/processed/prog13492/tofix_0.c,73,0.382172196,2,73,11
checkout/processed/prog32792/tofix_0.c,124,10.985972935,3,124,19
checkout/processed/prog13569/tofix_1.c,63,1.473204798,3,63,11
checkout/processed/prog13975/tofix_0.c,113,0.572614727,2,113,24
checkout/processed/prog56686/tofix_1.c,26,0.02753949,1,26,3
checkout/processed/prog21837/tofix_0.c,109,0.915949336,2,109,19
checkout/processed/prog47809/tofix_0.c,169,24.119274018,4,169,31
checkout/processed/prog31718/tofix_0.c,88,11.517696406,4,88,16
checkout/processed/prog05725/tofix_1.c,111,21.912974844999997,4,111,19
checkout/processed/prog03390/tofix_0.c,124,0.705215153,2,124,20
checkout/processed/prog44612/tofix_0.c,95,3.213695968,3,95,13
checkout/processed/prog48020/tofix_0.c,117,3.733286347,3,117,21
checkout/processed/prog39831/tofix_0.c,72,0.34863087,2,72,11
checkout/processed/prog18727/tofix_0.c,182,30.671762754000003,4,182,29
checkout/processed/prog16386/tofix_0.c,88,0.437633656,2,88,14
checkout/processed/prog47074/tofix_0.c,100,12.738278203,4,100,17
checkout/processed/prog54073/tofix_0.c,71,0.361352819,2,71,11
checkout/processed/prog04528/tofix_0.c,130,3.6449161759999997,3,130,23
checkout/processed/prog34673/tofix_0.c,131,116.974850355,5,131,19
checkout/processed/prog49437/tofix_0.c,79,0.381440086,2,79,14
checkout/processed/prog49064/tofix_0.c,116,20.083559718,4,116,17
checkout/processed/prog04728/tofix_0.c,92,0.43039794200000003,2,92,15
checkout/processed/prog17176/tofix_0.c,75,8.474471125,4,75,17
checkout/processed/prog31014/tofix_0.c,119,5.077069147,3,119,21
checkout/processed/prog03332/tofix_0.c,176,-1,-1,176,30
checkout/processed/prog02227/tofix_0.c,85,2.994244218,3,85,13
checkout/processed/prog49340/tofix_1.c,90,0.085132181,1,90,18
checkout/processed/prog36147/tofix_0.c,201,9.036366895,3,201,30
checkout/processed/prog24317/tofix_0.c,153,0.779755733,2,153,26
checkout/processed/prog48337/tofix_0.c,79,13.616496198,4,79,14
checkout/processed/prog15520/tofix_1.c,188,6.319944532,3,188,35
checkout/processed/prog09986/tofix_0.c,113,3.96207196,3,113,20
checkout/processed/prog23173/tofix_0.c,102,2.5575488280000003,3,102,17
checkout/processed/prog38658/tofix_0.c,102,14.977675529,4,102,20
checkout/processed/prog10531/tofix_0.c,143,0.873609139,2,143,24
checkout/processed/prog08490/tofix_0.c,203,-1,-1,203,35
checkout/processed/prog00136/tofix_0.c,103,0.71100745,2,103,10
checkout/processed/prog03046/tofix_0.c,170,0.78845051,2,170,28
checkout/processed/prog56743/tofix_0.c,189,0.205076594,1,189,29
checkout/processed/prog11360/tofix_0.c,117,0.658823784,2,117,18
checkout/processed/prog56061/tofix_0.c,150,4.977473176999999,3,150,28
checkout/processed/prog55434/tofix_1.c,119,4.105843654,3,119,20
checkout/processed/prog55273/tofix_0.c,163,0.170426091,1,163,25
checkout/processed/prog33364/tofix_0.c,95,0.415318765,2,95,17
checkout/processed/prog29306/tofix_0.c,212,1.263707679,2,212,32
checkout/processed/prog46122/tofix_0.c,131,-1,-1,131,23
checkout/processed/prog46843/tofix_0.c,187,0.165506765,1,187,34
checkout/processed/prog15960/tofix_1.c,109,-1,-1,109,17
checkout/processed/prog09922/tofix_1.c,234,0.250097014,1,234,37
checkout/processed/prog00178/tofix_0.c,83,0.405100599,2,83,15
checkout/processed/prog38603/tofix_0.c,97,0.436448913,2,97,15
checkout/processed/prog38540/tofix_0.c,97,0.09660534900000001,1,97,18
checkout/processed/prog55409/tofix_0.c,207,0.23840483099999998,1,207,38
checkout/processed/prog29595/tofix_0.c,72,0.390761675,2,72,11
checkout/processed/prog48471/tofix_0.c,116,0.114317271,1,116,20
checkout/processed/prog33740/tofix_0.c,107,0.116110893,1,107,14
checkout/processed/prog34133/tofix_0.c,94,0.590129391,2,94,19
checkout/processed/prog34428/tofix_0.c,177,0.8294484679999999,2,177,37
checkout/processed/prog44293/tofix_0.c,178,34.526231732999996,4,178,39
checkout/processed/prog15489/tofix_0.c,81,2.065555145,3,81,19
checkout/processed/prog40295/tofix_0.c,108,0.112363352,1,108,14
checkout/processed/prog54685/tofix_0.c,158,0.154006033,1,158,30
checkout/processed/prog50969/tofix_0.c,221,0.335146729,1,221,46
checkout/processed/prog44808/tofix_0.c,87,106.527125807,5,87,14
checkout/processed/prog08712/tofix_0.c,148,0.18489761300000002,1,148,25
checkout/processed/prog48145/tofix_0.c,163,0.162179026,1,163,16
checkout/processed/prog27261/tofix_0.c,117,0.120829193,1,117,23
checkout/processed/prog03670/tofix_0.c,79,0.39389767,2,79,13
checkout/processed/prog30146/tofix_0.c,81,0.075327423,1,81,13
checkout/processed/prog01016/tofix_0.c,75,0.071925124,1,75,12
checkout/processed/prog47650/tofix_0.c,97,0.676362971,2,97,12
checkout/processed/prog09630/tofix_0.c,115,4.195145624,3,115,24
checkout/processed/prog26574/tofix_0.c,97,0.084939504,1,97,16
checkout/processed/prog52039/tofix_1.c,156,0.776056152,2,156,29
checkout/processed/prog13105/tofix_0.c,177,42.070667048,4,177,28
checkout/processed/prog49220/tofix_0.c,132,0.158426433,1,132,18
checkout/processed/prog20375/tofix_0.c,129,0.137047901,1,129,17
checkout/processed/prog22009/tofix_0.c,155,0.149195501,1,155,17
checkout/processed/prog25914/tofix_0.c,92,55.279914839999996,4,92,15
checkout/processed/prog48966/tofix_0.c,223,188.128028938,5,223,43
checkout/processed/prog59008/tofix_1.c,114,0.136215187,1,114,21
checkout/processed/prog03084/tofix_0.c,79,4.421513888,3,79,14
checkout/processed/prog34616/tofix_0.c,88,0.45520683500000003,2,88,16
checkout/processed/prog40833/tofix_0.c,109,0.132198378,1,109,16
checkout/processed/prog52856/tofix_1.c,71,0.058060014,1,71,8
checkout/processed/prog57462/tofix_0.c,94,0.809477568,2,94,15
checkout/processed/prog49789/tofix_0.c,91,0.11864006,1,91,16
checkout/processed/prog34372/tofix_1.c,114,0.12740573,1,114,21
checkout/processed/prog22011/tofix_0.c,33,0.034776114000000004,1,33,7
checkout/processed/prog22011/tofix_1.c,47,0.044908777000000004,1,47,9
checkout/processed/prog47725/tofix_0.c,71,0.076281674,1,71,12
checkout/processed/prog48922/tofix_0.c,67,55.261602104,5,67,9
checkout/processed/prog25981/tofix_0.c,80,0.07530658500000001,1,80,15
checkout/processed/prog32556/tofix_0.c,100,0.149937686,1,100,13
checkout/processed/prog59302/tofix_0.c,96,0.115476748,1,96,17
checkout/processed/prog30684/tofix_0.c,80,0.078913233,1,80,15
checkout/processed/prog57496/tofix_0.c,118,1.021597661,2,118,18
checkout/processed/prog00053/tofix_0.c,92,0.134458894,1,92,15
checkout/processed/prog13408/tofix_0.c,79,0.075311351,1,79,15
checkout/processed/prog00726/tofix_0.c,85,0.06558045800000001,1,85,16
checkout/processed/prog57628/tofix_0.c,77,0.082181935,1,77,16
checkout/processed/prog39253/tofix_0.c,86,0.100396312,1,86,18
checkout/processed/prog00305/tofix_0.c,66,0.066855592,1,66,11
checkout/processed/prog38176/tofix_0.c,77,0.078153594,1,77,14
checkout/processed/prog28682/tofix_0.c,76,-1,-1,76,15
checkout/processed/prog34937/tofix_0.c,95,0.116138836,1,95,20
checkout/processed/prog09105/tofix_0.c,80,5.189291319,3,80,8
checkout/processed/prog56985/tofix_0.c,81,0.09415087,1,81,16
checkout/processed/prog40378/tofix_0.c,86,0.087670841,1,86,12
checkout/processed/prog06823/tofix_0.c,78,0.08895945300000001,1,78,15
checkout/processed/prog23921/tofix_0.c,73,1.9714312369999998,3,73,11
checkout/processed/prog13478/tofix_0.c,87,0.097457891,1,87,17
checkout/processed/prog21083/tofix_0.c,90,0.545066006,2,90,16
checkout/processed/prog53590/tofix_0.c,145,0.209037177,1,145,13
checkout/processed/prog46120/tofix_0.c,65,0.45506473999999997,2,65,9
checkout/processed/prog44093/tofix_0.c,76,3.9129779300000003,3,76,8
checkout/processed/prog28157/tofix_0.c,89,0.082061546,1,89,13
checkout/processed/prog05247/tofix_0.c,87,0.08254707700000001,1,87,18
checkout/processed/prog30569/tofix_0.c,90,0.094991354,1,90,15
checkout/processed/prog36311/tofix_0.c,94,0.14465118799999999,1,94,18
checkout/processed/prog10588/tofix_0.c,86,0.39078362299999997,2,86,17
checkout/processed/prog08355/tofix_0.c,87,3.303492431,3,87,17
checkout/processed/prog43395/tofix_0.c,65,0.348753261,2,65,13
checkout/processed/prog47287/tofix_0.c,96,0.115373214,1,96,16
checkout/processed/prog46421/tofix_0.c,84,4.1342073280000005,3,84,13
checkout/processed/prog33159/tofix_0.c,74,0.058390176,1,74,13
checkout/processed/prog54149/tofix_0.c,81,0.0779518,1,81,18
checkout/processed/prog05298/tofix_0.c,99,0.135248291,1,99,14
checkout/processed/prog10574/tofix_0.c,93,4.207570283,3,93,9
checkout/processed/prog31466/tofix_0.c,82,0.418687525,2,82,17
checkout/processed/prog20501/tofix_0.c,94,0.09005861700000001,1,94,19
checkout/processed/prog25077/tofix_0.c,85,0.066486074,1,85,15
checkout/processed/prog06640/tofix_0.c,74,0.07422572100000001,1,74,13
checkout/processed/prog53700/tofix_0.c,88,0.126612325,1,88,17
checkout/processed/prog34912/tofix_0.c,120,0.146527818,1,120,18
checkout/processed/prog05103/tofix_0.c,109,1.01743472,2,109,15
checkout/processed/prog14907/tofix_0.c,90,0.089969012,1,90,13
checkout/processed/prog09877/tofix_0.c,98,4.380546167,3,98,19
checkout/processed/prog23123/tofix_0.c,81,234.014985083,6,81,8
checkout/processed/prog51782/tofix_0.c,72,0.071677578,1,72,12
checkout/processed/prog39123/tofix_0.c,120,0.158111315,1,120,12
checkout/processed/prog27702/tofix_1.c,90,4.431560066,3,90,18
checkout/processed/prog00734/tofix_0.c,34,0.038361595,1,34,3
checkout/processed/prog04168/tofix_1.c,57,1.156388815,3,57,11
checkout/processed/prog32586/tofix_1.c,120,3.8297355129999997,3,120,23
checkout/processed/prog02384/tofix_1.c,119,0.6347280559999999,2,119,15
checkout/processed/prog12766/tofix_1.c,158,62.782030006999996,4,158,29
checkout/processed/prog59373/tofix_1.c,82,0.08064397400000001,1,82,17
checkout/processed/prog06497/tofix_0.c,39,0.041204013,1,39,6
checkout/processed/prog39162/tofix_1.c,77,0.076548321,1,77,12
checkout/processed/prog25026/tofix_0.c,120,18.229339297000003,4,120,19
checkout/processed/prog09165/tofix_1.c,122,0.696057592,2,122,24
checkout/processed/prog27077/tofix_1.c,76,-1,-1,76,15
checkout/processed/prog01935/tofix_1.c,87,0.081139053,1,87,16
checkout/processed/prog43364/tofix_0.c,60,0.29476476,2,60,12
checkout/processed/prog36512/tofix_1.c,100,0.09286045,1,100,18
checkout/processed/prog34498/tofix_1.c,145,35.388269113999996,4,145,26
checkout/processed/prog10965/tofix_0.c,154,-1,-1,154,23
checkout/processed/prog08080/tofix_1.c,88,0.47487531499999996,2,88,13
checkout/processed/prog08641/tofix_1.c,87,0.573015403,2,87,19
checkout/processed/prog20111/tofix_1.c,82,-1,-1,82,6
checkout/processed/prog20111/tofix_2.c,96,0.49127625399999997,2,96,14
checkout/processed/prog10440/tofix_1.c,50,0.055700389,1,50,9
checkout/processed/prog37514/tofix_1.c,116,1.289532002,2,116,21
checkout/processed/prog34266/tofix_1.c,87,0.396649599,2,87,15
checkout/processed/prog45780/tofix_1.c,51,0.39952896699999996,2,51,9
checkout/processed/prog42426/tofix_1.c,103,0.582459164,2,103,15
checkout/processed/prog50366/tofix_0.c,65,0.055218642,1,65,10
checkout/processed/prog23292/tofix_1.c,105,0.605627684,2,105,15
checkout/processed/prog23372/tofix_0.c,89,0.08938839800000001,1,89,19
checkout/processed/prog27158/tofix_1.c,45,0.040260079,1,45,3
checkout/processed/prog36935/tofix_1.c,72,10.887699881,4,72,5
checkout/processed/prog13287/tofix_1.c,92,0.095754121,1,92,17
checkout/processed/prog16667/tofix_0.c,42,0.039050984,1,42,9
checkout/processed/prog16667/tofix_2.c,122,0.13439567,1,122,27
checkout/processed/prog05379/tofix_1.c,112,46.984515294,4,112,21
checkout/processed/prog57965/tofix_1.c,130,0.6818579309999999,2,130,22
checkout/processed/prog55961/tofix_1.c,122,0.761882996,2,122,24
checkout/processed/prog37127/tofix_0.c,37,0.030853643,1,37,3
checkout/processed/prog32591/tofix_1.c,118,71.611831185,5,118,22
checkout/processed/prog36297/tofix_1.c,42,0.203304693,2,42,7
checkout/processed/prog29460/tofix_1.c,76,0.389680373,2,76,11
checkout/processed/prog35306/tofix_0.c,35,0.22327966200000002,2,35,3
checkout/processed/prog35306/tofix_1.c,74,0.072014874,1,74,10
checkout/processed/prog00917/tofix_1.c,88,15.367986541999999,4,88,17
checkout/processed/prog21911/tofix_0.c,100,0.09003949,1,100,24
checkout/processed/prog53260/tofix_1.c,63,9.313676619,4,63,12
checkout/processed/prog36134/tofix_2.c,36,0.032353257999999996,1,36,3
checkout/processed/prog32668/tofix_0.c,29,1.16659026,3,29,2
checkout/processed/prog32668/tofix_1.c,94,0.631283942,2,94,17
checkout/processed/prog16930/tofix_1.c,75,0.346935616,2,75,12
checkout/processed/prog00194/tofix_1.c,94,0.43308868899999997,2,94,18
checkout/processed/prog06788/tofix_1.c,129,0.6022700719999999,2,129,23
checkout/processed/prog51180/tofix_1.c,100,0.43348428699999997,2,100,18
checkout/processed/prog43549/tofix_0.c,39,0.037997555,1,39,5
checkout/processed/prog46960/tofix_2.c,125,0.13908036699999998,1,125,24
checkout/processed/prog42577/tofix_0.c,104,-1,-1,104,19
checkout/processed/prog10480/tofix_1.c,91,0.09182562699999999,1,91,12
checkout/processed/prog49588/tofix_0.c,79,1.956614598,3,79,15
checkout/processed/prog49588/tofix_1.c,34,5.553819712,4,34,3
checkout/processed/prog40963/tofix_2.c,8,0.011957864,1,8,3
checkout/processed/prog01332/tofix_1.c,110,0.123590832,1,110,15
checkout/processed/prog09414/tofix_0.c,44,0.040620054,1,44,9
checkout/processed/prog09414/tofix_1.c,42,0.16941088199999998,2,42,11
checkout/processed/prog09414/tofix_2.c,25,0.9336514370000001,3,25,2
checkout/processed/prog28771/tofix_0.c,170,-1,-1,170,34
checkout/processed/prog43080/tofix_2.c,90,0.619392381,2,90,17
checkout/processed/prog42744/tofix_0.c,81,0.076827912,1,81,17
checkout/processed/prog39626/tofix_1.c,87,-1,-1,87,18
checkout/processed/prog58622/tofix_0.c,91,0.581123944,2,91,10
checkout/processed/prog47244/tofix_0.c,41,2.883415179,3,41,8
checkout/processed/prog48867/tofix_1.c,110,0.14209778,1,110,25
checkout/processed/prog41065/tofix_0.c,89,0.090239467,1,89,19
checkout/processed/prog13598/tofix_1.c,44,0.998658451,3,44,8
checkout/processed/prog33122/tofix_0.c,89,0.083655782,1,89,11
checkout/processed/prog01836/tofix_1.c,39,0.260031952,2,39,4
checkout/processed/prog35442/tofix_1.c,37,0.033648325,1,37,3
checkout/processed/prog24801/tofix_1.c,33,0.032206139,1,33,5
checkout/processed/prog05916/tofix_0.c,106,0.122897893,1,106,20
checkout/processed/prog48221/tofix_0.c,96,0.090513546,1,96,18
checkout/processed/prog14444/tofix_0.c,117,0.831955062,2,117,17
checkout/processed/prog57395/tofix_0.c,94,0.117063226,1,94,17
checkout/processed/prog09118/tofix_0.c,98,0.114246773,1,98,22
checkout/processed/prog51903/tofix_0.c,109,0.12581921,1,109,21
checkout/processed/prog45914/tofix_0.c,96,0.644054041,2,96,18
checkout/processed/prog16555/tofix_0.c,84,0.07891319499999999,1,84,19
checkout/processed/prog19074/tofix_0.c,102,0.47387232700000004,2,102,19
checkout/processed/prog10501/tofix_0.c,73,0.069573437,1,73,13
checkout/processed/prog34284/tofix_0.c,86,0.089155431,1,86,16
checkout/processed/prog09157/tofix_0.c,109,0.133331836,1,109,21
checkout/processed/prog52996/tofix_0.c,88,13.962352047,4,88,20
checkout/processed/prog26807/tofix_0.c,80,1.401202968,2,80,17
checkout/processed/prog09987/tofix_0.c,83,0.074685851,1,83,14
checkout/processed/prog21972/tofix_0.c,105,0.1433952,1,105,22
checkout/processed/prog10957/tofix_0.c,87,3.6078815929999997,3,87,14
checkout/processed/prog09966/tofix_0.c,77,0.07328359699999999,1,77,10
checkout/processed/prog56548/tofix_1.c,58,0.293338852,2,58,10
checkout/processed/prog11261/tofix_0.c,44,0.041484793,1,44,8
checkout/processed/prog11261/tofix_1.c,57,0.050014497,1,57,10
checkout/processed/prog28028/tofix_0.c,111,75.56306179,5,111,16
checkout/processed/prog40525/tofix_1.c,84,0.076154035,1,84,14
checkout/processed/prog42816/tofix_0.c,30,0.035070488999999996,1,30,2
checkout/processed/prog34710/tofix_0.c,34,0.184199362,2,34,6
checkout/processed/prog52567/tofix_1.c,73,0.368193839,2,73,13
checkout/processed/prog21238/tofix_0.c,45,1.607487718,3,45,9
checkout/processed/prog52475/tofix_1.c,83,0.383548356,2,83,15
checkout/processed/prog42780/tofix_1.c,78,2.472316566,3,78,12
checkout/processed/prog37526/tofix_1.c,68,0.09468881200000001,1,68,11
checkout/processed/prog31028/tofix_0.c,33,0.246572449,2,33,3
checkout/processed/prog31028/tofix_1.c,50,0.046322125,1,50,9
checkout/processed/prog37417/tofix_0.c,68,26.654443129,4,68,9
checkout/processed/prog28308/tofix_0.c,43,0.207571642,2,43,6
checkout/processed/prog28069/tofix_1.c,49,0.21296251200000002,2,49,8
checkout/processed/prog34809/tofix_1.c,50,0.052821476000000006,1,50,8
checkout/processed/prog58239/tofix_0.c,31,0.239425487,2,31,2
checkout/processed/prog58239/tofix_1.c,70,0.065859796,1,70,13
checkout/processed/prog21040/tofix_1.c,43,0.042589301,1,43,7
checkout/processed/prog58647/tofix_0.c,35,0.039695672,1,35,3
checkout/processed/prog58647/tofix_1.c,29,0.030408962999999997,1,29,5
checkout/processed/prog21340/tofix_0.c,43,1.761559012,3,43,4
checkout/processed/prog21340/tofix_1.c,59,0.056309501,1,59,10
checkout/processed/prog33514/tofix_1.c,56,0.056674636,1,56,9
checkout/processed/prog05579/tofix_0.c,143,-1,-1,143,26
checkout/processed/prog23312/tofix_1.c,39,17.077091015,5,39,8
checkout/processed/prog28097/tofix_1.c,71,0.05695176,1,71,12
checkout/processed/prog36485/tofix_0.c,51,8.518438094,4,51,5
checkout/processed/prog08585/tofix_0.c,53,1.173595128,3,53,9
checkout/processed/prog11186/tofix_0.c,86,12.770557209,4,86,15
checkout/processed/prog15919/tofix_1.c,58,0.304078513,2,58,9
checkout/processed/prog56320/tofix_1.c,55,0.054733498000000005,1,55,10
checkout/processed/prog07853/tofix_0.c,77,0.41091915300000004,2,77,7
checkout/processed/prog07853/tofix_1.c,75,0.075359817,1,75,14
checkout/processed/prog46123/tofix_0.c,81,12.710865779999999,4,81,12
checkout/processed/prog32091/tofix_1.c,49,0.051009289,1,49,9
checkout/processed/prog15567/tofix_0.c,51,2.137240985,3,51,9
checkout/processed/prog15567/tofix_1.c,63,0.489938131,2,63,10
checkout/processed/prog41958/tofix_0.c,56,0.22291334000000002,2,56,5
checkout/processed/prog55002/tofix_1.c,29,0.031951712,1,29,5
checkout/processed/prog20933/tofix_1.c,77,9.819081606,4,77,15
checkout/processed/prog18068/tofix_0.c,26,0.030808075999999997,1,26,1
checkout/processed/prog18068/tofix_1.c,51,0.053454454,1,51,9
checkout/processed/prog36876/tofix_2.c,58,32.29397346,4,58,9
checkout/processed/prog43968/tofix_0.c,17,0.0191555,1,17,3
checkout/processed/prog04617/tofix_1.c,60,0.384944639,2,60,11
checkout/processed/prog46111/tofix_1.c,88,54.432482084,5,88,16
checkout/processed/prog34111/tofix_0.c,59,1.594245279,3,59,11
checkout/processed/prog34111/tofix_1.c,26,0.27623045399999996,2,26,5
checkout/processed/prog10001/tofix_1.c,20,0.763807413,3,20,2
checkout/processed/prog55423/tofix_1.c,60,0.044939309999999996,1,60,10
checkout/processed/prog51649/tofix_0.c,22,1.497490317,3,22,2
checkout/processed/prog51649/tofix_1.c,54,0.28305928799999996,2,54,9
checkout/processed/prog50773/tofix_1.c,39,0.17025411000000001,2,39,7
checkout/processed/prog37174/tofix_1.c,74,0.07208026000000001,1,74,13
checkout/processed/prog53728/tofix_0.c,109,27.082774878,4,109,20
checkout/processed/prog46832/tofix_1.c,42,34.892018470000004,5,42,8
checkout/processed/prog11612/tofix_0.c,93,0.634187229,2,93,16
checkout/processed/prog48305/tofix_1.c,55,0.057804667000000004,1,55,10
checkout/processed/prog58718/tofix_1.c,108,0.42441769,2,108,23
checkout/processed/prog05717/tofix_0.c,40,0.042298073,1,40,4
checkout/processed/prog05717/tofix_1.c,82,0.062449458,1,82,14
checkout/processed/prog03357/tofix_0.c,167,0.806916338,2,167,25
checkout/processed/prog44811/tofix_1.c,61,0.06223190099999999,1,61,13
checkout/processed/prog38365/tofix_1.c,48,0.045364991,1,48,8
checkout/processed/prog38020/tofix_0.c,61,0.062632451,1,61,12
checkout/processed/prog54219/tofix_0.c,114,0.112645859,1,114,22
checkout/processed/prog44939/tofix_0.c,148,0.8419233199999999,2,148,25
checkout/processed/prog04753/tofix_0.c,100,0.12291975499999999,1,100,18
checkout/processed/prog50250/tofix_0.c,98,0.091067565,1,98,19
checkout/processed/prog00210/tofix_0.c,73,0.073513247,1,73,13
checkout/processed/prog24885/tofix_0.c,199,0.256420477,1,199,39
checkout/processed/prog38401/tofix_0.c,103,0.11177727600000001,1,103,21
checkout/processed/prog03725/tofix_0.c,120,0.132937359,1,120,20
checkout/processed/prog54295/tofix_0.c,101,0.088391466,1,101,22
checkout/processed/prog49447/tofix_0.c,109,0.146206262,1,109,21
checkout/processed/prog34449/tofix_0.c,112,0.622868806,2,112,18
checkout/processed/prog11445/tofix_0.c,194,0.226152293,1,194,35
checkout/processed/prog29232/tofix_0.c,136,9.099303261,3,136,24
checkout/processed/prog36968/tofix_0.c,104,0.623540174,2,104,15
checkout/processed/prog56310/tofix_0.c,75,0.070572544,1,75,13
checkout/processed/prog30221/tofix_0.c,95,0.11361147099999999,1,95,17
checkout/processed/prog35258/tofix_0.c,184,0.177119782,1,184,34
checkout/processed/prog40859/tofix_0.c,119,0.867373763,2,119,22
checkout/processed/prog54706/tofix_0.c,177,0.16523908299999998,1,177,33
checkout/processed/prog28584/tofix_0.c,95,2.486649223,3,95,19
checkout/processed/prog41931/tofix_0.c,193,0.230764489,1,193,27
checkout/processed/prog53855/tofix_0.c,127,0.132797377,1,127,22
checkout/processed/prog49381/tofix_0.c,101,-1,-1,101,21
checkout/processed/prog32335/tofix_0.c,105,0.104095099,1,105,18
checkout/processed/prog21139/tofix_0.c,120,1.059372562,2,120,22
checkout/processed/prog12801/tofix_0.c,113,0.568011891,2,113,19
checkout/processed/prog52741/tofix_0.c,211,0.278354869,1,211,38
checkout/processed/prog35833/tofix_0.c,136,0.716515451,2,136,23
checkout/processed/prog02464/tofix_1.c,148,0.7603965659999999,2,148,26
checkout/processed/prog45233/tofix_1.c,28,0.029000644000000003,1,28,4
checkout/processed/prog03630/tofix_1.c,47,0.18224064099999998,2,47,9
checkout/processed/prog12875/tofix_1.c,42,0.23753227000000002,2,42,9
checkout/processed/prog03526/tofix_0.c,56,2.017722325,3,56,11
checkout/processed/prog21080/tofix_2.c,103,0.887250356,2,103,11
checkout/processed/prog12761/tofix_1.c,94,0.12404510899999999,1,94,8
checkout/processed/prog22136/tofix_2.c,40,0.043437569999999995,1,40,5
checkout/processed/prog51116/tofix_2.c,44,2.599633762,3,44,5
checkout/processed/prog41297/tofix_2.c,25,1.0512010250000001,3,25,4
checkout/processed/prog22296/tofix_1.c,29,0.096797406,2,29,6
checkout/processed/prog48959/tofix_2.c,28,0.172679773,2,28,5
checkout/processed/prog51020/tofix_0.c,30,0.034576241,1,30,4
checkout/processed/prog21511/tofix_1.c,47,4.638736306,4,47,8
checkout/processed/prog28948/tofix_1.c,54,7.492449576,4,54,9
checkout/processed/prog10722/tofix_1.c,29,0.192351926,2,29,6
checkout/processed/prog07413/tofix_1.c,128,0.154139115,1,128,16
checkout/processed/prog18677/tofix_1.c,28,13.866869426,4,28,5
checkout/processed/prog47805/tofix_1.c,20,0.024927823,1,20,2
checkout/processed/prog39015/tofix_2.c,34,3.11433847,3,34,5
checkout/processed/prog51041/tofix_1.c,62,0.067897369,1,62,6
checkout/processed/prog40691/tofix_2.c,45,0.077881626,1,45,9
checkout/processed/prog06072/tofix_1.c,108,0.097068769,1,108,15
checkout/processed/prog57944/tofix_1.c,132,0.153692571,1,132,20
checkout/processed/prog19892/tofix_1.c,21,0.023385469,1,21,4
checkout/processed/prog50293/tofix_1.c,82,0.614552633,2,82,9
checkout/processed/prog15161/tofix_1.c,56,0.057673688,1,56,7
checkout/processed/prog49323/tofix_2.c,32,0.16453564199999998,2,32,5
checkout/processed/prog32546/tofix_1.c,46,2.725963187,3,46,4
checkout/processed/prog06705/tofix_1.c,46,0.37024026699999996,2,46,8
checkout/processed/prog37144/tofix_0.c,60,0.37955436800000003,2,60,11
checkout/processed/prog42464/tofix_2.c,49,0.042746834000000004,1,49,10
checkout/processed/prog48255/tofix_1.c,130,-1,-1,130,17
checkout/processed/prog10222/tofix_1.c,86,0.127918761,1,86,8
checkout/processed/prog41321/tofix_1.c,50,0.045252750999999994,1,50,10
checkout/processed/prog41321/tofix_2.c,20,0.020536364,1,20,4
checkout/processed/prog23196/tofix_1.c,104,100.36865297199999,5,104,15
checkout/processed/prog34602/tofix_1.c,45,0.039715285,1,45,10
checkout/processed/prog44231/tofix_2.c,50,41.32646647,5,50,5
checkout/processed/prog02404/tofix_0.c,20,4.218179742,4,20,2
checkout/processed/prog02404/tofix_2.c,14,0.017049426,1,14,3
checkout/processed/prog13613/tofix_2.c,104,0.142217778,1,104,12
checkout/processed/prog48840/tofix_2.c,25,1.3516228110000001,3,25,4
checkout/processed/prog58984/tofix_2.c,41,2.284198878,3,41,6
checkout/processed/prog00935/tofix_1.c,47,0.057653565000000004,1,47,4
checkout/processed/prog21360/tofix_1.c,73,3.918907697,3,73,11
checkout/processed/prog21360/tofix_2.c,38,0.035197985,1,38,5
checkout/processed/prog40420/tofix_1.c,32,0.032467395,1,32,4
checkout/processed/prog23946/tofix_1.c,31,0.136370728,2,31,6
checkout/processed/prog29725/tofix_1.c,23,0.329956099,3,23,6
checkout/processed/prog55755/tofix_1.c,52,305.282737047,7,52,6
checkout/processed/prog54661/tofix_1.c,10,0.032473548000000005,2,10,2
checkout/processed/prog03146/tofix_1.c,60,23.540839199,4,60,11
checkout/processed/prog11419/tofix_1.c,49,2.091710113,3,49,11
checkout/processed/prog16071/tofix_2.c,25,1.550938079,3,25,4
checkout/processed/prog23767/tofix_1.c,61,115.81373561800001,6,61,7
checkout/processed/prog11039/tofix_2.c,26,0.029218787,1,26,4
checkout/processed/prog05991/tofix_1.c,21,0.14728746599999998,2,21,4
checkout/processed/prog28056/tofix_1.c,45,0.29860685000000003,2,45,7
checkout/processed/prog58323/tofix_1.c,53,2.554909159,3,53,7
checkout/processed/prog13461/tofix_2.c,25,1.323350792,3,25,4
checkout/processed/prog48705/tofix_1.c,33,0.04844342,1,33,3
checkout/processed/prog14502/tofix_0.c,90,24.644001921,4,90,11
checkout/processed/prog36785/tofix_1.c,49,0.18411033599999999,2,49,10
checkout/processed/prog19032/tofix_2.c,49,14.915668393999999,4,49,10
checkout/processed/prog14571/tofix_1.c,46,0.058003637,1,46,6
checkout/processed/prog40881/tofix_1.c,42,-1,-1,42,4
checkout/processed/prog17220/tofix_1.c,90,0.125366412,1,90,9
checkout/processed/prog22869/tofix_1.c,20,0.020651685,1,20,3
checkout/processed/prog12860/tofix_1.c,44,0.041219162000000004,1,44,7
checkout/processed/prog53729/tofix_1.c,21,0.552077704,3,21,3
checkout/processed/prog03578/tofix_1.c,93,-1,-1,93,6
checkout/processed/prog03578/tofix_2.c,34,3.805624748,3,34,5
checkout/processed/prog48577/tofix_1.c,25,2.297730616,3,25,4
checkout/processed/prog41940/tofix_1.c,20,0.020021128,1,20,3
checkout/processed/prog22569/tofix_0.c,43,2.1894900400000004,3,43,4
checkout/processed/prog22569/tofix_1.c,30,0.032141447000000004,1,30,4
checkout/processed/prog11617/tofix_1.c,20,0.09192120699999999,2,20,4
checkout/processed/prog56502/tofix_1.c,64,78.248472175,5,64,11
checkout/processed/prog52966/tofix_1.c,32,6.532866035,4,32,7
checkout/processed/prog08336/tofix_1.c,82,4.760667293000001,3,82,12
checkout/processed/prog08336/tofix_2.c,23,0.20382015,2,23,4
checkout/processed/prog52514/tofix_2.c,22,0.135942916,2,22,3
checkout/processed/prog31712/tofix_1.c,4,0.007214059,1,4,1
checkout/processed/prog45476/tofix_1.c,57,0.067644964,1,57,5
checkout/processed/prog44361/tofix_2.c,25,1.671528001,3,25,4
checkout/processed/prog21663/tofix_2.c,25,2.778556697,3,25,4
checkout/processed/prog16506/tofix_0.c,56,0.048448419,1,56,4
checkout/processed/prog59363/tofix_1.c,93,0.116131233,1,93,7
checkout/processed/prog55945/tofix_1.c,51,0.296679613,2,51,11
checkout/processed/prog05984/tofix_1.c,47,0.048655446,1,47,5
checkout/processed/prog31059/tofix_0.c,57,-1,-1,57,3
checkout/processed/prog31059/tofix_1.c,70,0.108312001,1,70,10
checkout/processed/prog37052/tofix_0.c,70,2.055110589,3,70,8
checkout/processed/prog37052/tofix_1.c,60,41.571384771000005,5,60,10
checkout/processed/prog57563/tofix_2.c,37,0.983123544,3,37,6
checkout/processed/prog31222/tofix_1.c,168,1.505485988,2,168,22
checkout/processed/prog30418/tofix_0.c,66,-1,-1,66,11
checkout/processed/prog30418/tofix_1.c,55,0.056522529,1,55,7
checkout/processed/prog39002/tofix_0.c,41,0.038790856,1,41,3
checkout/processed/prog18819/tofix_0.c,42,0.042997284000000004,1,42,5
checkout/processed/prog18819/tofix_1.c,72,2.641173609,3,72,8
checkout/processed/prog27989/tofix_1.c,70,0.37976705299999997,2,70,11
checkout/processed/prog29850/tofix_3.c,33,0.03498106,1,33,6
checkout/processed/prog45072/tofix_1.c,57,0.0739143,1,57,7
checkout/processed/prog12916/tofix_0.c,78,0.07553158,1,78,14
checkout/processed/prog12916/tofix_1.c,38,0.221827468,2,38,6
checkout/processed/prog37806/tofix_0.c,42,0.04030266,1,42,6
checkout/processed/prog25378/tofix_0.c,100,0.686647231,2,100,11
checkout/processed/prog34247/tofix_0.c,46,0.043546745,1,46,8
checkout/processed/prog28450/tofix_1.c,54,2.046701648,3,54,7
checkout/processed/prog02770/tofix_0.c,79,0.434088647,2,79,14
checkout/processed/prog49190/tofix_1.c,69,0.074913531,1,69,7
checkout/processed/prog42448/tofix_0.c,59,0.053145273,1,59,3
checkout/processed/prog37902/tofix_1.c,55,0.051929422,1,55,7
checkout/processed/prog25340/tofix_1.c,60,1.8835508019999998,3,60,9
checkout/processed/prog49065/tofix_1.c,37,0.252509284,2,37,3
checkout/processed/prog04491/tofix_1.c,59,0.325042628,2,59,8
checkout/processed/prog32822/tofix_1.c,66,0.313788489,2,66,12
checkout/processed/prog18388/tofix_1.c,62,1.448956054,3,62,10
checkout/processed/prog15667/tofix_0.c,23,0.0234494,1,23,2
checkout/processed/prog34417/tofix_0.c,73,0.37031331,2,73,8
checkout/processed/prog34417/tofix_1.c,62,2.402166234,3,62,9
checkout/processed/prog12844/tofix_0.c,55,0.29530571499999997,2,55,7
checkout/processed/prog30208/tofix_0.c,88,0.535369957,2,88,12
checkout/processed/prog49823/tofix_0.c,47,0.049852556000000006,1,47,8
checkout/processed/prog49823/tofix_1.c,60,0.30354086700000005,2,60,9
checkout/processed/prog54949/tofix_0.c,62,0.336691485,2,62,9
checkout/processed/prog54949/tofix_1.c,38,0.180700901,2,38,6
checkout/processed/prog30784/tofix_0.c,42,0.15467613500000002,2,42,6
checkout/processed/prog22053/tofix_1.c,25,0.027308003999999997,1,25,2
checkout/processed/prog22053/tofix_2.c,27,0.027600127000000002,1,27,6
checkout/processed/prog59166/tofix_1.c,67,0.089520744,1,67,9
checkout/processed/prog27938/tofix_1.c,34,0.02936908,1,34,4
checkout/processed/prog17563/tofix_0.c,51,0.265634013,2,51,9
checkout/processed/prog04409/tofix_1.c,64,1.658684356,3,64,9
checkout/processed/prog35910/tofix_0.c,80,-1,-1,80,12
checkout/processed/prog12978/tofix_0.c,46,1.151399161,3,46,3
checkout/processed/prog12978/tofix_1.c,70,1.8663453989999998,3,70,11
checkout/processed/prog23798/tofix_0.c,46,0.196091073,2,46,7
checkout/processed/prog28054/tofix_0.c,38,0.27922669099999997,2,38,4
checkout/processed/prog57228/tofix_0.c,50,0.055556723,1,50,7
checkout/processed/prog51335/tofix_0.c,68,1.694617238,3,68,11
checkout/processed/prog51335/tofix_1.c,41,0.16729721,2,41,4
checkout/processed/prog19661/tofix_0.c,29,0.031927226,1,29,1
checkout/processed/prog11902/tofix_1.c,45,0.258113044,2,45,8
checkout/processed/prog53882/tofix_1.c,32,0.118971086,2,32,2
checkout/processed/prog30492/tofix_0.c,36,0.154675344,2,36,6
checkout/processed/prog08686/tofix_0.c,51,0.066431884,1,51,7
checkout/processed/prog50446/tofix_0.c,60,0.054899606000000004,1,60,11
checkout/processed/prog50446/tofix_1.c,69,0.092539564,1,69,10
checkout/processed/prog04626/tofix_1.c,58,0.32871064,2,58,8
checkout/processed/prog38549/tofix_0.c,45,0.042507904,1,45,3
checkout/processed/prog16917/tofix_0.c,58,0.287455478,2,58,10
checkout/processed/prog52120/tofix_0.c,35,0.152748738,2,35,3
checkout/processed/prog48729/tofix_0.c,36,1.155107672,3,36,5
checkout/processed/prog24158/tofix_0.c,26,0.658247708,3,26,2
checkout/processed/prog07223/tofix_1.c,72,0.34693566200000003,2,72,11
checkout/processed/prog17322/tofix_0.c,32,0.039244155,1,32,4
checkout/processed/prog17322/tofix_1.c,73,0.089422051,1,73,10
checkout/processed/prog48616/tofix_0.c,41,3.898641317,4,41,4
checkout/processed/prog23969/tofix_1.c,101,0.095617217,1,101,15
checkout/processed/prog39064/tofix_0.c,53,0.060406147,1,53,6
checkout/processed/prog25555/tofix_1.c,74,0.658269778,2,74,10
checkout/processed/prog05784/tofix_0.c,126,0.706949085,2,126,19
checkout/processed/prog18005/tofix_0.c,125,0.666506372,2,125,22
checkout/processed/prog25179/tofix_0.c,119,0.6863655869999999,2,119,14
checkout/processed/prog27581/tofix_0.c,108,0.12390467100000001,1,108,11
checkout/processed/prog53960/tofix_0.c,100,0.6092687019999999,2,100,17
checkout/processed/prog00965/tofix_0.c,122,0.593412843,2,122,21
checkout/processed/prog19858/tofix_0.c,124,0.7088023769999999,2,124,26
checkout/processed/prog16428/tofix_0.c,138,0.645657793,2,138,26
checkout/processed/prog09679/tofix_0.c,129,0.638457467,2,129,21
checkout/processed/prog42728/tofix_0.c,128,0.666282673,2,128,24
checkout/processed/prog18794/tofix_0.c,113,0.5663385270000001,2,113,19
checkout/processed/prog12200/tofix_0.c,63,9.211894334,4,63,11
checkout/processed/prog12200/tofix_1.c,67,15.287101622,4,67,9
checkout/processed/prog41335/tofix_0.c,135,0.164407245,1,135,20
checkout/processed/prog13538/tofix_1.c,166,5.149487222,3,166,26
checkout/processed/prog56680/tofix_0.c,121,-1,-1,121,19
checkout/processed/prog00885/tofix_0.c,128,0.99913949,2,128,17
checkout/processed/prog32730/tofix_0.c,67,0.12022885,1,67,9
checkout/processed/prog53133/tofix_0.c,115,25.190233801,4,115,17
checkout/processed/prog47767/tofix_0.c,166,9.608205061000001,3,166,22
checkout/processed/prog15249/tofix_0.c,136,0.69202721,2,136,23
checkout/processed/prog41154/tofix_0.c,111,0.724864539,2,111,20
checkout/processed/prog36101/tofix_0.c,134,0.6878683969999999,2,134,24
checkout/processed/prog45660/tofix_0.c,119,25.74104531,4,119,20
checkout/processed/prog25238/tofix_0.c,129,0.6654894969999999,2,129,23
checkout/processed/prog04899/tofix_0.c,118,0.135340809,1,118,20
checkout/processed/prog22339/tofix_1.c,105,0.6071287299999999,2,105,18
checkout/processed/prog17186/tofix_0.c,121,0.6110530160000001,2,121,19
checkout/processed/prog53461/tofix_0.c,137,0.732591898,2,137,25
checkout/processed/prog31012/tofix_0.c,139,23.946148773,4,139,26
checkout/processed/prog59297/tofix_0.c,125,0.133325844,1,125,19
checkout/processed/prog30541/tofix_0.c,125,0.663547483,2,125,20
checkout/processed/prog37096/tofix_0.c,165,0.17388821000000002,1,165,20
checkout/processed/prog09650/tofix_0.c,113,115.110415383,5,113,14
checkout/processed/prog09159/tofix_0.c,90,0.085167514,1,90,16
checkout/processed/prog55233/tofix_0.c,122,0.11475390199999999,1,122,20
checkout/processed/prog22919/tofix_0.c,117,9.999400903,3,117,20
checkout/processed/prog08787/tofix_0.c,119,0.5703859960000001,2,119,20
checkout/processed/prog23709/tofix_0.c,109,4.473256655999999,3,109,16
checkout/processed/prog39460/tofix_0.c,161,0.784354756,2,161,23
checkout/processed/prog41926/tofix_0.c,125,0.7535901319999999,2,125,18
checkout/processed/prog21067/tofix_0.c,135,29.676704801,4,135,23
checkout/processed/prog31917/tofix_0.c,130,4.388176287,3,130,21
checkout/processed/prog05723/tofix_0.c,172,38.451802349,4,172,28
checkout/processed/prog19649/tofix_1.c,95,22.988959918000003,3,95,17
checkout/processed/prog29068/tofix_0.c,128,11.692248772000001,3,128,22
checkout/processed/prog26454/tofix_0.c,127,24.586673831,4,127,19
checkout/processed/prog09494/tofix_0.c,122,0.905622495,2,122,17
checkout/processed/prog43163/tofix_0.c,82,0.07833757999999999,1,82,15
checkout/processed/prog11057/tofix_0.c,107,4.2706283890000005,3,107,15
checkout/processed/prog21656/tofix_0.c,135,-1,-1,135,22
checkout/processed/prog55734/tofix_0.c,116,0.75742438,2,116,16
checkout/processed/prog02963/tofix_0.c,148,0.794411312,2,148,22
checkout/processed/prog20833/tofix_0.c,139,2.2602329709999998,2,139,19
checkout/processed/prog26290/tofix_0.c,130,-1,-1,130,24
checkout/processed/prog48034/tofix_0.c,108,0.621410818,2,108,18
checkout/processed/prog04584/tofix_0.c,124,0.648671474,2,124,22
checkout/processed/prog29043/tofix_0.c,75,0.34694172,2,75,14
checkout/processed/prog39931/tofix_0.c,95,0.090526952,1,95,15
checkout/processed/prog58463/tofix_0.c,135,0.84177002,2,135,16
checkout/processed/prog22783/tofix_0.c,129,28.095161395999998,4,129,17
checkout/processed/prog07067/tofix_0.c,123,0.67289639,2,123,21
checkout/processed/prog37803/tofix_0.c,121,4.418700106999999,3,121,19
checkout/processed/prog05030/tofix_0.c,77,0.40606680300000003,2,77,13
checkout/processed/prog30072/tofix_0.c,96,0.441863442,2,96,16
checkout/processed/prog44189/tofix_0.c,71,0.081024448,1,71,9
checkout/processed/prog30251/tofix_0.c,81,-1,-1,81,8
checkout/processed/prog54457/tofix_0.c,124,6.255556822,3,124,21
checkout/processed/prog48103/tofix_0.c,145,0.706001725,2,145,24
checkout/processed/prog27799/tofix_0.c,152,0.805109986,2,152,26
checkout/processed/prog38101/tofix_0.c,134,-1,-1,134,26
checkout/processed/prog47873/tofix_0.c,112,0.151928619,1,112,15
checkout/processed/prog44886/tofix_0.c,119,0.127863536,1,119,18
checkout/processed/prog21231/tofix_0.c,85,2.169715298,3,85,14
checkout/processed/prog51586/tofix_0.c,149,0.140277384,1,149,19
checkout/processed/prog46267/tofix_0.c,106,3.117127688,3,106,16
checkout/processed/prog00229/tofix_0.c,130,87.852316491,5,130,22
checkout/processed/prog45764/tofix_0.c,100,22.350590688,4,100,14
checkout/processed/prog07032/tofix_0.c,132,0.647337825,2,132,27
checkout/processed/prog38283/tofix_0.c,103,21.974746095,4,103,12
checkout/processed/prog27055/tofix_0.c,116,0.6098605549999999,2,116,21
checkout/processed/prog08839/tofix_0.c,119,0.6550771360000001,2,119,21
checkout/processed/prog28868/tofix_0.c,128,0.145229324,1,128,18
checkout/processed/prog07630/tofix_0.c,118,0.133408691,1,118,16
checkout/processed/prog31822/tofix_0.c,123,29.910857013999998,4,123,23
checkout/processed/prog51151/tofix_0.c,112,3.124813104,3,112,22
checkout/processed/prog55403/tofix_0.c,120,4.031088287,3,120,20
checkout/processed/prog13879/tofix_0.c,129,0.6860084820000001,2,129,22
checkout/processed/prog55329/tofix_0.c,116,0.13088444300000002,1,116,15
checkout/processed/prog52428/tofix_0.c,157,1.1646330790000001,2,157,26
checkout/processed/prog34584/tofix_0.c,128,5.2828827039999995,3,128,21
checkout/processed/prog41142/tofix_0.c,131,0.152934571,1,131,20
checkout/processed/prog11752/tofix_0.c,122,0.672962699,2,122,18
checkout/processed/prog43195/tofix_0.c,68,0.36534376700000004,2,68,10
checkout/processed/prog19774/tofix_0.c,111,0.124176987,1,111,14
checkout/processed/prog54809/tofix_0.c,110,5.549462619000001,3,110,16
checkout/processed/prog40756/tofix_0.c,114,0.16036383199999998,1,114,16
checkout/processed/prog45731/tofix_0.c,128,2.281617637,2,128,24
checkout/processed/prog04774/tofix_1.c,54,0.051990409,1,54,4
checkout/processed/prog58745/tofix_0.c,126,0.125149445,1,126,20
checkout/processed/prog21254/tofix_0.c,123,0.658887297,2,123,21
checkout/processed/prog36034/tofix_0.c,135,0.745190449,2,135,23
checkout/processed/prog21007/tofix_0.c,120,31.411512611,4,120,16
checkout/processed/prog21134/tofix_0.c,125,0.696216316,2,125,21
checkout/processed/prog21128/tofix_1.c,160,0.160794062,1,160,20
checkout/processed/prog51926/tofix_0.c,126,0.127329424,1,126,21
checkout/processed/prog53621/tofix_0.c,125,20.534421041,4,125,20
checkout/processed/prog29648/tofix_0.c,82,-1,-1,82,15
checkout/processed/prog23902/tofix_0.c,142,0.8228889730000001,2,142,20
checkout/processed/prog45632/tofix_0.c,18,0.022623991,1,18,4
checkout/processed/prog06612/tofix_0.c,103,-1,-1,103,23
checkout/processed/prog36318/tofix_0.c,173,139.773307305,5,173,22
checkout/processed/prog04451/tofix_0.c,163,0.194143588,1,163,26
checkout/processed/prog13965/tofix_0.c,135,0.83529524,2,135,22
checkout/processed/prog54430/tofix_0.c,113,-1,-1,113,18
checkout/processed/prog01089/tofix_0.c,143,5.4076876789999995,3,143,19
checkout/processed/prog40704/tofix_0.c,125,7.298086039,3,125,21
checkout/processed/prog56733/tofix_0.c,123,0.6800352550000001,2,123,21
checkout/processed/prog34914/tofix_0.c,124,3.55768831,3,124,23
checkout/processed/prog41278/tofix_0.c,134,0.722364305,2,134,22
checkout/processed/prog18563/tofix_0.c,127,4.096913162,3,127,22
checkout/processed/prog22770/tofix_0.c,130,0.129462831,1,130,21
checkout/processed/prog30182/tofix_0.c,133,4.924111891,3,133,20
checkout/processed/prog58025/tofix_0.c,149,0.702459864,2,149,26
checkout/processed/prog52089/tofix_0.c,69,8.659546898,4,69,12
checkout/processed/prog09147/tofix_0.c,120,0.617471138,2,120,19
checkout/processed/prog21127/tofix_0.c,133,3.986663898,3,133,23
checkout/processed/prog46640/tofix_0.c,130,0.630032554,2,130,28
checkout/processed/prog43027/tofix_0.c,125,0.741058903,2,125,21
checkout/processed/prog50742/tofix_0.c,82,0.6245515180000001,2,82,12
checkout/processed/prog45156/tofix_0.c,146,5.504017441,3,146,22
checkout/processed/prog42460/tofix_0.c,128,0.680975922,2,128,22
checkout/processed/prog26904/tofix_0.c,191,0.263383869,1,191,35
checkout/processed/prog32301/tofix_0.c,179,0.938562722,2,179,24
checkout/processed/prog24153/tofix_0.c,170,115.889206303,5,170,27
checkout/processed/prog28411/tofix_0.c,126,4.683731084000001,3,126,19
checkout/processed/prog23692/tofix_0.c,170,10.884867957,3,170,32
checkout/processed/prog45631/tofix_0.c,123,3.789668839,3,123,21
checkout/processed/prog55892/tofix_0.c,197,0.186365092,1,197,35
checkout/processed/prog52330/tofix_0.c,139,0.14851968200000001,1,139,22
checkout/processed/prog11207/tofix_0.c,236,0.22207180099999999,1,236,39
checkout/processed/prog35182/tofix_0.c,107,53.619479341,4,107,18
checkout/processed/prog18917/tofix_0.c,205,-1,-1,205,27
checkout/processed/prog08393/tofix_0.c,170,-1,-1,170,36
checkout/processed/prog41979/tofix_0.c,97,3.798164473,3,97,17
checkout/processed/prog11060/tofix_0.c,169,0.169838204,1,169,23
checkout/processed/prog18312/tofix_0.c,170,0.228810946,1,170,27
checkout/processed/prog36714/tofix_0.c,204,0.373225495,1,204,32
checkout/processed/prog44660/tofix_0.c,122,17.738724259,4,122,22
checkout/processed/prog32156/tofix_0.c,99,15.281876603,4,99,16
checkout/processed/prog09021/tofix_0.c,181,-1,-1,181,39
checkout/processed/prog33634/tofix_0.c,209,122.004692402,5,209,43
checkout/processed/prog34298/tofix_0.c,198,0.214050054,1,198,35
checkout/processed/prog27889/tofix_0.c,228,0.238168218,1,228,43
checkout/processed/prog18266/tofix_0.c,189,7.162284226,3,189,31
checkout/processed/prog31011/tofix_0.c,124,0.135195018,1,124,22
checkout/processed/prog34444/tofix_0.c,179,-1,-1,179,37
checkout/processed/prog21981/tofix_0.c,231,1.199751864,2,231,43
checkout/processed/prog28113/tofix_0.c,123,36.384955002,4,123,17
checkout/processed/prog24477/tofix_0.c,223,-1,-1,223,41
checkout/processed/prog24779/tofix_0.c,187,7.010354893000001,3,187,28
checkout/processed/prog57765/tofix_0.c,163,1.6677671889999999,2,163,25
checkout/processed/prog08834/tofix_0.c,202,5.655891228000001,3,202,34
checkout/processed/prog57746/tofix_0.c,200,0.292934323,1,200,39
checkout/processed/prog03992/tofix_0.c,168,4.929618443,3,168,26
checkout/processed/prog06207/tofix_0.c,153,0.166176238,1,153,19
checkout/processed/prog00602/tofix_0.c,188,-1,-1,188,31
checkout/processed/prog19755/tofix_0.c,32,0.030350706999999998,1,32,3
checkout/processed/prog39256/tofix_0.c,205,8.288583925000001,3,205,35
checkout/processed/prog39539/tofix_0.c,100,0.44033885500000003,2,100,16
checkout/processed/prog31888/tofix_0.c,198,28.717751378,4,198,37
checkout/processed/prog25279/tofix_0.c,243,36.534333498,4,243,51
checkout/processed/prog58481/tofix_0.c,164,4.814984816,3,164,27
checkout/processed/prog48898/tofix_0.c,227,9.889691522,3,227,47
checkout/processed/prog04887/tofix_0.c,176,0.18608597200000002,1,176,29
checkout/processed/prog20156/tofix_0.c,189,0.897645258,2,189,32
checkout/processed/prog47081/tofix_0.c,162,-1,-1,162,24
checkout/processed/prog37153/tofix_0.c,228,18.708675126,3,228,41
checkout/processed/prog37644/tofix_0.c,141,113.659300966,5,141,20
checkout/processed/prog02287/tofix_0.c,195,1.1257568480000002,2,195,30
checkout/processed/prog21746/tofix_0.c,117,-1,-1,117,23
checkout/processed/prog19232/tofix_0.c,188,25.258461952999998,4,188,36
checkout/processed/prog11142/tofix_0.c,164,28.609535675,4,164,29
checkout/processed/prog40822/tofix_0.c,100,3.45508588,3,100,13
checkout/processed/prog49887/tofix_0.c,175,4.960722881,3,175,32
checkout/processed/prog48977/tofix_1.c,144,0.158851029,1,144,21
checkout/processed/prog45920/tofix_0.c,242,3.047139441,2,242,51
checkout/processed/prog10186/tofix_0.c,175,0.179604127,1,175,30
checkout/processed/prog20966/tofix_2.c,200,1.550528877,2,200,29
checkout/processed/prog40860/tofix_0.c,196,3.6931826560000003,2,196,32
checkout/processed/prog39441/tofix_0.c,213,0.285108558,1,213,47
checkout/processed/prog58153/tofix_0.c,175,4.842986893,3,175,30
checkout/processed/prog31368/tofix_0.c,135,0.165327443,1,135,16
checkout/processed/prog41273/tofix_0.c,166,-1,-1,166,30
checkout/processed/prog34060/tofix_0.c,184,4.2353101209999995,2,184,29
checkout/processed/prog21144/tofix_0.c,212,0.236029646,1,212,29
checkout/processed/prog32370/tofix_0.c,152,110.234447097,5,152,26
checkout/processed/prog39714/tofix_0.c,169,27.070784951,4,169,32
checkout/processed/prog33091/tofix_0.c,126,-1,-1,126,18
checkout/processed/prog57089/tofix_0.c,201,6.764598469,3,201,35
checkout/processed/prog33586/tofix_0.c,172,6.66152261,3,172,23
checkout/processed/prog41470/tofix_0.c,100,64.813498732,5,100,16
checkout/processed/prog49574/tofix_0.c,206,154.700550507,5,206,33
checkout/processed/prog01485/tofix_0.c,115,-1,-1,115,11
checkout/processed/prog01751/tofix_0.c,86,14.230986218,4,86,11
checkout/processed/prog27324/tofix_1.c,150,3.999673109,3,150,26
checkout/processed/prog00230/tofix_0.c,194,1.6768833820000002,2,194,29
checkout/processed/prog16270/tofix_0.c,161,24.853931117,4,161,32
checkout/processed/prog11797/tofix_0.c,193,33.017603807,4,193,28
checkout/processed/prog36247/tofix_0.c,103,3.0271420449999997,3,103,16
checkout/processed/prog18591/tofix_0.c,198,7.065635896,3,198,30
checkout/processed/prog24612/tofix_0.c,87,46.698901034,5,87,16
checkout/processed/prog29289/tofix_0.c,131,-1,-1,131,21
checkout/processed/prog20196/tofix_0.c,219,7.620461098000001,3,219,33
checkout/processed/prog51410/tofix_0.c,165,20.715749559000002,4,165,29
checkout/processed/prog30806/tofix_0.c,180,13.196301661,3,180,23
checkout/processed/prog33892/tofix_0.c,154,25.790590838,4,154,25
checkout/processed/prog49469/tofix_0.c,184,1.366610211,2,184,33
checkout/processed/prog21530/tofix_0.c,109,72.629661368,5,109,18
checkout/processed/prog15712/tofix_0.c,167,29.780735200000002,4,167,27
checkout/processed/prog33217/tofix_0.c,190,23.701251283,4,190,37
checkout/processed/prog46676/tofix_0.c,185,-1,-1,185,25
checkout/processed/prog21201/tofix_0.c,205,7.3341262050000005,3,205,32
checkout/processed/prog44005/tofix_0.c,178,1.0802468029999999,2,178,35
checkout/processed/prog14524/tofix_0.c,158,0.209016647,1,158,20
checkout/processed/prog51704/tofix_0.c,149,-1,-1,149,30
checkout/processed/prog12497/tofix_0.c,164,0.204450423,1,164,26
checkout/processed/prog17333/tofix_1.c,90,3.943021843,3,90,13
checkout/processed/prog08799/tofix_0.c,188,0.17251418200000002,1,188,31
checkout/processed/prog04163/tofix_0.c,153,27.993684359,4,153,25
checkout/processed/prog30737/tofix_0.c,200,36.452797849,4,200,29
checkout/processed/prog19557/tofix_0.c,134,-1,-1,134,23
checkout/processed/prog52129/tofix_0.c,178,0.174022825,1,178,31
checkout/processed/prog18331/tofix_0.c,172,1.320165189,2,172,34
checkout/processed/prog47457/tofix_0.c,87,-1,-1,87,15
checkout/processed/prog54127/tofix_0.c,100,13.37344096,4,100,17
checkout/processed/prog25985/tofix_0.c,177,0.173725543,1,177,28
checkout/processed/prog12928/tofix_0.c,83,0.110877003,1,83,11
checkout/processed/prog18212/tofix_0.c,146,-1,-1,146,25
checkout/processed/prog03878/tofix_0.c,74,0.09444017099999999,1,74,9
checkout/processed/prog43258/tofix_0.c,73,0.06899757000000001,1,73,7
checkout/processed/prog39986/tofix_0.c,78,0.114478743,1,78,10
checkout/processed/prog35485/tofix_0.c,151,26.443390683,4,151,27
checkout/processed/prog58656/tofix_0.c,89,0.119333831,1,89,11
checkout/processed/prog46764/tofix_0.c,75,0.087498413,1,75,8
checkout/processed/prog56622/tofix_0.c,83,0.085585223,1,83,11
checkout/processed/prog07747/tofix_0.c,73,0.06176787,1,73,11
checkout/processed/prog00715/tofix_0.c,77,0.087519877,1,77,9
checkout/processed/prog26001/tofix_0.c,91,-1,-1,91,13
checkout/processed/prog14440/tofix_0.c,77,0.564322945,2,77,8
checkout/processed/prog43656/tofix_0.c,71,0.6227972949999999,2,71,12
checkout/processed/prog13891/tofix_0.c,78,3.724885596,3,78,12
checkout/processed/prog17741/tofix_0.c,78,0.62181511,2,78,10
checkout/processed/prog03387/tofix_0.c,79,0.558906284,2,79,10
checkout/processed/prog51414/tofix_0.c,81,0.094674313,1,81,11
checkout/processed/prog26299/tofix_0.c,69,0.0820477,1,69,11
checkout/processed/prog07262/tofix_1.c,116,0.118231318,1,116,18
checkout/processed/prog24678/tofix_0.c,69,4.066243751,3,69,8
checkout/processed/prog56438/tofix_0.c,73,0.070555372,1,73,10
checkout/processed/prog55204/tofix_0.c,74,0.525225884,2,74,9
checkout/processed/prog12734/tofix_0.c,73,0.087082569,1,73,8
checkout/processed/prog43916/tofix_0.c,75,0.073399711,1,75,13
checkout/processed/prog44204/tofix_0.c,68,2.5729351379999996,3,68,10
checkout/processed/prog09863/tofix_0.c,71,31.164026973,4,71,9
checkout/processed/prog40266/tofix_0.c,70,0.08403561,1,70,9
checkout/processed/prog20620/tofix_0.c,84,6.729614688000001,3,84,7
checkout/processed/prog31188/tofix_0.c,82,0.451398077,2,82,12
checkout/processed/prog49703/tofix_0.c,73,0.091289014,1,73,8
checkout/processed/prog30084/tofix_0.c,88,13.579474741,3,88,11
checkout/processed/prog28053/tofix_0.c,73,11.17800585,3,73,9
checkout/processed/prog10355/tofix_0.c,68,0.070299035,1,68,10
checkout/processed/prog33104/tofix_0.c,72,173.337747275,6,72,9
checkout/processed/prog17748/tofix_0.c,80,0.121668019,1,80,10
checkout/processed/prog58112/tofix_0.c,89,3.468938727,3,89,11
checkout/processed/prog41059/tofix_0.c,91,0.677534882,2,91,12
checkout/processed/prog43322/tofix_0.c,112,6.341653904,3,112,19
checkout/processed/prog37386/tofix_0.c,84,13.225217778,3,84,12
checkout/processed/prog51609/tofix_0.c,113,0.843556901,2,113,17
checkout/processed/prog54058/tofix_0.c,74,0.114042954,1,74,9
checkout/processed/prog07112/tofix_0.c,71,0.40726021599999995,2,71,10
checkout/processed/prog49456/tofix_0.c,77,0.09761931600000001,1,77,8
checkout/processed/prog05422/tofix_0.c,85,5.061535574,3,85,10
checkout/processed/prog34698/tofix_0.c,83,0.09494248000000001,1,83,10
checkout/processed/prog34006/tofix_0.c,92,0.6152296239999999,2,92,8
checkout/processed/prog21351/tofix_0.c,78,0.45089992700000003,2,78,10
checkout/processed/prog47382/tofix_0.c,82,0.138893918,1,82,10
checkout/processed/prog48092/tofix_0.c,94,0.113099974,1,94,11
checkout/processed/prog26460/tofix_0.c,81,0.591400093,2,81,11
checkout/processed/prog23162/tofix_0.c,84,4.126700464,3,84,12
checkout/processed/prog44228/tofix_0.c,70,0.464040996,2,70,10
checkout/processed/prog33210/tofix_0.c,86,15.410357066,4,86,11
checkout/processed/prog02850/tofix_0.c,70,0.081036292,1,70,9
checkout/processed/prog42335/tofix_0.c,78,4.039004713,3,78,10
checkout/processed/prog42987/tofix_0.c,72,2.105500166,2,72,9
checkout/processed/prog36514/tofix_0.c,71,13.147617975000001,4,71,9
checkout/processed/prog07845/tofix_0.c,83,0.112629699,1,83,9
checkout/processed/prog47371/tofix_0.c,76,4.089695493,3,76,11
checkout/processed/prog08324/tofix_0.c,83,-1,-1,83,8
checkout/processed/prog46081/tofix_0.c,83,0.861877029,2,83,9
checkout/processed/prog20692/tofix_0.c,122,-1,-1,122,19
checkout/processed/prog24375/tofix_0.c,86,3.636761972,3,86,15
checkout/processed/prog16860/tofix_0.c,79,0.117753837,1,79,8
checkout/processed/prog27731/tofix_1.c,47,12.332378565,4,47,9
checkout/processed/prog06887/tofix_0.c,33,0.033076889,1,33,3
checkout/processed/prog50960/tofix_1.c,49,0.295624977,2,49,9
checkout/processed/prog24053/tofix_0.c,33,0.17177484,2,33,4
checkout/processed/prog24053/tofix_1.c,63,2.2290307780000003,3,63,8
checkout/processed/prog58081/tofix_0.c,42,0.060244118,1,42,5
checkout/processed/prog31284/tofix_0.c,84,-1,-1,84,7
checkout/processed/prog31284/tofix_1.c,52,14.642100485,3,52,9
checkout/processed/prog30915/tofix_1.c,73,0.359722719,2,73,14
checkout/processed/prog57421/tofix_1.c,80,0.38296101600000004,2,80,12
checkout/processed/prog14477/tofix_1.c,56,0.055313954,1,56,9
checkout/processed/prog20365/tofix_1.c,80,0.079834128,1,80,13
checkout/processed/prog31529/tofix_1.c,64,8.146354522,3,64,10
checkout/processed/prog08491/tofix_0.c,22,0.024609711,1,22,2
checkout/processed/prog54510/tofix_1.c,59,0.070444456,1,59,10
checkout/processed/prog31239/tofix_1.c,76,7.347434079999999,3,76,12
checkout/processed/prog36740/tofix_0.c,21,0.015631071,1,21,1
checkout/processed/prog12086/tofix_1.c,51,0.068018708,1,51,9
checkout/processed/prog29258/tofix_0.c,34,0.041785728,1,34,3
checkout/processed/prog29258/tofix_1.c,74,0.545641589,2,74,14
checkout/processed/prog54837/tofix_1.c,86,0.086074954,1,86,16
checkout/processed/prog09327/tofix_0.c,69,0.070915526,1,69,12
checkout/processed/prog09327/tofix_1.c,78,0.07468995,1,78,12
checkout/processed/prog58630/tofix_1.c,62,0.321877893,2,62,11
checkout/processed/prog37871/tofix_0.c,31,0.028904627000000002,1,31,4
checkout/processed/prog37871/tofix_1.c,70,0.068104107,1,70,10
checkout/processed/prog36171/tofix_0.c,25,0.029476876,1,25,6
checkout/processed/prog58485/tofix_1.c,66,0.066991675,1,66,9
checkout/processed/prog24369/tofix_0.c,54,0.059428331,1,54,9
checkout/processed/prog53067/tofix_1.c,87,2.9363766300000003,3,87,16
checkout/processed/prog30333/tofix_1.c,71,-1,-1,71,12
checkout/processed/prog50623/tofix_1.c,55,0.042256049000000004,1,55,10
checkout/processed/prog11514/tofix_0.c,49,0.381008277,2,49,7
checkout/processed/prog31168/tofix_0.c,44,8.321707970999999,4,44,7
checkout/processed/prog48888/tofix_0.c,26,0.029319935000000002,1,26,1
checkout/processed/prog48888/tofix_1.c,72,0.066371635,1,72,13
checkout/processed/prog22137/tofix_1.c,44,0.064500936,1,44,4
checkout/processed/prog18624/tofix_1.c,63,-1,-1,63,6
checkout/processed/prog02166/tofix_0.c,32,4.758908804,4,32,3
checkout/processed/prog02166/tofix_1.c,70,0.07548356,1,70,9
checkout/processed/prog31732/tofix_1.c,80,0.079103006,1,80,14
checkout/processed/prog03292/tofix_1.c,49,0.040135371,1,49,9
checkout/processed/prog58835/tofix_0.c,31,0.13806374999999999,2,31,8
checkout/processed/prog48667/tofix_0.c,59,-1,-1,59,8
checkout/processed/prog48667/tofix_1.c,57,-1,-1,57,9
checkout/processed/prog37054/tofix_1.c,75,0.357916271,2,75,13
checkout/processed/prog16543/tofix_0.c,36,2.749169609,4,36,9
checkout/processed/prog16543/tofix_1.c,51,0.557933544,2,51,10
checkout/processed/prog45899/tofix_0.c,45,1.040914459,3,45,10
checkout/processed/prog42580/tofix_1.c,70,-1,-1,70,11
checkout/processed/prog11743/tofix_0.c,54,73.158039867,5,54,8
checkout/processed/prog15615/tofix_1.c,52,0.054058945,1,52,8
checkout/processed/prog42653/tofix_0.c,32,0.033527459999999995,1,32,5
checkout/processed/prog31491/tofix_0.c,11,0.031955355000000005,2,11,1
checkout/processed/prog31491/tofix_1.c,89,23.887804852,4,89,12
checkout/processed/prog10132/tofix_0.c,41,8.698010118,5,41,8
checkout/processed/prog10132/tofix_1.c,90,3.114867716,3,90,12
checkout/processed/prog31731/tofix_1.c,58,0.05914837,1,58,12
checkout/processed/prog45142/tofix_0.c,36,0.039584541,1,36,4
checkout/processed/prog15687/tofix_0.c,96,0.499673189,2,96,15
checkout/processed/prog14162/tofix_0.c,173,5.981350548,3,173,27
checkout/processed/prog04271/tofix_1.c,77,0.08650539500000001,1,77,12
checkout/processed/prog12872/tofix_0.c,162,27.33889294,4,162,26
checkout/processed/prog46100/tofix_0.c,217,6.414243212,3,217,42
checkout/processed/prog35302/tofix_0.c,62,0.069901007,1,62,6
checkout/processed/prog46884/tofix_1.c,74,0.086684867,1,74,11
checkout/processed/prog39395/tofix_1.c,44,0.331775959,2,44,5
checkout/processed/prog39675/tofix_0.c,218,-1,-1,218,38
checkout/processed/prog01944/tofix_1.c,62,16.070842835,4,62,13
checkout/processed/prog19258/tofix_0.c,128,0.16435481899999999,1,128,18
checkout/processed/prog23720/tofix_1.c,70,0.102524568,1,70,9
checkout/processed/prog24627/tofix_0.c,194,0.27090404,1,194,37
checkout/processed/prog49528/tofix_0.c,224,3.618214706,2,224,47
checkout/processed/prog05849/tofix_0.c,175,0.229333431,1,175,30
checkout/processed/prog57600/tofix_0.c,134,-1,-1,134,19
checkout/processed/prog43936/tofix_0.c,200,7.65215227,3,200,34
checkout/processed/prog23680/tofix_0.c,85,0.660817757,2,85,18
checkout/processed/prog03657/tofix_0.c,118,1.3425069840000001,2,118,21
checkout/processed/prog36022/tofix_0.c,168,0.162569875,1,168,37
checkout/processed/prog16087/tofix_0.c,165,-1,-1,165,25
checkout/processed/prog43872/tofix_0.c,78,0.08621509799999999,1,78,12
checkout/processed/prog43600/tofix_0.c,234,7.453904188,3,234,43
checkout/processed/prog41053/tofix_0.c,116,0.682691227,2,116,18
checkout/processed/prog35394/tofix_0.c,164,0.803596099,2,164,25
checkout/processed/prog16378/tofix_0.c,283,0.503902648,1,283,54
checkout/processed/prog25853/tofix_0.c,216,53.943214292,4,216,34
checkout/processed/prog20147/tofix_0.c,106,23.375015003,4,106,17
checkout/processed/prog48908/tofix_0.c,224,35.134971195,4,224,41
checkout/processed/prog43723/tofix_0.c,110,1.6589591540000002,2,110,20
checkout/processed/prog17576/tofix_0.c,110,3.2310804770000003,3,110,18
checkout/processed/prog04505/tofix_0.c,146,0.163187412,1,146,26
checkout/processed/prog48962/tofix_0.c,166,5.374695063,3,166,26
checkout/processed/prog55724/tofix_0.c,133,0.627478844,2,133,24
checkout/processed/prog03819/tofix_0.c,108,0.56813982,2,108,22
checkout/processed/prog18202/tofix_0.c,143,0.20878437600000002,1,143,22
checkout/processed/prog38136/tofix_0.c,129,4.317359869,3,129,23
checkout/processed/prog48278/tofix_0.c,159,0.17517576299999998,1,159,23
checkout/processed/prog41013/tofix_0.c,104,0.135848155,1,104,16
checkout/processed/prog25446/tofix_0.c,158,145.816028132,5,158,22
checkout/processed/prog12091/tofix_0.c,159,-1,-1,159,23
checkout/processed/prog46277/tofix_0.c,166,0.181731699,1,166,25
checkout/processed/prog54051/tofix_0.c,131,-1,-1,131,22
checkout/processed/prog43903/tofix_0.c,161,-1,-1,161,31
checkout/processed/prog27297/tofix_0.c,161,0.223346557,1,161,24
checkout/processed/prog35751/tofix_0.c,164,1.159548943,2,164,29
checkout/processed/prog26008/tofix_0.c,223,178.635677681,5,223,36
checkout/processed/prog37462/tofix_0.c,216,0.319262533,1,216,34
checkout/processed/prog08831/tofix_0.c,112,0.524209457,2,112,20
checkout/processed/prog47066/tofix_0.c,125,109.927965059,5,125,17
checkout/processed/prog28338/tofix_0.c,175,0.20429978099999999,1,175,34
checkout/processed/prog06673/tofix_0.c,96,12.500889392,4,96,17
checkout/processed/prog35223/tofix_0.c,129,0.143485233,1,129,20
checkout/processed/prog30461/tofix_0.c,150,4.022530278,3,150,24
checkout/processed/prog55163/tofix_0.c,173,28.325744587,4,173,29
checkout/processed/prog46775/tofix_0.c,157,0.178538078,1,157,21
checkout/processed/prog46621/tofix_0.c,136,24.767129853,4,136,22
checkout/processed/prog04966/tofix_0.c,232,0.286158978,1,232,35
checkout/processed/prog29806/tofix_0.c,106,4.09785207,3,106,17
checkout/processed/prog51948/tofix_0.c,89,0.09512543000000001,1,89,15
checkout/processed/prog25565/tofix_0.c,137,0.160738572,1,137,21
checkout/processed/prog08969/tofix_0.c,251,1.337023086,2,251,45
checkout/processed/prog14976/tofix_0.c,140,117.05718291299999,4,140,26
checkout/processed/prog06121/tofix_0.c,129,-1,-1,129,21
checkout/processed/prog56472/tofix_0.c,189,6.6638805240000005,3,189,32
checkout/processed/prog44809/tofix_0.c,186,31.71794444,4,186,30
checkout/processed/prog25308/tofix_0.c,131,0.13337469000000002,1,131,27
checkout/processed/prog34489/tofix_0.c,182,4.84421368,3,182,33
checkout/processed/prog11905/tofix_0.c,89,0.455449314,2,89,13
checkout/processed/prog26989/tofix_0.c,168,102.697836416,5,168,26
checkout/processed/prog18251/tofix_0.c,85,2.075728749,3,85,14
checkout/processed/prog36018/tofix_0.c,277,8.083698465,3,277,51
checkout/processed/prog17045/tofix_0.c,120,22.030267793,4,120,18
checkout/processed/prog24672/tofix_0.c,74,1.975864672,3,74,15
checkout/processed/prog38152/tofix_0.c,147,4.133243168,3,147,22
checkout/processed/prog28579/tofix_0.c,77,0.381611302,2,77,11
checkout/processed/prog14778/tofix_0.c,111,0.554373969,2,111,17
checkout/processed/prog05700/tofix_0.c,160,0.25927101,1,160,25
checkout/processed/prog25033/tofix_0.c,158,4.572380771,3,158,27
checkout/processed/prog34172/tofix_0.c,131,-1,-1,131,24
checkout/processed/prog07072/tofix_0.c,169,0.214877291,1,169,33
checkout/processed/prog57371/tofix_0.c,149,0.154611114,1,149,25
checkout/processed/prog03470/tofix_0.c,15,0.016436502,1,15,3
checkout/processed/prog03470/tofix_1.c,142,92.70351127400001,5,142,25
checkout/processed/prog53583/tofix_0.c,129,24.088438823999997,4,129,20
checkout/processed/prog51079/tofix_0.c,133,4.349555023,3,133,22
checkout/processed/prog00395/tofix_0.c,183,0.168707634,1,183,33
checkout/processed/prog01349/tofix_0.c,231,-1,-1,231,32
checkout/processed/prog35588/tofix_0.c,157,1.4888849780000002,2,157,25
checkout/processed/prog19161/tofix_0.c,80,0.327959144,2,80,15
checkout/processed/prog43031/tofix_0.c,108,3.660440093,3,108,17
checkout/processed/prog06051/tofix_0.c,149,0.156685532,1,149,19
checkout/processed/prog27259/tofix_0.c,143,0.833087799,2,143,24
checkout/processed/prog49925/tofix_0.c,169,31.50733923,4,169,26
checkout/processed/prog41851/tofix_0.c,243,0.268944026,1,243,43
checkout/processed/prog15951/tofix_0.c,131,4.119936225,3,131,22
checkout/processed/prog45192/tofix_0.c,103,0.114580455,1,103,16
checkout/processed/prog54686/tofix_0.c,200,8.481492786999999,3,200,30
checkout/processed/prog46059/tofix_0.c,173,123.641110635,5,173,26
checkout/processed/prog05304/tofix_0.c,160,1.3820722140000001,2,160,25
checkout/processed/prog50247/tofix_0.c,65,-1,-1,65,7
checkout/processed/prog42506/tofix_0.c,190,6.8410364999999995,3,190,29
checkout/processed/prog50062/tofix_0.c,159,132.19793422799998,5,159,24
checkout/processed/prog39138/tofix_0.c,126,0.136076379,1,126,20
checkout/processed/prog24999/tofix_0.c,150,0.838997779,2,150,23
checkout/processed/prog22268/tofix_0.c,225,7.591623535,3,225,46
checkout/processed/prog21566/tofix_0.c,102,-1,-1,102,15
checkout/processed/prog04217/tofix_0.c,168,0.172323082,1,168,24
checkout/processed/prog35140/tofix_0.c,146,0.744838242,2,146,22
checkout/processed/prog39642/tofix_0.c,153,4.3268147699999995,3,153,23
checkout/processed/prog05470/tofix_0.c,158,27.585341338000003,4,158,24
checkout/processed/prog05934/tofix_0.c,147,-1,-1,147,21
checkout/processed/prog31388/tofix_0.c,137,4.099744626,3,137,21
checkout/processed/prog14549/tofix_0.c,74,0.9074788220000001,2,74,9
checkout/processed/prog53129/tofix_0.c,154,5.16365804,3,154,20
checkout/processed/prog04858/tofix_0.c,107,76.375648681,5,107,19
checkout/processed/prog46544/tofix_0.c,99,71.814234002,5,99,17
checkout/processed/prog02453/tofix_0.c,147,-1,-1,147,25
checkout/processed/prog00331/tofix_0.c,245,37.944055481,4,245,44
checkout/processed/prog09313/tofix_0.c,74,0.396659924,2,74,13
checkout/processed/prog08547/tofix_0.c,136,0.7255122509999999,2,136,25
checkout/processed/prog30227/tofix_0.c,174,0.217201813,1,174,27
checkout/processed/prog20443/tofix_0.c,171,6.904362804000001,3,171,29
checkout/processed/prog43431/tofix_0.c,121,0.628550648,2,121,21
checkout/processed/prog20580/tofix_0.c,77,2.798982665,3,77,15
checkout/processed/prog14293/tofix_0.c,39,0.037152097,1,39,7
checkout/processed/prog14293/tofix_1.c,250,-1,-1,250,36
checkout/processed/prog40500/tofix_0.c,124,1.6563554619999998,2,124,24
checkout/processed/prog03971/tofix_0.c,129,127.285771838,5,129,17
checkout/processed/prog44345/tofix_0.c,146,0.714716998,2,146,26
checkout/processed/prog26806/tofix_0.c,100,0.124724608,1,100,13
checkout/processed/prog07564/tofix_0.c,146,3.91717433,3,146,23
checkout/processed/prog44472/tofix_0.c,139,1.1482821779999999,2,139,18
checkout/processed/prog55938/tofix_0.c,73,0.084179806,1,73,12
checkout/processed/prog52852/tofix_0.c,153,0.142313946,1,153,25
checkout/processed/prog03124/tofix_0.c,203,164.531631175,5,203,33
checkout/processed/prog17690/tofix_0.c,91,0.090115242,1,91,16
checkout/processed/prog13421/tofix_0.c,177,0.25344635299999996,1,177,26
checkout/processed/prog39717/tofix_0.c,220,-1,-1,220,41
checkout/processed/prog34097/tofix_0.c,85,2.4769121540000003,3,85,14
checkout/processed/prog38326/tofix_0.c,191,-1,-1,191,33
checkout/processed/prog39088/tofix_0.c,100,-1,-1,100,16
checkout/processed/prog27757/tofix_0.c,125,22.073019572,4,125,26
checkout/processed/prog58738/tofix_0.c,236,29.387395221000002,4,236,46
checkout/processed/prog55812/tofix_0.c,154,0.664354384,2,154,29
checkout/processed/prog27379/tofix_0.c,207,169.529182851,5,207,31
checkout/processed/prog54174/tofix_0.c,173,125.493855838,5,173,28
checkout/processed/prog33311/tofix_0.c,98,0.456203394,2,98,17
checkout/processed/prog21215/tofix_0.c,182,1.2598769699999999,2,182,28
checkout/processed/prog17818/tofix_0.c,110,0.17839901000000002,1,110,19
checkout/processed/prog48632/tofix_0.c,236,170.353535937,5,236,37
checkout/processed/prog53340/tofix_0.c,146,5.020928553,3,146,21
checkout/processed/prog12313/tofix_0.c,170,-1,-1,170,25
checkout/processed/prog47148/tofix_0.c,145,24.599060586,4,145,23
checkout/processed/prog13392/tofix_0.c,82,19.378425214,4,82,15
checkout/processed/prog24948/tofix_0.c,106,8.037244441999999,3,106,21
checkout/processed/prog31024/tofix_0.c,82,0.423075373,2,82,15
checkout/processed/prog48302/tofix_0.c,197,138.068971741,5,197,34
checkout/processed/prog58930/tofix_0.c,220,31.873959563,4,220,41
checkout/processed/prog00421/tofix_0.c,157,-1,-1,157,20
checkout/processed/prog20051/tofix_0.c,139,4.994508262,3,139,25
checkout/processed/prog43205/tofix_0.c,154,20.062582489,4,154,26
checkout/processed/prog34148/tofix_0.c,164,0.176368349,1,164,23
checkout/processed/prog53604/tofix_0.c,103,0.16227845200000002,1,103,17
checkout/processed/prog43998/tofix_0.c,182,0.870935485,2,182,30
checkout/processed/prog40993/tofix_0.c,113,0.638022423,2,113,21
checkout/processed/prog56015/tofix_0.c,271,0.402131829,1,271,34
checkout/processed/prog29364/tofix_0.c,161,1.016808956,2,161,26
checkout/processed/prog31134/tofix_0.c,97,3.504438492,3,97,10
checkout/processed/prog53185/tofix_0.c,197,6.579971438,3,197,32
checkout/processed/prog24068/tofix_0.c,78,11.317076099,4,78,13
checkout/processed/prog40855/tofix_0.c,119,0.646647058,2,119,20
checkout/processed/prog16973/tofix_0.c,134,0.784592383,2,134,19
checkout/processed/prog29373/tofix_1.c,90,14.607857843,4,90,13
checkout/processed/prog08367/tofix_0.c,169,0.929502285,2,169,24
checkout/processed/prog41818/tofix_0.c,169,0.925241904,2,169,25
checkout/processed/prog47186/tofix_0.c,139,1.027670419,2,139,24
checkout/processed/prog04711/tofix_0.c,172,-1,-1,172,28
checkout/processed/prog38493/tofix_1.c,250,-1,-1,250,35
checkout/processed/prog01727/tofix_0.c,216,181.902123996,5,216,33
checkout/processed/prog02458/tofix_0.c,195,0.212321657,1,195,28
checkout/processed/prog17281/tofix_0.c,237,180.85007681000002,5,237,40
checkout/processed/prog15324/tofix_0.c,185,5.255356342,3,185,30
checkout/processed/prog31004/tofix_0.c,189,2.335710165,2,189,35
checkout/processed/prog33340/tofix_0.c,223,0.284588223,1,223,42
checkout/processed/prog20289/tofix_0.c,126,20.102056924,4,126,19
checkout/processed/prog25657/tofix_0.c,134,16.267925472,4,134,27
checkout/processed/prog32329/tofix_0.c,135,4.217258655,3,135,23
checkout/processed/prog59457/tofix_0.c,186,0.8633641879999999,2,186,35
checkout/processed/prog47654/tofix_0.c,133,25.788462122,4,133,22
checkout/processed/prog44896/tofix_0.c,225,6.436822278,3,225,43
checkout/processed/prog06178/tofix_0.c,223,1.376432359,2,223,40
checkout/processed/prog14853/tofix_0.c,126,3.172415483,3,126,25
checkout/processed/prog26750/tofix_0.c,208,-1,-1,208,32
checkout/processed/prog47566/tofix_0.c,104,3.156424637,3,104,18
checkout/processed/prog34800/tofix_0.c,121,0.6231552539999999,2,121,23
checkout/processed/prog37150/tofix_0.c,192,31.658466048,4,192,28
checkout/processed/prog16204/tofix_0.c,206,0.218530331,1,206,36
checkout/processed/prog35272/tofix_0.c,175,0.185040616,1,175,26
checkout/processed/prog01070/tofix_0.c,206,-1,-1,206,28
checkout/processed/prog47877/tofix_0.c,157,5.345904409,3,157,25
checkout/processed/prog12730/tofix_0.c,99,74.615841245,5,99,14
checkout/processed/prog19088/tofix_0.c,92,95.346640654,5,92,10
checkout/processed/prog43362/tofix_0.c,119,3.5715706359999997,3,119,19
checkout/processed/prog28469/tofix_0.c,171,112.868080424,5,171,30
checkout/processed/prog53998/tofix_0.c,202,-1,-1,202,36
checkout/processed/prog09285/tofix_0.c,129,102.165138256,5,129,20
checkout/processed/prog20113/tofix_0.c,156,26.683380289000002,4,156,23
checkout/processed/prog07859/tofix_0.c,110,73.388151713,5,110,19
checkout/processed/prog56819/tofix_0.c,192,-1,-1,192,30
checkout/processed/prog16675/tofix_0.c,120,0.098397077,1,120,21
checkout/processed/prog08380/tofix_0.c,239,186.97045803999998,5,239,38
checkout/processed/prog51399/tofix_0.c,130,6.024830048,3,130,22
checkout/processed/prog04624/tofix_0.c,187,21.602880732,4,187,40
checkout/processed/prog08371/tofix_0.c,122,0.63023208,2,122,22
checkout/processed/prog00315/tofix_0.c,129,1.312122396,2,129,22
checkout/processed/prog30587/tofix_1.c,124,0.098996911,1,124,22
checkout/processed/prog30335/tofix_0.c,127,0.69373652,2,127,22
checkout/processed/prog22896/tofix_0.c,120,4.3489915120000004,3,120,23
checkout/processed/prog54268/tofix_0.c,160,8.483161992000001,3,160,28
checkout/processed/prog11298/tofix_0.c,56,0.05472383,1,56,10
checkout/processed/prog11298/tofix_1.c,109,5.372488538,3,109,16
checkout/processed/prog53827/tofix_0.c,118,4.484770653,3,118,21
checkout/processed/prog18832/tofix_0.c,163,26.042395578,4,163,29
checkout/processed/prog09862/tofix_0.c,132,1.268940959,2,132,21
checkout/processed/prog03790/tofix_0.c,118,3.195497053,3,118,22
checkout/processed/prog19543/tofix_0.c,124,0.602950003,2,124,24
checkout/processed/prog05812/tofix_0.c,130,0.694498139,2,130,24
checkout/processed/prog22880/tofix_0.c,193,-1,-1,193,37
checkout/processed/prog58603/tofix_0.c,65,3.2701190870000003,3,65,11
checkout/processed/prog58603/tofix_1.c,133,0.171193684,1,133,16
checkout/processed/prog31865/tofix_0.c,97,16.323435682,4,97,15
checkout/processed/prog07629/tofix_1.c,35,0.047947232,1,35,5
checkout/processed/prog36377/tofix_0.c,48,0.044112653,1,48,7
checkout/processed/prog28930/tofix_0.c,59,0.310362371,2,59,13
checkout/processed/prog28930/tofix_1.c,141,26.472229438,4,141,22
checkout/processed/prog29052/tofix_1.c,153,-1,-1,153,19
checkout/processed/prog41839/tofix_1.c,98,4.7176547630000005,3,98,14
checkout/processed/prog32717/tofix_0.c,54,154.887732437,6,54,10
checkout/processed/prog16829/tofix_0.c,55,0.301527233,2,55,11
checkout/processed/prog03188/tofix_0.c,90,5.017740009000001,3,90,11
checkout/processed/prog03188/tofix_1.c,152,54.47030669,4,152,19
checkout/processed/prog02378/tofix_0.c,44,0.050915328,1,44,7
checkout/processed/prog02378/tofix_1.c,107,65.688417814,5,107,15
checkout/processed/prog48021/tofix_1.c,115,0.589510924,2,115,19
checkout/processed/prog15223/tofix_0.c,42,58.518690131,5,42,7
checkout/processed/prog13601/tofix_1.c,104,0.6356217799999999,2,104,16
checkout/processed/prog35398/tofix_0.c,58,0.060401257,1,58,12
checkout/processed/prog01487/tofix_0.c,63,5.035533785,3,63,13
checkout/processed/prog01487/tofix_1.c,91,0.08858057700000001,1,91,12
checkout/processed/prog16673/tofix_0.c,138,54.580779515,4,138,20
checkout/processed/prog42073/tofix_0.c,99,-1,-1,99,20
checkout/processed/prog38168/tofix_1.c,160,1.137901299,2,160,25
checkout/processed/prog00146/tofix_1.c,109,0.678450068,2,109,16
checkout/processed/prog26951/tofix_0.c,70,0.850078236,2,70,11
checkout/processed/prog26951/tofix_1.c,133,64.59420048000001,4,133,18
checkout/processed/prog00874/tofix_2.c,77,-1,-1,77,10
checkout/processed/prog43494/tofix_2.c,109,3.8929549690000003,3,109,15
checkout/processed/prog56306/tofix_0.c,138,0.771871561,2,138,25
checkout/processed/prog54286/tofix_1.c,73,0.056984144,1,73,13
checkout/processed/prog00271/tofix_0.c,59,0.05911585,1,59,11
checkout/processed/prog00271/tofix_1.c,127,-1,-1,127,21
checkout/processed/prog32233/tofix_0.c,71,0.350238697,2,71,11
checkout/processed/prog32233/tofix_1.c,128,0.131838661,1,128,17
checkout/processed/prog49208/tofix_1.c,139,-1,-1,139,17
checkout/processed/prog37006/tofix_1.c,108,0.131473666,1,108,19
checkout/processed/prog06688/tofix_1.c,60,-1,-1,60,10
checkout/processed/prog06688/tofix_2.c,126,-1,-1,126,18
checkout/processed/prog22777/tofix_1.c,149,12.943956493,3,149,18
checkout/processed/prog15463/tofix_1.c,98,19.925583152999998,4,98,13
checkout/processed/prog32844/tofix_0.c,157,38.967243695,4,157,27
checkout/processed/prog51169/tofix_0.c,64,12.290006595,4,64,13
checkout/processed/prog51169/tofix_1.c,177,35.649959401000004,4,177,28
checkout/processed/prog34663/tofix_1.c,100,0.133359928,1,100,14
checkout/processed/prog25475/tofix_0.c,81,0.089417675,1,81,12
checkout/processed/prog11703/tofix_0.c,68,0.41554873000000003,2,68,12
checkout/processed/prog08332/tofix_1.c,129,28.784442114,4,129,21
checkout/processed/prog13437/tofix_1.c,186,56.562448888999995,4,186,24
checkout/processed/prog19683/tofix_1.c,96,17.843955204,4,96,18
checkout/processed/prog19683/tofix_2.c,118,-1,-1,118,17
checkout/processed/prog37718/tofix_1.c,65,0.056446418,1,65,10
checkout/processed/prog57153/tofix_0.c,63,0.291416001,2,63,10
checkout/processed/prog57153/tofix_1.c,91,80.173661695,5,91,15
checkout/processed/prog02840/tofix_0.c,69,1.003718659,2,69,14
checkout/processed/prog02840/tofix_1.c,106,156.453795853,5,106,18
checkout/processed/prog00363/tofix_0.c,68,0.067886905,1,68,8
checkout/processed/prog43894/tofix_1.c,154,-1,-1,154,26
checkout/processed/prog47468/tofix_1.c,99,3.304424103,3,99,14
checkout/processed/prog32855/tofix_1.c,71,0.329279502,2,71,11
checkout/processed/prog04878/tofix_1.c,73,0.113284883,1,73,11
checkout/processed/prog04878/tofix_2.c,157,0.291659012,1,157,23
checkout/processed/prog35291/tofix_1.c,82,0.469316135,2,82,13
checkout/processed/prog35291/tofix_2.c,171,5.219777153,3,171,28
checkout/processed/prog51297/tofix_0.c,65,0.710116778,2,65,13
checkout/processed/prog51297/tofix_1.c,76,-1,-1,76,13
checkout/processed/prog17484/tofix_0.c,205,0.26751305999999997,1,205,27
checkout/processed/prog49243/tofix_1.c,99,16.614522661,4,99,17
checkout/processed/prog17926/tofix_0.c,3,0.0062301200000000004,1,3,1
checkout/processed/prog21248/tofix_0.c,79,2.49292669,3,79,13
checkout/processed/prog49189/tofix_0.c,73,11.837409541,4,73,7
checkout/processed/prog49189/tofix_1.c,72,0.07480590000000001,1,72,8
checkout/processed/prog12451/tofix_1.c,91,43.319633908,5,91,15
checkout/processed/prog32305/tofix_2.c,141,145.102764323,5,141,20
checkout/processed/prog54422/tofix_0.c,65,0.07293222399999999,1,65,10
checkout/processed/prog31126/tofix_0.c,102,0.177860344,1,102,21
checkout/processed/prog31126/tofix_1.c,60,0.31249504499999997,2,60,12
checkout/processed/prog56162/tofix_0.c,64,35.607415132999996,5,64,13
checkout/processed/prog56162/tofix_1.c,60,0.297705573,2,60,9
checkout/processed/prog16935/tofix_1.c,101,0.571181383,2,101,14
checkout/processed/prog13687/tofix_2.c,135,0.150202119,1,135,20
checkout/processed/prog19581/tofix_1.c,101,15.786958992,4,101,15
checkout/processed/prog43476/tofix_0.c,58,0.057575554,1,58,11
checkout/processed/prog43476/tofix_1.c,104,0.743379431,2,104,13
checkout/processed/prog10861/tofix_1.c,105,0.123216375,1,105,18
checkout/processed/prog03059/tofix_0.c,63,0.49693444400000003,2,63,11
checkout/processed/prog03059/tofix_1.c,137,-1,-1,137,20
checkout/processed/prog07715/tofix_0.c,138,-1,-1,138,22
checkout/processed/prog52325/tofix_0.c,95,0.647408781,2,95,14
checkout/processed/prog52325/tofix_1.c,102,84.811013206,5,102,14
checkout/processed/prog00816/tofix_0.c,76,48.734529814,5,76,13
checkout/processed/prog24197/tofix_0.c,61,1.625807445,3,61,9
checkout/processed/prog22875/tofix_1.c,121,0.754858764,2,121,17
checkout/processed/prog03334/tofix_0.c,25,0.027703473,1,25,3
checkout/processed/prog03334/tofix_1.c,60,1.681313112,3,60,9
checkout/processed/prog33342/tofix_1.c,67,0.424694497,2,67,9
checkout/processed/prog21499/tofix_1.c,30,0.166647832,2,30,6
checkout/processed/prog48573/tofix_0.c,37,0.033943445,1,37,6
checkout/processed/prog48573/tofix_1.c,64,0.365968772,2,64,9
checkout/processed/prog06819/tofix_1.c,76,3.9902318919999997,3,76,8
checkout/processed/prog26822/tofix_1.c,58,1.197286253,3,58,10
checkout/processed/prog07514/tofix_0.c,37,0.300084125,2,37,5
checkout/processed/prog07514/tofix_1.c,64,0.35534415799999997,2,64,8
checkout/processed/prog55010/tofix_0.c,31,0.038852518,1,31,2
checkout/processed/prog55010/tofix_1.c,59,0.455412582,2,59,8
checkout/processed/prog37402/tofix_0.c,98,-1,-1,98,12
checkout/processed/prog37402/tofix_1.c,38,0.293305372,2,38,4
checkout/processed/prog14791/tofix_0.c,37,-1,-1,37,4
checkout/processed/prog33000/tofix_1.c,55,0.318439967,2,55,9
checkout/processed/prog39368/tofix_0.c,70,12.017263241,4,70,8
checkout/processed/prog39368/tofix_1.c,30,0.146923924,2,30,6
checkout/processed/prog38665/tofix_0.c,25,0.12295020799999999,2,25,2
checkout/processed/prog04931/tofix_1.c,25,0.181728667,2,25,4
checkout/processed/prog02665/tofix_1.c,62,0.364698672,2,62,10
checkout/processed/prog21477/tofix_0.c,57,0.28215143499999995,2,57,7
checkout/processed/prog21477/tofix_1.c,58,1.867394037,3,58,7
checkout/processed/prog27853/tofix_0.c,59,0.064889745,1,59,8
checkout/processed/prog16059/tofix_0.c,64,0.08734771,1,64,9
checkout/processed/prog16059/tofix_1.c,27,2.152452719,4,27,6
checkout/processed/prog59475/tofix_1.c,18,0.018923828,1,18,2
checkout/processed/prog38729/tofix_1.c,65,0.332770183,2,65,8
checkout/processed/prog55099/tofix_0.c,32,2.964432525,4,32,4
checkout/processed/prog41395/tofix_1.c,34,0.881611531,3,34,7
checkout/processed/prog11701/tofix_1.c,53,0.056980414,1,53,8
checkout/processed/prog26982/tofix_0.c,35,0.037788751,1,35,6
checkout/processed/prog00742/tofix_0.c,48,0.839834537,3,48,9
checkout/processed/prog00742/tofix_1.c,56,0.21078794099999998,2,56,10
checkout/processed/prog28267/tofix_1.c,53,0.273138455,2,53,7
checkout/processed/prog18867/tofix_0.c,41,3.648131039,4,41,4
checkout/processed/prog18867/tofix_1.c,61,1.399822023,3,61,10
checkout/processed/prog53872/tofix_0.c,36,0.165669628,2,36,3
checkout/processed/prog53872/tofix_1.c,60,0.266586031,2,60,11
checkout/processed/prog48687/tofix_0.c,36,0.158690268,2,36,7
checkout/processed/prog46665/tofix_0.c,85,0.06534625299999999,1,85,14
checkout/processed/prog46665/tofix_1.c,37,0.042035351,1,37,4
checkout/processed/prog10887/tofix_0.c,34,0.036269829,1,34,7
checkout/processed/prog15709/tofix_1.c,52,0.053397229,1,52,7
checkout/processed/prog46271/tofix_0.c,38,0.19309744999999998,2,38,3
checkout/processed/prog07748/tofix_0.c,40,0.225031614,2,40,2
checkout/processed/prog28800/tofix_0.c,26,0.14830369200000001,2,26,3
checkout/processed/prog28800/tofix_1.c,68,2.2570824129999996,3,68,11
checkout/processed/prog05607/tofix_1.c,55,45.230748034,5,55,7
checkout/processed/prog42633/tofix_0.c,70,17.847931781,4,70,8
checkout/processed/prog42633/tofix_1.c,43,11.035856303,4,43,5
checkout/processed/prog13283/tofix_1.c,53,10.566999554,4,53,7
checkout/processed/prog36194/tofix_0.c,47,0.259608647,2,47,10
checkout/processed/prog40459/tofix_0.c,126,0.14879056699999998,1,126,22
checkout/processed/prog10050/tofix_0.c,19,0.094352634,2,19,1
checkout/processed/prog10050/tofix_1.c,61,0.335282076,2,61,9
checkout/processed/prog39221/tofix_1.c,66,0.069191399,1,66,11
checkout/processed/prog34542/tofix_0.c,39,-1,-1,39,2
checkout/processed/prog42914/tofix_1.c,54,0.057160884,1,54,9
checkout/processed/prog25189/tofix_0.c,41,0.24320484,2,41,5
checkout/processed/prog16528/tofix_1.c,71,20.83489946,4,71,11
checkout/processed/prog35630/tofix_0.c,28,0.027852976,1,28,3
checkout/processed/prog35630/tofix_1.c,34,0.170819856,2,34,5
checkout/processed/prog37483/tofix_0.c,51,0.372373371,2,51,3
checkout/processed/prog22553/tofix_0.c,31,0.146225319,2,31,4
checkout/processed/prog15315/tofix_0.c,39,0.151427135,2,39,6
checkout/processed/prog06088/tofix_0.c,38,14.691847805,5,38,4
checkout/processed/prog22690/tofix_0.c,48,14.081979139,4,48,5
checkout/processed/prog57705/tofix_1.c,30,0.032099883999999995,1,30,5
checkout/processed/prog45840/tofix_0.c,33,0.201783853,2,33,3
checkout/processed/prog10444/tofix_1.c,24,13.854223805,5,24,3
checkout/processed/prog11722/tofix_0.c,94,0.5127173549999999,2,94,18
checkout/processed/prog58537/tofix_0.c,79,0.584557489,2,79,16
checkout/processed/prog10027/tofix_0.c,87,0.40561195899999997,2,87,13
checkout/processed/prog05219/tofix_0.c,27,0.161704402,2,27,2
checkout/processed/prog27219/tofix_1.c,23,0.024379812,1,23,4
checkout/processed/prog13383/tofix_0.c,100,0.109503497,1,100,18
checkout/processed/prog08919/tofix_0.c,98,0.637937777,2,98,19
checkout/processed/prog57435/tofix_0.c,131,-1,-1,131,23
checkout/processed/prog04327/tofix_0.c,147,0.16038580800000002,1,147,20
checkout/processed/prog07243/tofix_0.c,95,3.432442382,3,95,16
checkout/processed/prog02292/tofix_0.c,182,5.165308265,3,182,34
checkout/processed/prog12004/tofix_0.c,117,-1,-1,117,22
checkout/processed/prog40996/tofix_0.c,90,27.342466495,4,90,15
checkout/processed/prog26149/tofix_0.c,102,0.118882708,1,102,20
checkout/processed/prog59260/tofix_0.c,95,0.724461689,2,95,18
checkout/processed/prog56486/tofix_0.c,90,0.6023990570000001,2,90,15
checkout/processed/prog03114/tofix_0.c,83,16.932333155000002,3,83,15
checkout/processed/prog20197/tofix_0.c,138,5.612944666,3,138,23
checkout/processed/prog15580/tofix_1.c,74,0.119081948,1,74,10
checkout/processed/prog16734/tofix_0.c,215,31.076039241,4,215,38
checkout/processed/prog49337/tofix_0.c,108,5.845241485,3,108,17
checkout/processed/prog39405/tofix_0.c,95,0.086364726,1,95,18
checkout/processed/prog39405/tofix_1.c,15,0.016890155,1,15,2
checkout/processed/prog28339/tofix_0.c,79,0.578257109,2,79,15
checkout/processed/prog36271/tofix_0.c,161,5.373215248,3,161,29
checkout/processed/prog32609/tofix_0.c,118,-1,-1,118,17
checkout/processed/prog04426/tofix_1.c,94,0.129156219,1,94,16
checkout/processed/prog58684/tofix_0.c,225,33.732347025,4,225,39
checkout/processed/prog34556/tofix_0.c,187,0.199905627,1,187,35
checkout/processed/prog37553/tofix_0.c,93,0.467231461,2,93,18
checkout/processed/prog13281/tofix_0.c,108,-1,-1,108,15
checkout/processed/prog02303/tofix_0.c,102,0.624511944,2,102,17
checkout/processed/prog51788/tofix_0.c,79,0.08219789400000001,1,79,14
checkout/processed/prog16738/tofix_0.c,111,-1,-1,111,24
checkout/processed/prog29499/tofix_0.c,142,0.765126436,2,142,26
checkout/processed/prog56391/tofix_0.c,102,0.609189517,2,102,18
checkout/processed/prog42410/tofix_0.c,84,3.5973568350000003,3,84,16
checkout/processed/prog18324/tofix_0.c,150,0.219856453,1,150,23
checkout/processed/prog49747/tofix_0.c,95,15.540764023,4,95,14
checkout/processed/prog19262/tofix_0.c,18,0.095006985,2,18,3
checkout/processed/prog19262/tofix_1.c,177,-1,-1,177,30
checkout/processed/prog29325/tofix_0.c,89,0.08313740600000001,1,89,16
checkout/processed/prog04611/tofix_0.c,192,0.190017396,1,192,31
checkout/processed/prog34871/tofix_0.c,89,2.235659438,3,89,16
checkout/processed/prog39078/tofix_0.c,155,7.672859612,3,155,22
checkout/processed/prog21824/tofix_0.c,160,36.28771733,4,160,26
checkout/processed/prog43149/tofix_0.c,94,0.765305103,2,94,18
checkout/processed/prog36189/tofix_0.c,105,0.684453897,2,105,19
checkout/processed/prog57709/tofix_0.c,96,-1,-1,96,19
checkout/processed/prog41920/tofix_0.c,99,20.497899718,4,99,15
checkout/processed/prog56416/tofix_0.c,102,0.126363441,1,102,18
checkout/processed/prog20804/tofix_1.c,131,-1,-1,131,20
checkout/processed/prog53520/tofix_0.c,88,83.905735775,4,88,15
checkout/processed/prog41252/tofix_0.c,140,6.94424946,3,140,23
checkout/processed/prog02507/tofix_0.c,157,0.923563855,2,157,23
checkout/processed/prog17406/tofix_0.c,126,0.734935902,2,126,19
checkout/processed/prog30914/tofix_0.c,95,0.11581995099999999,1,95,17
checkout/processed/prog29405/tofix_0.c,104,0.094596392,1,104,18
checkout/processed/prog43654/tofix_0.c,137,0.708206914,2,137,25
checkout/processed/prog55457/tofix_1.c,142,-1,-1,142,22
checkout/processed/prog38025/tofix_0.c,109,4.735875668,3,109,16
checkout/processed/prog09616/tofix_0.c,41,0.035541343,1,41,9
checkout/processed/prog25729/tofix_0.c,110,0.850616853,2,110,18
checkout/processed/prog48279/tofix_1.c,175,116.441544362,5,175,30
checkout/processed/prog13068/tofix_0.c,92,4.34351136,3,92,16
checkout/processed/prog32232/tofix_0.c,185,7.957129759000001,3,185,27
checkout/processed/prog08901/tofix_0.c,134,0.142329192,1,134,24
checkout/processed/prog09899/tofix_0.c,199,45.958244904,4,199,25
checkout/processed/prog07654/tofix_0.c,94,1.174168922,2,94,17
checkout/processed/prog40384/tofix_0.c,96,0.123574625,1,96,18
checkout/processed/prog01169/tofix_0.c,155,0.17373844,1,155,20
checkout/processed/prog43741/tofix_0.c,140,30.88930403,4,140,27
checkout/processed/prog22599/tofix_0.c,90,2.574168662,3,90,15
checkout/processed/prog25707/tofix_0.c,97,0.427036331,2,97,17
checkout/processed/prog47781/tofix_0.c,92,12.189570116,3,92,17
checkout/processed/prog36605/tofix_0.c,97,7.315366943,3,97,19
checkout/processed/prog53286/tofix_0.c,128,2.6903234879999998,2,128,19
checkout/processed/prog46891/tofix_0.c,177,30.760273046,4,177,31
checkout/processed/prog56142/tofix_0.c,188,-1,-1,188,31
checkout/processed/prog14603/tofix_0.c,134,21.383036378,4,134,25
checkout/processed/prog16493/tofix_0.c,102,20.679757737,4,102,18
checkout/processed/prog18305/tofix_0.c,95,0.13284831,1,95,14
checkout/processed/prog04793/tofix_0.c,82,0.08822745000000001,1,82,14
checkout/processed/prog55750/tofix_0.c,87,0.075844623,1,87,13
checkout/processed/prog01800/tofix_0.c,76,0.374737994,2,76,16
checkout/processed/prog47365/tofix_1.c,77,22.726154354,4,77,13
checkout/processed/prog21930/tofix_0.c,169,138.60828773100002,5,169,27
checkout/processed/prog17263/tofix_0.c,128,0.141899053,1,128,22
checkout/processed/prog19611/tofix_0.c,108,20.189769562000002,4,108,16
checkout/processed/prog36572/tofix_0.c,101,249.31735821799998,6,101,19
checkout/processed/prog12180/tofix_0.c,96,0.069160397,1,96,20
checkout/processed/prog26964/tofix_0.c,167,0.17004829800000001,1,167,32
checkout/processed/prog21712/tofix_0.c,170,0.283058297,1,170,32
checkout/processed/prog28873/tofix_0.c,153,0.158123676,1,153,30
checkout/processed/prog09292/tofix_0.c,80,0.098678046,1,80,14
checkout/processed/prog33704/tofix_0.c,144,0.788579474,2,144,19
checkout/processed/prog23934/tofix_0.c,179,0.163113189,1,179,36
checkout/processed/prog43668/tofix_0.c,162,66.053940306,4,162,31
checkout/processed/prog49956/tofix_0.c,96,0.092620145,1,96,22
checkout/processed/prog24176/tofix_0.c,162,31.915733653,4,162,33
checkout/processed/prog50200/tofix_0.c,110,0.125601076,1,110,19
checkout/processed/prog18851/tofix_0.c,133,4.081537204,3,133,22
checkout/processed/prog11791/tofix_0.c,147,0.194856218,1,147,25
checkout/processed/prog56237/tofix_0.c,101,0.104319078,1,101,19
checkout/processed/prog27501/tofix_0.c,177,0.18127032899999998,1,177,32
checkout/processed/prog31859/tofix_0.c,144,0.21361996,1,144,29
checkout/processed/prog17844/tofix_0.c,71,0.065797736,1,71,13
checkout/processed/prog40821/tofix_0.c,163,0.165151443,1,163,28
checkout/processed/prog37321/tofix_0.c,87,0.088177878,1,87,15
checkout/processed/prog24331/tofix_0.c,170,0.16836426399999999,1,170,35
checkout/processed/prog25354/tofix_0.c,230,9.73107023,3,230,41
checkout/processed/prog05794/tofix_0.c,95,0.108767641,1,95,14
checkout/processed/prog36630/tofix_0.c,96,0.09982513700000001,1,96,21
checkout/processed/prog39480/tofix_0.c,87,0.087875073,1,87,15
checkout/processed/prog29523/tofix_0.c,89,0.102490779,1,89,15
checkout/processed/prog17425/tofix_0.c,82,-1,-1,82,20
checkout/processed/prog00236/tofix_0.c,160,0.168012319,1,160,34
checkout/processed/prog07832/tofix_0.c,142,0.158386936,1,142,26
checkout/processed/prog35326/tofix_0.c,136,0.161100878,1,136,23
checkout/processed/prog22816/tofix_0.c,168,0.162976275,1,168,34
checkout/processed/prog46688/tofix_0.c,157,0.891777099,2,157,18
checkout/processed/prog14251/tofix_0.c,200,0.356384327,1,200,40
checkout/processed/prog11901/tofix_0.c,199,-1,-1,199,33
checkout/processed/prog17577/tofix_0.c,92,0.086739262,1,92,17
checkout/processed/prog19705/tofix_0.c,82,2.658926034,3,82,15
checkout/processed/prog26652/tofix_0.c,180,1.014242173,2,180,42
checkout/processed/prog32324/tofix_0.c,200,1.2308029539999998,2,200,40
checkout/processed/prog58881/tofix_0.c,197,6.394387463999999,3,197,34
checkout/processed/prog07487/tofix_0.c,205,0.19674282999999998,1,205,31
checkout/processed/prog30352/tofix_0.c,158,5.02090466,3,158,24
checkout/processed/prog36096/tofix_0.c,223,178.182232984,5,223,32
checkout/processed/prog05656/tofix_0.c,119,0.139919047,1,119,16
checkout/processed/prog52383/tofix_0.c,112,15.71142769,4,112,20
checkout/processed/prog31893/tofix_0.c,236,1.616726003,2,236,24
checkout/processed/prog14333/tofix_0.c,90,-1,-1,90,16
checkout/processed/prog23906/tofix_0.c,252,10.506535250999999,3,252,35
checkout/processed/prog54538/tofix_0.c,136,25.252701389,4,136,23
checkout/processed/prog53382/tofix_0.c,151,0.743747837,2,151,19
checkout/processed/prog42012/tofix_0.c,143,153.83561373999999,5,143,20
checkout/processed/prog37790/tofix_0.c,202,1.139845756,2,202,28
checkout/processed/prog21339/tofix_0.c,173,5.032929615,3,173,26
checkout/processed/prog28345/tofix_0.c,81,0.09220528800000001,1,81,4
checkout/processed/prog42008/tofix_0.c,205,7.765242909,3,205,29
checkout/processed/prog28136/tofix_0.c,193,1.205409475,2,193,26
checkout/processed/prog56314/tofix_0.c,256,8.486212717999999,3,256,46
checkout/processed/prog48439/tofix_0.c,125,0.661070357,2,125,23
checkout/processed/prog44735/tofix_0.c,164,0.767254675,2,164,26
checkout/processed/prog01946/tofix_0.c,128,0.612667157,2,128,24
checkout/processed/prog36766/tofix_0.c,214,1.0733000339999998,2,214,30
checkout/processed/prog46912/tofix_0.c,125,0.127008024,1,125,21
checkout/processed/prog46648/tofix_0.c,114,3.835394554,3,114,14
checkout/processed/prog32765/tofix_0.c,180,0.24575108299999998,1,180,21
checkout/processed/prog41243/tofix_0.c,191,0.187019133,1,191,26
checkout/processed/prog27414/tofix_0.c,135,0.12231758100000001,1,135,25
checkout/processed/prog46377/tofix_0.c,208,0.229515228,1,208,37
checkout/processed/prog33988/tofix_0.c,124,0.10890393500000001,1,124,19
checkout/processed/prog27962/tofix_0.c,92,32.794652494000005,4,92,15
checkout/processed/prog06169/tofix_0.c,160,99.54874735,5,160,22
checkout/processed/prog43385/tofix_0.c,102,-1,-1,102,16
checkout/processed/prog31535/tofix_0.c,204,30.181342136999998,4,204,29
checkout/processed/prog56570/tofix_0.c,192,0.15115415,1,192,27
checkout/processed/prog42333/tofix_0.c,119,0.611305117,2,119,14
checkout/processed/prog36072/tofix_0.c,139,0.882731916,2,139,17
checkout/processed/prog57755/tofix_0.c,71,0.075930021,1,71,11
checkout/processed/prog50860/tofix_0.c,66,0.319722661,2,66,10
checkout/processed/prog33802/tofix_0.c,212,-1,-1,212,21
checkout/processed/prog22419/tofix_0.c,213,0.238476199,1,213,22
checkout/processed/prog32114/tofix_0.c,247,1.351041491,2,247,29
checkout/processed/prog51623/tofix_0.c,69,1.4145462,3,69,18
checkout/processed/prog05182/tofix_0.c,112,0.122858948,1,112,17
checkout/processed/prog35293/tofix_0.c,71,55.944248908000006,5,71,11
checkout/processed/prog27476/tofix_0.c,194,0.240579491,1,194,25
checkout/processed/prog09081/tofix_0.c,78,0.36631099100000003,2,78,14
checkout/processed/prog04575/tofix_0.c,88,0.089209857,1,88,16
checkout/processed/prog11440/tofix_0.c,74,0.071595996,1,74,12
checkout/processed/prog53212/tofix_0.c,82,11.234787042999999,4,82,15
checkout/processed/prog39219/tofix_0.c,104,0.120390585,1,104,17
checkout/processed/prog41396/tofix_0.c,108,-1,-1,108,17
checkout/processed/prog17881/tofix_0.c,81,0.07669896600000001,1,81,16
checkout/processed/prog40391/tofix_0.c,97,0.109159679,1,97,15
checkout/processed/prog30473/tofix_0.c,69,2.480850686,3,69,8
checkout/processed/prog20475/tofix_0.c,75,0.078257454,1,75,11
checkout/processed/prog27783/tofix_0.c,62,0.068948364,1,62,11
checkout/processed/prog28629/tofix_0.c,67,0.063647109,1,67,15
checkout/processed/prog11544/tofix_0.c,81,0.094086851,1,81,12
checkout/processed/prog37344/tofix_0.c,82,2.056325768,3,82,18
checkout/processed/prog12480/tofix_0.c,76,1.958892124,3,76,14
checkout/processed/prog13070/tofix_0.c,74,13.729433023,4,74,12
checkout/processed/prog12455/tofix_0.c,86,0.08248275,1,86,12
checkout/processed/prog37581/tofix_0.c,94,-1,-1,94,10
checkout/processed/prog41439/tofix_0.c,74,2.05590313,3,74,14
checkout/processed/prog52987/tofix_0.c,75,0.29820985299999997,2,75,17
checkout/processed/prog35136/tofix_0.c,87,12.499279628,4,87,16
checkout/processed/prog11790/tofix_0.c,74,0.071342058,1,74,14
checkout/processed/prog15079/tofix_0.c,89,0.081033556,1,89,19
checkout/processed/prog10269/tofix_0.c,69,0.072305885,1,69,9
checkout/processed/prog56283/tofix_0.c,96,2.580967016,3,96,21
checkout/processed/prog11437/tofix_0.c,84,0.360491799,2,84,21
checkout/processed/prog32419/tofix_0.c,81,0.07703253700000001,1,81,17
checkout/processed/prog25964/tofix_0.c,85,0.081428077,1,85,15
checkout/processed/prog24950/tofix_0.c,87,0.38359124699999997,2,87,18
checkout/processed/prog14327/tofix_0.c,75,0.074752665,1,75,11
checkout/processed/prog19787/tofix_0.c,78,0.062213210000000005,1,78,14
checkout/processed/prog52004/tofix_0.c,84,0.071270251,1,84,22
checkout/processed/prog47981/tofix_0.c,91,0.076442001,1,91,21
checkout/processed/prog57717/tofix_0.c,87,0.08760725700000001,1,87,18
checkout/processed/prog05860/tofix_0.c,74,0.074141627,1,74,13
checkout/processed/prog52846/tofix_0.c,125,0.132365712,1,125,27
checkout/processed/prog48231/tofix_0.c,82,9.672913779,4,82,19
checkout/processed/prog31230/tofix_0.c,66,0.07833667500000001,1,66,10
checkout/processed/prog22675/tofix_0.c,77,0.073500487,1,77,16
checkout/processed/prog41714/tofix_0.c,130,-1,-1,130,15
checkout/processed/prog58083/tofix_0.c,80,0.079424574,1,80,17
checkout/processed/prog23122/tofix_0.c,67,0.365837772,2,67,9
checkout/processed/prog48773/tofix_0.c,65,0.071909952,1,65,11
checkout/processed/prog14361/tofix_0.c,84,0.072730037,1,84,21
checkout/processed/prog14318/tofix_0.c,83,0.084123205,1,83,14
checkout/processed/prog59133/tofix_0.c,197,1.8870356080000001,2,197,34
checkout/processed/prog31953/tofix_0.c,207,115.51513313599999,5,207,36
checkout/processed/prog00269/tofix_0.c,263,1.3946287259999999,2,263,52
checkout/processed/prog50225/tofix_0.c,187,-1,-1,187,33
checkout/processed/prog59154/tofix_0.c,167,35.955475436,4,167,25
checkout/processed/prog36133/tofix_0.c,166,5.719414834999999,3,166,24
checkout/processed/prog13341/tofix_0.c,183,7.793507252,3,183,23
checkout/processed/prog19337/tofix_0.c,234,1.28269371,2,234,37
checkout/processed/prog51236/tofix_0.c,181,45.026942088000006,4,181,27
checkout/processed/prog11563/tofix_0.c,200,-1,-1,200,38
checkout/processed/prog58098/tofix_0.c,170,0.177021063,1,170,29
checkout/processed/prog41778/tofix_0.c,176,0.239457453,1,176,24
checkout/processed/prog02711/tofix_0.c,181,-1,-1,181,30
checkout/processed/prog36264/tofix_0.c,207,1.256578905,2,207,35
checkout/processed/prog30015/tofix_0.c,174,0.8700508870000001,2,174,29
checkout/processed/prog31272/tofix_0.c,140,0.761082955,2,140,18
checkout/processed/prog09613/tofix_0.c,126,0.7148593759999999,2,126,21
checkout/processed/prog37440/tofix_0.c,81,19.224415446000002,4,81,11
checkout/processed/prog36219/tofix_0.c,256,1.233498658,2,256,55
checkout/processed/prog46073/tofix_0.c,252,10.807759441999998,3,252,44
checkout/processed/prog05929/tofix_0.c,184,-1,-1,184,31
checkout/processed/prog31426/tofix_0.c,260,1.441606774,2,260,45
checkout/processed/prog38738/tofix_2.c,89,0.431363025,2,89,15
checkout/processed/prog54657/tofix_0.c,226,10.088616225,3,226,36
checkout/processed/prog05970/tofix_1.c,80,0.337853263,2,80,14
checkout/processed/prog35418/tofix_0.c,171,5.945285893,3,171,32
checkout/processed/prog47204/tofix_0.c,97,53.629127307,5,97,15
checkout/processed/prog54774/tofix_0.c,200,1.1949016609999998,2,200,28
checkout/processed/prog51257/tofix_0.c,195,7.051706493,3,195,29
checkout/processed/prog24593/tofix_0.c,156,-1,-1,156,26
checkout/processed/prog27313/tofix_2.c,119,0.6257742820000001,2,119,21
checkout/processed/prog19798/tofix_0.c,240,7.6664320429999995,3,240,45
checkout/processed/prog53612/tofix_0.c,185,1.208262366,2,185,31
checkout/processed/prog30625/tofix_0.c,161,5.6469483689999995,3,161,27
checkout/processed/prog56406/tofix_0.c,196,6.480856217,3,196,33
checkout/processed/prog45714/tofix_0.c,192,-1,-1,192,33
checkout/processed/prog34275/tofix_0.c,204,1.40961143,2,204,35
checkout/processed/prog19820/tofix_0.c,161,256.081680329,6,161,31
checkout/processed/prog57422/tofix_0.c,189,0.221901505,1,189,35
checkout/processed/prog18496/tofix_0.c,78,0.411670559,2,78,12
checkout/processed/prog21415/tofix_0.c,133,-1,-1,133,18
checkout/processed/prog14077/tofix_0.c,184,0.16730821399999998,1,184,35
checkout/processed/prog31458/tofix_0.c,217,1.187490457,2,217,36
checkout/processed/prog31458/tofix_1.c,22,0.502887719,3,22,4
checkout/processed/prog31458/tofix_2.c,22,0.508994246,3,22,4
checkout/processed/prog04710/tofix_2.c,185,7.207576069,3,185,28
checkout/processed/prog32065/tofix_0.c,104,105.04171775500001,5,104,12
checkout/processed/prog09145/tofix_2.c,196,2.340301621,2,196,26
checkout/processed/prog29274/tofix_0.c,130,0.13402619400000002,1,130,20
checkout/processed/prog46888/tofix_0.c,71,0.304730097,2,71,12
checkout/processed/prog03512/tofix_0.c,172,0.921843394,2,172,27
checkout/processed/prog19047/tofix_0.c,179,0.17968764199999998,1,179,30
checkout/processed/prog27232/tofix_0.c,248,-1,-1,248,46
checkout/processed/prog51068/tofix_0.c,129,92.908849737,5,129,15
checkout/processed/prog47714/tofix_0.c,206,6.571252201,3,206,41
checkout/processed/prog40369/tofix_0.c,167,4.982620938999999,3,167,26
checkout/processed/prog52571/tofix_0.c,252,-1,-1,252,43
checkout/processed/prog35186/tofix_0.c,14,0.012486259,1,14,3
checkout/processed/prog35186/tofix_1.c,103,0.758189376,2,103,14
checkout/processed/prog04324/tofix_0.c,148,0.787728791,2,148,24
checkout/processed/prog18477/tofix_0.c,176,0.864832626,2,176,28
checkout/processed/prog00638/tofix_0.c,158,0.160416467,1,158,29
checkout/processed/prog01776/tofix_0.c,94,2.347778041,3,94,15
checkout/processed/prog24360/tofix_2.c,165,126.512022871,5,165,26
checkout/processed/prog05846/tofix_0.c,182,1.172185263,2,182,26
checkout/processed/prog23369/tofix_2.c,133,4.301038823,3,133,23
checkout/processed/prog50136/tofix_0.c,152,7.3743306220000004,3,152,20
checkout/processed/prog53625/tofix_0.c,219,1.185102014,2,219,42
checkout/processed/prog49502/tofix_0.c,161,0.172481801,1,161,28
checkout/processed/prog56337/tofix_0.c,180,1.1843927040000002,2,180,29
checkout/processed/prog28018/tofix_0.c,79,0.33239965,2,79,13
checkout/processed/prog28018/tofix_1.c,45,0.324827091,2,45,4
checkout/processed/prog04397/tofix_0.c,125,1.1316920369999999,2,125,16
checkout/processed/prog10983/tofix_0.c,113,0.121253817,1,113,18
checkout/processed/prog35166/tofix_2.c,130,6.719493689,3,130,21
checkout/processed/prog01769/tofix_0.c,84,0.374779151,2,84,15
checkout/processed/prog24908/tofix_0.c,155,4.890038473,3,155,26
checkout/processed/prog40395/tofix_0.c,162,0.16899143900000002,1,162,29
checkout/processed/prog49940/tofix_0.c,157,0.805103251,2,157,27
checkout/processed/prog55784/tofix_0.c,159,0.159352998,1,159,27
checkout/processed/prog03582/tofix_0.c,79,3.237694416,3,79,11
checkout/processed/prog03162/tofix_0.c,149,1.249075315,2,149,26
checkout/processed/prog56120/tofix_0.c,131,0.646874968,2,131,24
checkout/processed/prog17568/tofix_0.c,98,0.398060678,2,98,19
checkout/processed/prog16687/tofix_0.c,94,249.474774826,6,94,14
checkout/processed/prog25865/tofix_0.c,150,0.720844402,2,150,26
checkout/processed/prog47249/tofix_1.c,140,101.15321368299999,4,140,21
checkout/processed/prog56183/tofix_0.c,156,1.7047949020000002,2,156,29
checkout/processed/prog12635/tofix_0.c,116,117.27301395799999,5,116,21
checkout/processed/prog36397/tofix_0.c,136,4.955312352,3,136,22
checkout/processed/prog27322/tofix_0.c,90,0.541663355,2,90,10
checkout/processed/prog39338/tofix_0.c,174,5.084990557,3,174,31
checkout/processed/prog31704/tofix_0.c,130,0.142644929,1,130,21
checkout/processed/prog03749/tofix_0.c,142,94.867363942,5,142,24
checkout/processed/prog38928/tofix_0.c,96,0.454014229,2,96,18
checkout/processed/prog40813/tofix_0.c,117,-1,-1,117,23
checkout/processed/prog32427/tofix_0.c,166,-1,-1,166,31
checkout/processed/prog00321/tofix_0.c,162,0.819625953,2,162,27
checkout/processed/prog02017/tofix_0.c,126,0.627454396,2,126,22
checkout/processed/prog11989/tofix_0.c,126,0.15055944000000002,1,126,23
checkout/processed/prog30774/tofix_0.c,151,4.622197853,3,151,26
checkout/processed/prog31967/tofix_0.c,152,-1,-1,152,25
checkout/processed/prog39513/tofix_0.c,160,0.154994911,1,160,31
checkout/processed/prog38696/tofix_0.c,104,13.507268476,4,104,21
checkout/processed/prog35886/tofix_0.c,179,5.203412993000001,3,179,29
checkout/processed/prog31235/tofix_0.c,162,0.16781563900000002,1,162,26
checkout/processed/prog58908/tofix_1.c,159,0.7940432559999999,2,159,27
checkout/processed/prog17923/tofix_0.c,156,4.544670562,3,156,30
checkout/processed/prog28252/tofix_0.c,85,0.384518438,2,85,16
checkout/processed/prog54573/tofix_0.c,192,132.55722625299998,5,192,35
checkout/processed/prog48548/tofix_0.c,161,0.8244220409999999,2,161,30
checkout/processed/prog37496/tofix_0.c,140,1.91194527,2,140,29
checkout/processed/prog32155/tofix_0.c,139,0.786647444,2,139,25
checkout/processed/prog08707/tofix_0.c,142,28.930129298,4,142,25
checkout/processed/prog36380/tofix_0.c,140,0.642033944,2,140,25
checkout/processed/prog06170/tofix_0.c,105,2.436808133,3,105,20
checkout/processed/prog00318/tofix_0.c,138,0.149373545,1,138,23
checkout/processed/prog39490/tofix_0.c,139,0.724685446,2,139,21
checkout/processed/prog32742/tofix_0.c,77,0.097586178,1,77,7
checkout/processed/prog19056/tofix_0.c,154,0.20647832,1,154,29
checkout/processed/prog54578/tofix_0.c,102,0.09692672899999999,1,102,20
checkout/processed/prog13286/tofix_0.c,137,0.13851096699999998,1,137,23
checkout/processed/prog47431/tofix_0.c,171,0.797048553,2,171,30
checkout/processed/prog27869/tofix_0.c,157,75.238365958,5,157,32
checkout/processed/prog13738/tofix_0.c,133,0.743883736,2,133,21
checkout/processed/prog55887/tofix_1.c,158,0.900326196,2,158,29
checkout/processed/prog32067/tofix_0.c,104,5.251782606000001,3,104,15
checkout/processed/prog04116/tofix_0.c,104,4.185894628,3,104,18
checkout/processed/prog11193/tofix_0.c,145,0.153044916,1,145,26
checkout/processed/prog00759/tofix_0.c,213,-1,-1,213,28
checkout/processed/prog16770/tofix_0.c,118,0.119215023,1,118,19
checkout/processed/prog26915/tofix_0.c,287,0.299570659,1,287,43
checkout/processed/prog46242/tofix_0.c,275,0.31296096900000003,1,275,43
checkout/processed/prog36386/tofix_0.c,137,10.258260008999999,3,137,12
checkout/processed/prog46926/tofix_0.c,104,21.384871008,4,104,17
checkout/processed/prog17244/tofix_0.c,95,70.39598275799999,5,95,14
checkout/processed/prog04817/tofix_0.c,141,-1,-1,141,27
checkout/processed/prog15375/tofix_0.c,195,1.7966077489999999,2,195,27
checkout/processed/prog38640/tofix_0.c,183,6.2840976379999995,2,183,29
checkout/processed/prog56101/tofix_0.c,147,6.697812056999999,3,147,18
checkout/processed/prog06048/tofix_0.c,195,228.46082648299998,5,195,31
checkout/processed/prog16388/tofix_1.c,192,7.085116738,3,192,30
checkout/processed/prog30312/tofix_0.c,223,0.30342073999999997,1,223,41
checkout/processed/prog11125/tofix_0.c,234,22.417825061000002,3,234,30
checkout/processed/prog23636/tofix_0.c,180,8.710469708,3,180,23
checkout/processed/prog23120/tofix_0.c,112,3.80270854,3,112,17
checkout/processed/prog08515/tofix_1.c,302,-1,-1,302,40
checkout/processed/prog23384/tofix_0.c,197,1.397516335,2,197,27
checkout/processed/prog58639/tofix_0.c,173,93.212824623,5,173,30
checkout/processed/prog12320/tofix_1.c,65,1.98053687,3,65,9
checkout/processed/prog12320/tofix_2.c,98,15.626215032,4,98,15
checkout/processed/prog10449/tofix_0.c,232,1.846776471,2,232,34
checkout/processed/prog33488/tofix_0.c,165,3.084395572,2,165,29
checkout/processed/prog11855/tofix_0.c,299,-1,-1,299,48
checkout/processed/prog41038/tofix_0.c,121,0.728782924,2,121,19
checkout/processed/prog29544/tofix_0.c,179,139.542900234,5,179,30
checkout/processed/prog06869/tofix_0.c,15,0.7093273840000001,4,15,2
checkout/processed/prog08916/tofix_0.c,149,7.285904864,3,149,22
checkout/processed/prog25904/tofix_0.c,64,0.296020953,2,64,12
checkout/processed/prog04556/tofix_0.c,156,0.7480116290000001,2,156,27
checkout/processed/prog05042/tofix_0.c,216,10.639487659,3,216,25
checkout/processed/prog08602/tofix_1.c,238,1.495615848,2,238,36
checkout/processed/prog17286/tofix_0.c,233,0.270735647,1,233,27
checkout/processed/prog20105/tofix_0.c,121,24.679509290000002,4,121,20
checkout/processed/prog41647/tofix_0.c,112,19.809738222,4,112,17
checkout/processed/prog48540/tofix_0.c,274,1.543859853,2,274,44
checkout/processed/prog02094/tofix_0.c,238,58.543060997999994,4,238,35
checkout/processed/prog53602/tofix_0.c,186,40.467525822,4,186,26
checkout/processed/prog51590/tofix_1.c,229,0.304977584,1,229,28
checkout/processed/prog29119/tofix_0.c,138,7.038238336999999,3,138,19
checkout/processed/prog55866/tofix_0.c,50,-1,-1,50,8
checkout/processed/prog03815/tofix_0.c,89,-1,-1,89,17
checkout/processed/prog39184/tofix_0.c,132,6.239981443,3,132,13
checkout/processed/prog29235/tofix_0.c,87,0.444172395,2,87,14
checkout/processed/prog00206/tofix_0.c,95,20.461133213,4,95,13
checkout/processed/prog18900/tofix_1.c,231,0.33366620599999997,1,231,35
checkout/processed/prog58658/tofix_0.c,83,0.07979481,1,83,12
checkout/processed/prog22773/tofix_0.c,211,-1,-1,211,26
checkout/processed/prog18462/tofix_0.c,211,-1,-1,211,28
checkout/processed/prog26109/tofix_1.c,186,0.21991304,1,186,29
checkout/processed/prog29347/tofix_0.c,89,2.501592935,3,89,15
checkout/processed/prog49375/tofix_0.c,250,-1,-1,250,32
checkout/processed/prog34692/tofix_1.c,231,-1,-1,231,36
checkout/processed/prog08652/tofix_0.c,87,18.157345410999998,4,87,15
checkout/processed/prog42657/tofix_1.c,70,0.105480195,1,70,12
checkout/processed/prog13285/tofix_0.c,282,0.386754344,1,282,42
checkout/processed/prog02018/tofix_0.c,132,1.396454615,2,132,21
checkout/processed/prog48546/tofix_0.c,70,0.441973426,2,70,10
checkout/processed/prog51197/tofix_0.c,144,116.77206778200001,5,144,23
checkout/processed/prog03086/tofix_0.c,91,17.527373728,4,91,15
checkout/processed/prog23832/tofix_0.c,107,87.616087841,5,107,11
checkout/processed/prog08606/tofix_0.c,94,2.645679552,3,94,16
checkout/processed/prog41122/tofix_0.c,189,40.531165582,4,189,26
checkout/processed/prog22327/tofix_0.c,139,0.180810796,1,139,24
checkout/processed/prog32429/tofix_0.c,130,-1,-1,130,13
checkout/processed/prog26090/tofix_0.c,128,7.50402492,3,128,18
checkout/processed/prog13976/tofix_0.c,76,4.422549268,3,76,7
checkout/processed/prog48486/tofix_0.c,266,-1,-1,266,44
checkout/processed/prog46439/tofix_0.c,188,45.028743184999996,4,188,27
checkout/processed/prog59048/tofix_0.c,229,-1,-1,229,38
checkout/processed/prog20381/tofix_0.c,244,211.07586446599998,5,244,37
checkout/processed/prog11296/tofix_0.c,117,0.122384292,1,117,20
checkout/processed/prog06625/tofix_0.c,101,75.845143542,5,101,14
checkout/processed/prog39087/tofix_0.c,88,16.47142553,4,88,16
checkout/processed/prog45197/tofix_0.c,73,3.0042562819999996,3,73,9
checkout/processed/prog51677/tofix_0.c,92,0.721057821,2,92,8
checkout/processed/prog59211/tofix_1.c,234,-1,-1,234,26
checkout/processed/prog47205/tofix_0.c,269,2.1656565779999997,2,269,39
checkout/processed/prog24951/tofix_0.c,171,115.00858806,5,171,27
checkout/processed/prog41136/tofix_0.c,150,85.676730947,5,150,26
checkout/processed/prog58847/tofix_0.c,214,-1,-1,214,30
checkout/processed/prog35427/tofix_0.c,233,-1,-1,233,32
checkout/processed/prog56221/tofix_1.c,178,38.633921058,4,178,28
checkout/processed/prog19275/tofix_0.c,265,114.40637298399999,4,265,31
checkout/processed/prog38461/tofix_0.c,61,0.043043563,1,61,11
checkout/processed/prog22038/tofix_0.c,201,-1,-1,201,27
checkout/processed/prog28974/tofix_2.c,176,-1,-1,176,28
checkout/processed/prog59237/tofix_0.c,158,-1,-1,158,22
checkout/processed/prog54053/tofix_2.c,217,-1,-1,217,33
checkout/processed/prog52579/tofix_0.c,78,4.142524506,3,78,7
checkout/processed/prog58283/tofix_0.c,122,0.878669826,2,122,14
checkout/processed/prog55594/tofix_0.c,85,0.396459736,2,85,13
checkout/processed/prog48123/tofix_0.c,251,59.588276451999995,4,251,38
checkout/processed/prog46845/tofix_0.c,79,20.539152779,4,79,9
checkout/processed/prog10596/tofix_0.c,81,-1,-1,81,11
checkout/processed/prog47734/tofix_0.c,99,18.383250457000003,4,99,17
checkout/processed/prog32113/tofix_0.c,168,-1,-1,168,22
checkout/processed/prog21236/tofix_0.c,129,0.139610298,1,129,18
checkout/processed/prog03289/tofix_0.c,260,200.505913808,5,260,38
checkout/processed/prog45868/tofix_0.c,75,-1,-1,75,14
checkout/processed/prog00721/tofix_0.c,300,-1,-1,300,45
checkout/processed/prog44511/tofix_0.c,179,8.465600548,3,179,28
checkout/processed/prog16061/tofix_0.c,109,-1,-1,109,14
checkout/processed/prog18644/tofix_1.c,100,3.4472172980000004,3,100,16
checkout/processed/prog56854/tofix_0.c,114,52.889190959,4,114,19
checkout/processed/prog39185/tofix_0.c,244,-1,-1,244,25
checkout/processed/prog48706/tofix_0.c,95,0.120860685,1,95,13
checkout/processed/prog21801/tofix_0.c,85,0.08121397899999999,1,85,14
checkout/processed/prog27012/tofix_0.c,123,0.915430774,2,123,13
checkout/processed/prog01979/tofix_0.c,214,0.38502095,1,214,26
checkout/processed/prog29538/tofix_0.c,267,0.29007068999999996,1,267,35
checkout/processed/prog34603/tofix_0.c,160,-1,-1,160,26
checkout/processed/prog35853/tofix_0.c,95,24.259721674,4,95,15
checkout/processed/prog50927/tofix_0.c,166,-1,-1,166,18
checkout/processed/prog57372/tofix_2.c,156,-1,-1,156,15
checkout/processed/prog44830/tofix_0.c,284,1.566529716,2,284,50
checkout/processed/prog52281/tofix_0.c,44,0.190869973,2,44,9
checkout/processed/prog52281/tofix_1.c,25,0.030360326,1,25,4
checkout/processed/prog29181/tofix_0.c,210,42.557058481,4,210,30
checkout/processed/prog29181/tofix_2.c,18,0.018849659,1,18,7
checkout/processed/prog57478/tofix_0.c,67,-1,-1,67,10
checkout/processed/prog05715/tofix_1.c,68,0.334515344,2,68,11
checkout/processed/prog23629/tofix_1.c,61,0.300908983,2,61,10
checkout/processed/prog12856/tofix_0.c,168,1.16151514,2,168,27
checkout/processed/prog40580/tofix_0.c,26,0.032180209,1,26,3
checkout/processed/prog48024/tofix_0.c,38,0.315328151,2,38,5
checkout/processed/prog08717/tofix_2.c,129,-1,-1,129,14
checkout/processed/prog40663/tofix_0.c,29,0.034747269,1,29,3
checkout/processed/prog34962/tofix_0.c,29,0.03280013,1,29,5
checkout/processed/prog33428/tofix_1.c,61,0.059350514,1,61,8
checkout/processed/prog58204/tofix_1.c,70,0.074413425,1,70,12
checkout/processed/prog13673/tofix_1.c,73,155.66829741,6,73,11
checkout/processed/prog09243/tofix_0.c,41,0.256467376,2,41,3
checkout/processed/prog38541/tofix_0.c,29,0.606831288,3,29,3
checkout/processed/prog38541/tofix_1.c,65,2.31461343,3,65,9
checkout/processed/prog48209/tofix_1.c,33,0.15257310899999998,2,33,3
checkout/processed/prog49342/tofix_1.c,68,1.811016728,3,68,12
checkout/processed/prog17894/tofix_0.c,65,0.069591793,1,65,9
checkout/processed/prog17894/tofix_1.c,35,0.037980043000000005,1,35,5
checkout/processed/prog25493/tofix_1.c,86,0.38344603499999996,2,86,16
checkout/processed/prog32637/tofix_1.c,48,0.058980899,1,48,7
checkout/processed/prog56512/tofix_0.c,22,1.295336167,3,22,1
checkout/processed/prog43068/tofix_1.c,57,1.172042727,3,57,10
checkout/processed/prog50003/tofix_0.c,73,2.585337803,3,73,10
checkout/processed/prog51388/tofix_0.c,36,0.037284253,1,36,4
checkout/processed/prog51388/tofix_1.c,68,2.0933922099999998,3,68,11
checkout/processed/prog27143/tofix_1.c,31,0.034417198,1,31,3
checkout/processed/prog46612/tofix_0.c,15,0.099810193,2,15,2
checkout/processed/prog46612/tofix_1.c,64,2.1536859070000003,3,64,12
checkout/processed/prog31502/tofix_0.c,102,0.46388976699999995,2,102,18
checkout/processed/prog31502/tofix_1.c,73,1.796649103,3,73,13
checkout/processed/prog02999/tofix_0.c,29,0.114987671,2,29,2
checkout/processed/prog02999/tofix_1.c,61,1.504277495,3,61,10
checkout/processed/prog44257/tofix_1.c,33,0.690271049,3,33,2
checkout/processed/prog36969/tofix_0.c,118,-1,-1,118,17
checkout/processed/prog37621/tofix_1.c,60,0.058238943,1,60,9
checkout/processed/prog22223/tofix_1.c,106,0.627491668,2,106,16
checkout/processed/prog39635/tofix_1.c,20,0.020503733,1,20,2
checkout/processed/prog52315/tofix_1.c,62,0.330995529,2,62,9
checkout/processed/prog47362/tofix_0.c,35,0.038264179,1,35,2
checkout/processed/prog43335/tofix_1.c,56,0.055916567,1,56,7
checkout/processed/prog26513/tofix_0.c,68,10.977195760999999,4,68,10
checkout/processed/prog26513/tofix_1.c,42,0.232917501,2,42,6
checkout/processed/prog25043/tofix_0.c,64,0.28740626,2,64,9
checkout/processed/prog25043/tofix_1.c,33,0.7566358649999999,3,33,2
checkout/processed/prog36090/tofix_0.c,34,0.153350236,2,34,5
checkout/processed/prog36090/tofix_1.c,68,1.717797771,3,68,11
checkout/processed/prog20048/tofix_0.c,37,0.176364115,2,37,2
checkout/processed/prog20048/tofix_1.c,52,0.21018704800000002,2,52,8
checkout/processed/prog27577/tofix_1.c,38,0.036781019,1,38,2
checkout/processed/prog56572/tofix_1.c,30,0.11798170300000001,2,30,5
checkout/processed/prog41650/tofix_1.c,59,16.188056789,4,59,8
checkout/processed/prog12348/tofix_1.c,63,0.33968206,2,63,8
checkout/processed/prog38889/tofix_0.c,32,0.03696476,1,32,3
checkout/processed/prog44986/tofix_1.c,56,0.056340624000000006,1,56,8
checkout/processed/prog53616/tofix_0.c,37,0.036175703000000003,1,37,7
checkout/processed/prog18292/tofix_0.c,48,7.445762398,4,48,6
checkout/processed/prog32310/tofix_1.c,71,0.33878333699999996,2,71,12
checkout/processed/prog06514/tofix_0.c,89,0.16589585299999998,1,89,14
checkout/processed/prog06514/tofix_1.c,47,0.33512659699999997,2,47,4
checkout/processed/prog34262/tofix_0.c,42,0.270414908,2,42,3
checkout/processed/prog34262/tofix_1.c,96,64.620439161,4,96,11
checkout/processed/prog40200/tofix_1.c,48,0.962115341,3,48,8
checkout/processed/prog34399/tofix_0.c,97,4.201716747,3,97,13
checkout/processed/prog27749/tofix_0.c,33,0.039833634,1,33,1
checkout/processed/prog01796/tofix_1.c,66,0.305722486,2,66,13
checkout/processed/prog28893/tofix_0.c,44,0.04221508,1,44,7
checkout/processed/prog40720/tofix_1.c,72,2.6533509800000004,3,72,11
checkout/processed/prog36905/tofix_0.c,69,1.6752513310000001,3,69,10
checkout/processed/prog36905/tofix_1.c,75,10.434730445,4,75,12
checkout/processed/prog03072/tofix_0.c,173,0.183802522,1,173,33
checkout/processed/prog29777/tofix_0.c,138,-1,-1,138,25
checkout/processed/prog32149/tofix_0.c,155,9.531099047,3,155,26
checkout/processed/prog52544/tofix_0.c,22,0.20315425099999998,2,22,3
checkout/processed/prog49348/tofix_0.c,73,0.07397316400000001,1,73,14
checkout/processed/prog37643/tofix_0.c,51,2.0550654760000002,3,51,9
checkout/processed/prog37643/tofix_1.c,45,0.061663938,1,45,6
checkout/processed/prog38083/tofix_0.c,155,1.2194732019999999,2,155,21
checkout/processed/prog00160/tofix_1.c,76,0.394569063,2,76,13
checkout/processed/prog37584/tofix_0.c,160,0.132861598,1,160,28
checkout/processed/prog21836/tofix_1.c,54,0.228740859,2,54,9
checkout/processed/prog22085/tofix_0.c,56,0.295022175,2,56,7
checkout/processed/prog35379/tofix_1.c,68,0.070436505,1,68,10
checkout/processed/prog23150/tofix_0.c,99,0.110211367,1,99,19
checkout/processed/prog56665/tofix_1.c,66,0.049148011000000005,1,66,9
checkout/processed/prog04979/tofix_1.c,32,0.033858713,1,32,4
checkout/processed/prog37421/tofix_0.c,169,0.19797237299999998,1,169,34
checkout/processed/prog17360/tofix_0.c,217,0.22244962799999998,1,217,37
checkout/processed/prog18436/tofix_0.c,112,0.16371184,1,112,12
checkout/processed/prog23153/tofix_0.c,155,131.75274209100002,5,155,30
checkout/processed/prog55035/tofix_0.c,74,0.060479789,1,74,12
checkout/processed/prog09031/tofix_0.c,90,0.350239355,2,90,11
checkout/processed/prog57499/tofix_0.c,81,0.07497662399999999,1,81,13
checkout/processed/prog26889/tofix_0.c,192,0.235311816,1,192,29
checkout/processed/prog46407/tofix_0.c,169,0.17933259399999998,1,169,32
checkout/processed/prog43396/tofix_0.c,166,49.838417405,4,166,19
checkout/processed/prog28236/tofix_0.c,83,11.973902098999998,4,83,14
checkout/processed/prog50201/tofix_0.c,182,0.19685157099999998,1,182,28
checkout/processed/prog37884/tofix_0.c,223,-1,-1,223,50
checkout/processed/prog26375/tofix_0.c,152,0.152527956,1,152,33
checkout/processed/prog33962/tofix_0.c,183,0.168213128,1,183,32
checkout/processed/prog22425/tofix_0.c,191,0.189075884,1,191,31
checkout/processed/prog11127/tofix_0.c,119,4.284369482,3,119,18
checkout/processed/prog37998/tofix_0.c,122,0.61541595,2,122,18
checkout/processed/prog48252/tofix_0.c,135,0.139387515,1,135,21
checkout/processed/prog34350/tofix_0.c,174,-1,-1,174,20
checkout/processed/prog24397/tofix_0.c,149,0.164046508,1,149,17
checkout/processed/prog43783/tofix_0.c,240,1.392804243,2,240,28
checkout/processed/prog03008/tofix_0.c,232,42.163375628,4,232,27
checkout/processed/prog17885/tofix_0.c,132,30.81656848,4,132,18
checkout/processed/prog04663/tofix_0.c,212,1.1607594159999999,2,212,36
checkout/processed/prog01336/tofix_0.c,239,1.2540255740000001,2,239,45
checkout/processed/prog28858/tofix_0.c,227,1.4797829630000001,2,227,28
checkout/processed/prog24008/tofix_0.c,208,5.531273377,3,208,37
checkout/processed/prog09406/tofix_0.c,185,66.454620851,4,185,24
checkout/processed/prog15127/tofix_1.c,128,3.930033521,3,128,17
checkout/processed/prog19203/tofix_0.c,219,0.222985482,1,219,39
checkout/processed/prog10185/tofix_0.c,115,0.6157630009999999,2,115,18
checkout/processed/prog37633/tofix_0.c,174,0.16110560599999998,1,174,32
checkout/processed/prog46139/tofix_0.c,135,0.138063145,1,135,20
checkout/processed/prog50033/tofix_0.c,109,0.9439152909999999,2,109,13
checkout/processed/prog08721/tofix_0.c,216,1.230071436,2,216,31
checkout/processed/prog28871/tofix_0.c,150,0.140212203,1,150,25
checkout/processed/prog39737/tofix_0.c,174,0.9051554390000001,2,174,28
checkout/processed/prog13556/tofix_0.c,223,0.243987591,1,223,40
checkout/processed/prog49543/tofix_0.c,244,7.126674781,3,244,37
checkout/processed/prog56814/tofix_0.c,146,-1,-1,146,22
checkout/processed/prog38793/tofix_0.c,202,38.57896315,4,202,27
checkout/processed/prog56796/tofix_0.c,132,0.902730655,2,132,19
checkout/processed/prog09534/tofix_0.c,231,1.293145804,2,231,40
checkout/processed/prog16658/tofix_0.c,218,146.037443811,5,218,42
checkout/processed/prog52157/tofix_0.c,210,0.8968713349999999,2,210,35
checkout/processed/prog17496/tofix_0.c,160,33.006021906,4,160,20
checkout/processed/prog18468/tofix_0.c,118,4.918929887,3,118,16
checkout/processed/prog07493/tofix_0.c,195,0.178056126,1,195,27
checkout/processed/prog52082/tofix_0.c,204,0.875932887,2,204,32
checkout/processed/prog21311/tofix_0.c,170,-1,-1,170,18
checkout/processed/prog13581/tofix_0.c,152,0.802423505,2,152,22
checkout/processed/prog04435/tofix_0.c,243,50.49062058,4,243,28
checkout/processed/prog27675/tofix_0.c,223,1.227933237,2,223,28
checkout/processed/prog20138/tofix_0.c,220,12.080678663,3,220,25
checkout/processed/prog56553/tofix_0.c,190,0.220904987,1,190,24
checkout/processed/prog43532/tofix_0.c,135,0.74728556,2,135,19
checkout/processed/prog10663/tofix_0.c,175,5.155404118,3,175,26
checkout/processed/prog38643/tofix_0.c,266,9.439841063,3,266,42
checkout/processed/prog22808/tofix_0.c,131,0.5391647049999999,2,131,21
checkout/processed/prog07678/tofix_0.c,180,0.17481793099999998,1,180,29
checkout/processed/prog20474/tofix_0.c,166,123.611032676,5,166,26
checkout/processed/prog19237/tofix_0.c,108,3.487282843,3,108,21
checkout/processed/prog51376/tofix_0.c,163,0.8652981009999999,2,163,31
checkout/processed/prog40071/tofix_0.c,158,25.604713549,4,158,22
checkout/processed/prog43270/tofix_1.c,126,0.13227460200000002,1,126,17
checkout/processed/prog59002/tofix_0.c,141,22.010145432999998,4,141,23
checkout/processed/prog38323/tofix_0.c,207,0.9527737589999999,2,207,31
checkout/processed/prog38659/tofix_0.c,127,8.390418025,3,127,19
checkout/processed/prog12366/tofix_0.c,196,-1,-1,196,22
checkout/processed/prog19183/tofix_0.c,120,0.463444198,2,120,28
checkout/processed/prog41637/tofix_0.c,223,1.1498767630000002,2,223,40
checkout/processed/prog57254/tofix_1.c,146,11.286484584,3,146,19
checkout/processed/prog58060/tofix_0.c,111,0.447107788,2,111,21
checkout/processed/prog26231/tofix_0.c,175,0.159118985,1,175,44
checkout/processed/prog31339/tofix_0.c,131,253.65852129700002,6,131,21
checkout/processed/prog38961/tofix_0.c,214,5.548185264,3,214,30
checkout/processed/prog42630/tofix_0.c,163,0.741301731,2,163,19
checkout/processed/prog41266/tofix_0.c,145,0.148780536,1,145,29
checkout/processed/prog49240/tofix_0.c,157,0.151259221,1,157,39
checkout/processed/prog02596/tofix_0.c,106,0.11807702,1,106,13
checkout/processed/prog06629/tofix_0.c,123,0.554321268,2,123,31
checkout/processed/prog25660/tofix_0.c,76,0.074043518,1,76,13
checkout/processed/prog30317/tofix_0.c,197,0.168312978,1,197,44
checkout/processed/prog14002/tofix_0.c,249,0.261797755,1,249,28
checkout/processed/prog32518/tofix_0.c,105,54.332590913,5,105,17
checkout/processed/prog02876/tofix_0.c,102,-1,-1,102,23
checkout/processed/prog33917/tofix_0.c,110,0.122879141,1,110,22
checkout/processed/prog11694/tofix_0.c,78,0.058435545000000005,1,78,12
checkout/processed/prog49744/tofix_0.c,154,17.80791095,4,154,31
checkout/processed/prog43355/tofix_0.c,122,0.11834075499999999,1,122,30
checkout/processed/prog06312/tofix_0.c,120,69.025575402,5,120,18
checkout/processed/prog40362/tofix_0.c,212,0.203968004,1,212,19
checkout/processed/prog49299/tofix_0.c,83,0.388440546,2,83,14
checkout/processed/prog42479/tofix_0.c,126,52.956672893,5,126,34
checkout/processed/prog57374/tofix_0.c,202,0.177897034,1,202,45
checkout/processed/prog27618/tofix_0.c,97,0.408041253,2,97,21
checkout/processed/prog10959/tofix_0.c,127,19.049878243000002,4,127,19
checkout/processed/prog40268/tofix_0.c,158,0.163215951,1,158,17
checkout/processed/prog01360/tofix_0.c,169,0.152486214,1,169,38
checkout/processed/prog11248/tofix_0.c,67,0.081886967,1,67,7
checkout/processed/prog56624/tofix_0.c,114,-1,-1,114,12
checkout/processed/prog05399/tofix_0.c,196,1.1581091760000002,2,196,18
checkout/processed/prog44246/tofix_0.c,93,0.42108068800000004,2,93,12
checkout/processed/prog49531/tofix_0.c,198,0.861239844,2,198,29
checkout/processed/prog20075/tofix_0.c,217,1.161369006,2,217,27
checkout/processed/prog26162/tofix_0.c,243,0.244766978,1,243,57
checkout/processed/prog44343/tofix_0.c,84,0.078159128,1,84,18
checkout/processed/prog34379/tofix_0.c,212,0.234740618,1,212,37
checkout/processed/prog28845/tofix_0.c,137,0.604623385,2,137,32
checkout/processed/prog38920/tofix_0.c,152,19.298317487,4,152,31
checkout/processed/prog52895/tofix_0.c,68,0.073945255,1,68,5
checkout/processed/prog51944/tofix_0.c,100,0.113636105,1,100,12
checkout/processed/prog36126/tofix_0.c,119,0.127359772,1,119,13
checkout/processed/prog45602/tofix_0.c,75,20.963252936,4,75,12
checkout/processed/prog02090/tofix_0.c,79,249.800619673,6,79,13
checkout/processed/prog48208/tofix_0.c,146,0.155088313,1,146,8
checkout/processed/prog15987/tofix_0.c,114,0.708603297,2,114,20
checkout/processed/prog55020/tofix_0.c,173,5.35248118,3,173,34
checkout/processed/prog23614/tofix_0.c,165,25.171543566,4,165,27
checkout/processed/prog05973/tofix_0.c,147,0.7168072209999999,2,147,26
checkout/processed/prog45773/tofix_0.c,121,0.538813239,2,121,29
checkout/processed/prog18799/tofix_0.c,132,4.380091925,3,132,21
checkout/processed/prog34506/tofix_1.c,65,0.37252610199999997,2,65,8
checkout/processed/prog30645/tofix_0.c,120,11.417884052,3,120,18
checkout/processed/prog07651/tofix_0.c,129,-1,-1,129,23
checkout/processed/prog29246/tofix_0.c,127,4.316712445,3,127,22
checkout/processed/prog43051/tofix_0.c,115,0.6544680279999999,2,115,19
checkout/processed/prog29295/tofix_1.c,220,9.011664609,3,220,28
checkout/processed/prog08222/tofix_0.c,68,0.07346061400000001,1,68,10
checkout/processed/prog55725/tofix_0.c,184,45.425139089999995,4,184,22
checkout/processed/prog26153/tofix_0.c,121,1.0020106199999999,2,121,15
checkout/processed/prog57310/tofix_0.c,151,0.749557131,2,151,25
checkout/processed/prog11113/tofix_0.c,76,0.32364455,2,76,12
checkout/processed/prog23418/tofix_0.c,138,-1,-1,138,21
checkout/processed/prog56441/tofix_0.c,86,0.43743995999999996,2,86,13
checkout/processed/prog30575/tofix_1.c,104,0.116047651,1,104,16
checkout/processed/prog15100/tofix_0.c,231,14.071511689,3,231,40
checkout/processed/prog57249/tofix_0.c,133,3.893471752,3,133,22
checkout/processed/prog17737/tofix_0.c,187,1.501037156,2,187,30
checkout/processed/prog38211/tofix_0.c,126,0.172837446,1,126,18
checkout/processed/prog36012/tofix_0.c,165,-1,-1,165,20
checkout/processed/prog41192/tofix_0.c,178,0.189729604,1,178,33
checkout/processed/prog38651/tofix_1.c,43,4.110281002000001,4,43,6
checkout/processed/prog50618/tofix_0.c,139,3.761150464,3,139,28
checkout/processed/prog19687/tofix_1.c,84,0.088926759,1,84,13
checkout/processed/prog31688/tofix_0.c,105,0.12068290500000001,1,105,15
checkout/processed/prog36402/tofix_0.c,132,-1,-1,132,24
checkout/processed/prog38412/tofix_0.c,92,0.448790128,2,92,17
checkout/processed/prog04869/tofix_1.c,123,0.6165422300000001,2,123,23
checkout/processed/prog34949/tofix_0.c,136,0.7379661169999999,2,136,24
checkout/processed/prog23740/tofix_0.c,90,3.5819135209999997,3,90,13
checkout/processed/prog18408/tofix_0.c,124,92.420333838,5,124,18
checkout/processed/prog43173/tofix_0.c,138,0.12589646200000001,1,138,23
checkout/processed/prog10426/tofix_0.c,133,4.044886018,3,133,21
checkout/processed/prog42602/tofix_0.c,152,0.147138235,1,152,22
checkout/processed/prog53360/tofix_0.c,152,5.012200432,3,152,28
checkout/processed/prog08928/tofix_0.c,127,0.779587792,2,127,17
checkout/processed/prog10782/tofix_0.c,77,-1,-1,77,14
checkout/processed/prog10782/tofix_1.c,86,101.979158434,5,86,9
checkout/processed/prog09581/tofix_0.c,126,0.165468434,1,126,22
checkout/processed/prog04499/tofix_0.c,143,0.16603273100000002,1,143,22
checkout/processed/prog49817/tofix_0.c,36,0.038882082,1,36,5
checkout/processed/prog26255/tofix_0.c,33,0.036502212,1,33,6
checkout/processed/prog07305/tofix_0.c,149,0.216763628,1,149,26
checkout/processed/prog17751/tofix_0.c,82,0.672301048,2,82,14
checkout/processed/prog34169/tofix_0.c,139,-1,-1,139,20
checkout/processed/prog31341/tofix_0.c,94,-1,-1,94,15
checkout/processed/prog53562/tofix_0.c,167,0.16059457100000002,1,167,29
checkout/processed/prog09423/tofix_0.c,126,-1,-1,126,24
checkout/processed/prog17587/tofix_0.c,86,0.08422771300000001,1,86,14
checkout/processed/prog27343/tofix_0.c,84,0.407295231,2,84,18
checkout/processed/prog58216/tofix_0.c,97,78.406069153,5,97,16
checkout/processed/prog38086/tofix_0.c,139,147.971243493,5,139,19
checkout/processed/prog01995/tofix_0.c,152,0.16381678500000002,1,152,26
checkout/processed/prog31630/tofix_0.c,135,5.146224620000001,3,135,16
checkout/processed/prog16079/tofix_0.c,137,3.8412787059999998,3,137,24
checkout/processed/prog28742/tofix_0.c,128,5.476287743,3,128,18
checkout/processed/prog59461/tofix_0.c,126,0.687030995,2,126,21
checkout/processed/prog03798/tofix_0.c,149,36.550260465,4,149,21
checkout/processed/prog36838/tofix_0.c,138,129.344658235,5,138,18
checkout/processed/prog48698/tofix_0.c,231,0.270981263,1,231,37
checkout/processed/prog38248/tofix_0.c,137,0.155999562,1,137,16
checkout/processed/prog55231/tofix_0.c,213,1.304329499,2,213,35
checkout/processed/prog23068/tofix_0.c,144,9.408627081,3,144,20
checkout/processed/prog08887/tofix_0.c,117,-1,-1,117,17
checkout/processed/prog46789/tofix_0.c,91,0.111435786,1,91,11
checkout/processed/prog50866/tofix_0.c,159,0.828313161,2,159,21
checkout/processed/prog08319/tofix_0.c,136,0.667306869,2,136,22
checkout/processed/prog16893/tofix_0.c,95,3.736209183,3,95,15
checkout/processed/prog17629/tofix_0.c,156,0.168554904,1,156,25
checkout/processed/prog30681/tofix_0.c,110,0.123571927,1,110,19
checkout/processed/prog22740/tofix_0.c,142,25.436766909,4,142,21
checkout/processed/prog59240/tofix_0.c,126,3.913036841,3,126,21
checkout/processed/prog24650/tofix_0.c,131,3.638311732,3,131,21
checkout/processed/prog45244/tofix_0.c,111,0.120690475,1,111,21
checkout/processed/prog39689/tofix_0.c,135,3.96054001,3,135,22
checkout/processed/prog24249/tofix_0.c,83,1.009013738,2,83,12
checkout/processed/prog02375/tofix_0.c,151,-1,-1,151,22
checkout/processed/prog53626/tofix_0.c,151,0.16295558699999999,1,151,20
checkout/processed/prog16753/tofix_0.c,141,0.7100880079999999,2,141,27
checkout/processed/prog24315/tofix_0.c,147,-1,-1,147,27
checkout/processed/prog06899/tofix_0.c,132,0.141428509,1,132,28
checkout/processed/prog55518/tofix_0.c,117,0.124335355,1,117,22
checkout/processed/prog51025/tofix_0.c,137,0.263856643,1,137,24
checkout/processed/prog18886/tofix_0.c,120,21.342582232,4,120,17
checkout/processed/prog12751/tofix_0.c,113,0.5518126659999999,2,113,20
checkout/processed/prog09925/tofix_0.c,62,-1,-1,62,15
checkout/processed/prog27776/tofix_0.c,121,6.291087276,3,121,20
checkout/processed/prog09247/tofix_0.c,97,0.520231902,2,97,22
checkout/processed/prog09247/tofix_1.c,39,4.4955479910000005,4,39,9
checkout/processed/prog52874/tofix_0.c,122,3.55451668,3,122,19
checkout/processed/prog02732/tofix_0.c,105,0.568333331,2,105,19
checkout/processed/prog12192/tofix_0.c,112,0.145517638,1,112,22
checkout/processed/prog50835/tofix_0.c,121,0.602978199,2,121,19
checkout/processed/prog36356/tofix_0.c,121,0.5843918819999999,2,121,21
checkout/processed/prog05064/tofix_0.c,118,67.99798419,5,118,22
checkout/processed/prog42757/tofix_1.c,75,3.0907558649999998,3,75,12
checkout/processed/prog37007/tofix_0.c,122,0.137536257,1,122,27
checkout/processed/prog24471/tofix_0.c,152,19.262401881000002,4,152,31
checkout/processed/prog32782/tofix_0.c,132,0.648696725,2,132,22
checkout/processed/prog07233/tofix_1.c,59,0.053725264999999994,1,59,13
checkout/processed/prog09289/tofix_0.c,125,0.12191254200000001,1,125,19
checkout/processed/prog10220/tofix_0.c,101,15.605041725,4,101,15
checkout/processed/prog13548/tofix_0.c,171,0.194559559,1,171,31
checkout/processed/prog14163/tofix_0.c,123,0.6334479249999999,2,123,24
checkout/processed/prog41207/tofix_0.c,89,0.081862716,1,89,15
checkout/processed/prog40970/tofix_0.c,125,17.543135169000003,4,125,26
checkout/processed/prog07464/tofix_0.c,105,-1,-1,105,16
checkout/processed/prog26311/tofix_0.c,96,0.406338355,2,96,18
checkout/processed/prog41519/tofix_1.c,82,1.9306484879999999,3,82,16
checkout/processed/prog07194/tofix_0.c,121,3.4069644250000004,3,121,22
checkout/processed/prog27443/tofix_0.c,149,4.503591826,3,149,20
checkout/processed/prog34415/tofix_0.c,112,3.772801679,3,112,20
checkout/processed/prog17491/tofix_0.c,109,20.87074569,4,109,17
checkout/processed/prog51741/tofix_0.c,114,16.992812203,4,114,20
checkout/processed/prog18957/tofix_0.c,103,0.5615021870000001,2,103,22
checkout/processed/prog13258/tofix_0.c,84,0.382287951,2,84,13
checkout/processed/prog10835/tofix_0.c,125,0.149133147,1,125,18
checkout/processed/prog32995/tofix_0.c,121,0.681495767,2,121,20
checkout/processed/prog55651/tofix_0.c,72,14.481595954000001,4,72,5
checkout/processed/prog53034/tofix_0.c,126,220.888155278,6,126,23
checkout/processed/prog55147/tofix_0.c,126,4.663658402,3,126,26
checkout/processed/prog54459/tofix_0.c,127,0.920189328,2,127,21
checkout/processed/prog44110/tofix_0.c,104,0.7096283250000001,2,104,22
checkout/processed/prog00061/tofix_0.c,109,3.934111989,3,109,23
checkout/processed/prog21612/tofix_0.c,96,2.888825391,3,96,16
checkout/processed/prog03977/tofix_0.c,104,0.11562814199999999,1,104,19
checkout/processed/prog39009/tofix_0.c,128,4.092941169,3,128,20
checkout/processed/prog09559/tofix_0.c,132,0.114041757,1,132,19
checkout/processed/prog43840/tofix_0.c,112,0.14562795299999998,1,112,17
checkout/processed/prog39542/tofix_0.c,135,-1,-1,135,24
checkout/processed/prog52746/tofix_0.c,81,0.372670534,2,81,12
checkout/processed/prog48001/tofix_0.c,125,1.369429395,2,125,20
checkout/processed/prog33201/tofix_0.c,77,2.323346189,3,77,16
checkout/processed/prog10233/tofix_0.c,89,0.643252056,2,89,9
checkout/processed/prog23850/tofix_0.c,93,0.08564034000000001,1,93,17
checkout/processed/prog30561/tofix_0.c,112,0.12315441,1,112,21
checkout/processed/prog38918/tofix_0.c,114,0.6022463690000001,2,114,22
checkout/processed/prog44395/tofix_0.c,80,0.08486096,1,80,12
checkout/processed/prog05430/tofix_0.c,152,0.16931906300000002,1,152,29
checkout/processed/prog15265/tofix_0.c,116,-1,-1,116,24
checkout/processed/prog21987/tofix_0.c,70,0.07209264900000001,1,70,15
checkout/processed/prog04880/tofix_0.c,83,0.523007888,2,83,19
checkout/processed/prog40740/tofix_0.c,13,0.050678729,2,13,2
checkout/processed/prog40740/tofix_1.c,152,-1,-1,152,26
checkout/processed/prog58425/tofix_0.c,149,0.151924712,1,149,29
checkout/processed/prog05096/tofix_0.c,151,0.158460565,1,151,22
checkout/processed/prog58648/tofix_0.c,93,0.071148517,1,93,13
checkout/processed/prog42287/tofix_0.c,80,0.079665325,1,80,15
checkout/processed/prog09280/tofix_0.c,154,1.6137699030000001,2,154,27
checkout/processed/prog10162/tofix_0.c,78,12.587381466,4,78,12
checkout/processed/prog04742/tofix_0.c,116,15.099993549,4,116,23
checkout/processed/prog13770/tofix_0.c,146,0.809028694,2,146,26
checkout/processed/prog55553/tofix_0.c,77,0.449480714,2,77,15
checkout/processed/prog57827/tofix_0.c,205,1.248335748,2,205,38
checkout/processed/prog16852/tofix_0.c,71,0.079675313,1,71,11
checkout/processed/prog11485/tofix_0.c,68,0.401091064,2,68,11
checkout/processed/prog34536/tofix_0.c,71,0.076245738,1,71,9
checkout/processed/prog41552/tofix_0.c,35,0.30126384700000003,2,35,7
checkout/processed/prog41552/tofix_1.c,31,2.522331138,4,31,8
checkout/processed/prog18802/tofix_0.c,225,6.479778954,2,225,20
checkout/processed/prog52646/tofix_0.c,77,2.035684429,3,77,13
checkout/processed/prog02008/tofix_1.c,28,0.035135133,1,28,5
checkout/processed/prog02381/tofix_0.c,86,0.071435298,1,86,15
checkout/processed/prog37677/tofix_0.c,161,0.184186608,1,161,34
checkout/processed/prog40754/tofix_0.c,108,0.672859395,2,108,16
checkout/processed/prog05460/tofix_0.c,50,0.04015273,1,50,8
checkout/processed/prog05460/tofix_1.c,134,4.933855846,3,134,19
checkout/processed/prog37869/tofix_0.c,176,25.753415201,4,176,30
checkout/processed/prog17645/tofix_0.c,74,0.081100288,1,74,15
checkout/processed/prog15977/tofix_0.c,65,0.07856324,1,65,13
checkout/processed/prog09282/tofix_0.c,118,0.758020141,2,118,18
checkout/processed/prog34021/tofix_0.c,149,0.6910598309999999,2,149,28
checkout/processed/prog11776/tofix_0.c,80,0.086768902,1,80,14
checkout/processed/prog37697/tofix_0.c,122,24.339663039,4,122,22
checkout/processed/prog18300/tofix_1.c,56,0.296394441,2,56,10
checkout/processed/prog18300/tofix_2.c,49,0.04216626799999999,1,49,7
checkout/processed/prog48814/tofix_1.c,33,0.034056184,1,33,4
checkout/processed/prog00809/tofix_0.c,130,0.64154045,2,130,24
checkout/processed/prog25199/tofix_0.c,68,0.068361744,1,68,11
checkout/processed/prog48827/tofix_0.c,76,0.340641892,2,76,11
checkout/processed/prog01197/tofix_0.c,117,2.318426342,2,117,22
checkout/processed/prog07377/tofix_0.c,39,0.189629466,2,39,4
checkout/processed/prog58645/tofix_0.c,207,1.330198929,2,207,40
checkout/processed/prog20238/tofix_0.c,86,0.380501371,2,86,12
checkout/processed/prog40402/tofix_0.c,138,-1,-1,138,26
checkout/processed/prog01326/tofix_0.c,74,0.07846714,1,74,14
checkout/processed/prog30802/tofix_1.c,60,0.073468506,1,60,14
checkout/processed/prog54569/tofix_0.c,119,1.559374441,2,119,23
checkout/processed/prog28318/tofix_0.c,80,0.067354997,1,80,15
checkout/processed/prog26217/tofix_0.c,79,0.081094914,1,79,12
checkout/processed/prog40739/tofix_0.c,68,0.07274881899999999,1,68,10
checkout/processed/prog33594/tofix_0.c,112,26.362569145,4,112,15
checkout/processed/prog01381/tofix_0.c,82,3.124233507,3,82,15
checkout/processed/prog52557/tofix_0.c,70,0.365084463,2,70,11
checkout/processed/prog00946/tofix_0.c,27,0.555678901,3,27,6
checkout/processed/prog00946/tofix_1.c,88,46.140233624,5,88,16
checkout/processed/prog09188/tofix_0.c,60,-1,-1,60,12
checkout/processed/prog36358/tofix_0.c,141,0.13749730300000002,1,141,34
checkout/processed/prog42211/tofix_0.c,98,15.542010324000001,4,98,18
checkout/processed/prog17096/tofix_1.c,31,0.026051085,1,31,4
checkout/processed/prog07003/tofix_0.c,117,-1,-1,117,14
checkout/processed/prog18810/tofix_0.c,69,0.079760107,1,69,10
checkout/processed/prog40935/tofix_1.c,96,0.42482622400000003,2,96,17
checkout/processed/prog51451/tofix_0.c,7,0.017565775,2,7,1
checkout/processed/prog36524/tofix_0.c,249,-1,-1,249,36
checkout/processed/prog41891/tofix_1.c,133,0.704409476,2,133,23
checkout/processed/prog05221/tofix_0.c,127,0.12817404799999998,1,127,23
checkout/processed/prog32658/tofix_0.c,86,0.079861358,1,86,12
checkout/processed/prog03557/tofix_0.c,80,0.08056524400000001,1,80,13
checkout/processed/prog15524/tofix_0.c,113,0.144273596,1,113,18
checkout/processed/prog41752/tofix_0.c,81,2.1474836099999997,3,81,12
checkout/processed/prog25774/tofix_0.c,113,0.193273972,1,113,18
checkout/processed/prog22631/tofix_0.c,122,22.385452432,4,122,25
checkout/processed/prog01170/tofix_1.c,102,0.6477358710000001,2,102,17
checkout/processed/prog26336/tofix_0.c,113,0.629439662,2,113,16
checkout/processed/prog01657/tofix_0.c,60,0.765791053,2,60,11
checkout/processed/prog56165/tofix_0.c,73,0.071238818,1,73,16
checkout/processed/prog46215/tofix_0.c,70,0.086400879,1,70,9
checkout/processed/prog33039/tofix_0.c,187,6.501076083,3,187,38
checkout/processed/prog29329/tofix_0.c,105,0.124278436,1,105,19
checkout/processed/prog28606/tofix_0.c,128,79.295677464,5,128,20
checkout/processed/prog07397/tofix_0.c,168,-1,-1,168,27
checkout/processed/prog51691/tofix_0.c,144,0.139474469,1,144,31
checkout/processed/prog06206/tofix_0.c,61,0.40162624199999997,2,61,12
checkout/processed/prog44127/tofix_0.c,83,-1,-1,83,16
checkout/processed/prog22585/tofix_0.c,115,0.645983915,2,115,18
checkout/processed/prog58696/tofix_0.c,114,8.319757985,3,114,21
checkout/processed/prog04123/tofix_0.c,151,-1,-1,151,24
checkout/processed/prog12814/tofix_0.c,93,0.082353644,1,93,14
checkout/processed/prog37699/tofix_0.c,77,2.182476127,3,77,17
checkout/processed/prog14099/tofix_0.c,120,0.676153227,2,120,19
checkout/processed/prog15392/tofix_0.c,62,0.07158365,1,62,11
checkout/processed/prog07341/tofix_0.c,125,0.772447926,2,125,17
checkout/processed/prog22461/tofix_0.c,117,0.145939932,1,117,17
checkout/processed/prog18772/tofix_0.c,171,5.526676225,3,171,33
checkout/processed/prog59055/tofix_0.c,67,0.068709617,1,67,14
checkout/processed/prog38172/tofix_0.c,206,9.868807691,3,206,37
checkout/processed/prog34793/tofix_0.c,154,0.699887542,2,154,24
checkout/processed/prog13732/tofix_0.c,180,0.24815990899999998,1,180,16
checkout/processed/prog12253/tofix_0.c,110,14.705053142,4,110,19
checkout/processed/prog36091/tofix_0.c,38,0.042794922,1,38,5
checkout/processed/prog10088/tofix_0.c,173,0.216363459,1,173,6
checkout/processed/prog09415/tofix_0.c,66,0.061934289000000003,1,66,13
checkout/processed/prog12294/tofix_0.c,109,0.114833251,1,109,19
checkout/processed/prog04552/tofix_0.c,96,-1,-1,96,14
checkout/processed/prog18728/tofix_0.c,67,1.844577413,3,67,12
checkout/processed/prog58099/tofix_0.c,189,0.24165345600000002,1,189,17
checkout/processed/prog57321/tofix_0.c,187,0.187588319,1,187,9
checkout/processed/prog54767/tofix_0.c,96,0.424900161,2,96,18
checkout/processed/prog14692/tofix_0.c,136,4.7576765299999995,3,136,22
checkout/processed/prog00008/tofix_0.c,74,0.101251414,1,74,14
checkout/processed/prog02710/tofix_0.c,191,1.512092802,2,191,24
checkout/processed/prog23125/tofix_0.c,115,0.13138621,1,115,11
checkout/processed/prog41173/tofix_0.c,230,67.978693095,4,230,24
checkout/processed/prog34515/tofix_0.c,82,0.073804861,1,82,7
checkout/processed/prog52101/tofix_0.c,186,0.222049525,1,186,23
checkout/processed/prog25815/tofix_0.c,97,0.11846251,1,97,8
checkout/processed/prog37730/tofix_0.c,119,0.959570155,2,119,11
checkout/processed/prog34954/tofix_0.c,185,0.305204733,1,185,10
checkout/processed/prog34252/tofix_0.c,161,0.165054761,1,161,10
checkout/processed/prog12490/tofix_0.c,166,1.135814212,2,166,10
checkout/processed/prog53205/tofix_0.c,253,0.29993540900000004,1,253,8
checkout/processed/prog47886/tofix_0.c,78,0.126421553,1,78,7
checkout/processed/prog53009/tofix_0.c,101,0.115458789,1,101,7
checkout/processed/prog38391/tofix_0.c,159,-1,-1,159,9
checkout/processed/prog51850/tofix_0.c,210,39.313708133,4,210,41
checkout/processed/prog36156/tofix_0.c,178,-1,-1,178,29
checkout/processed/prog55417/tofix_0.c,261,0.343864243,1,261,28
checkout/processed/prog49119/tofix_0.c,161,-1,-1,161,14
checkout/processed/prog45473/tofix_0.c,167,0.148304232,1,167,7
checkout/processed/prog32170/tofix_0.c,179,1.1792651809999999,2,179,8
checkout/processed/prog18338/tofix_0.c,245,76.772831098,4,245,12
checkout/processed/prog33926/tofix_0.c,174,0.97220809,2,174,13
checkout/processed/prog48924/tofix_0.c,81,0.083047628,1,81,8
checkout/processed/prog46652/tofix_0.c,101,0.134742878,1,101,7
checkout/processed/prog03912/tofix_0.c,133,-1,-1,133,3
checkout/processed/prog09305/tofix_0.c,182,0.188390471,1,182,27
checkout/processed/prog22934/tofix_0.c,186,0.277771035,1,186,9
checkout/processed/prog12006/tofix_0.c,212,1.2179783629999998,2,212,15
checkout/processed/prog04583/tofix_0.c,163,-1,-1,163,31
checkout/processed/prog34694/tofix_0.c,279,0.30684133199999997,1,279,25
checkout/processed/prog45096/tofix_0.c,170,0.18168510599999999,1,170,6
checkout/processed/prog56776/tofix_0.c,183,0.191577712,1,183,26
checkout/processed/prog10306/tofix_0.c,230,-1,-1,230,31
checkout/processed/prog44988/tofix_0.c,146,0.815068647,2,146,15
checkout/processed/prog15490/tofix_0.c,188,0.237764716,1,188,25
checkout/processed/prog15856/tofix_0.c,160,1.439127472,2,160,8
checkout/processed/prog58806/tofix_0.c,192,-1,-1,192,16
checkout/processed/prog52289/tofix_0.c,104,-1,-1,104,11
checkout/processed/prog59127/tofix_0.c,230,49.512787383,4,230,42
checkout/processed/prog22061/tofix_0.c,217,0.23802450800000002,1,217,8
checkout/processed/prog14126/tofix_0.c,182,-1,-1,182,27
checkout/processed/prog30668/tofix_0.c,141,112.912424622,4,141,12
checkout/processed/prog00752/tofix_0.c,128,-1,-1,128,14
checkout/processed/prog18087/tofix_0.c,139,-1,-1,139,11
checkout/processed/prog01282/tofix_0.c,218,0.254694338,1,218,31
checkout/processed/prog27745/tofix_0.c,124,34.927006251,4,124,11
checkout/processed/prog06957/tofix_0.c,162,0.219752667,1,162,12
checkout/processed/prog28539/tofix_0.c,210,0.253021823,1,210,10
checkout/processed/prog38385/tofix_0.c,188,1.128290271,2,188,7
checkout/processed/prog42329/tofix_0.c,155,-1,-1,155,24
checkout/processed/prog39753/tofix_0.c,105,0.127601427,1,105,11
checkout/processed/prog27987/tofix_0.c,82,0.596738771,2,82,10
checkout/processed/prog39813/tofix_0.c,301,-1,-1,301,12
checkout/processed/prog11438/tofix_0.c,223,0.30579601199999995,1,223,26
checkout/processed/prog49393/tofix_0.c,236,1.576548883,2,236,30
checkout/processed/prog20621/tofix_0.c,173,7.315392280999999,3,173,10
checkout/processed/prog00013/tofix_0.c,108,0.694852914,2,108,6
checkout/processed/prog56661/tofix_0.c,154,0.7227712500000001,2,154,29
checkout/processed/prog21947/tofix_0.c,85,0.102672028,1,85,7
checkout/processed/prog38971/tofix_0.c,192,40.447784472,4,192,20
checkout/processed/prog11094/tofix_0.c,103,4.1199884440000005,3,103,13
checkout/processed/prog38100/tofix_0.c,162,5.208901325,3,162,32
checkout/processed/prog00287/tofix_0.c,170,25.233292066,4,170,27
checkout/processed/prog36961/tofix_0.c,104,16.082389729000003,4,104,17
checkout/processed/prog24311/tofix_0.c,135,-1,-1,135,23
checkout/processed/prog20015/tofix_0.c,113,15.938949194000001,4,113,19
checkout/processed/prog33707/tofix_0.c,141,0.643970879,2,141,30
checkout/processed/prog55000/tofix_0.c,149,0.151471691,1,149,33
checkout/processed/prog23585/tofix_0.c,130,22.912022328,4,130,23
checkout/processed/prog53799/tofix_0.c,100,3.514497328,3,100,21
checkout/processed/prog42279/tofix_0.c,140,0.150943771,1,140,21
checkout/processed/prog50760/tofix_0.c,170,24.267999549000002,4,170,29
checkout/processed/prog29332/tofix_0.c,223,9.350360316,3,223,37
checkout/processed/prog40412/tofix_0.c,133,20.116865995,4,133,23
checkout/processed/prog23060/tofix_0.c,110,19.955577622,4,110,19
checkout/processed/prog48513/tofix_0.c,211,107.868634433,5,211,37
checkout/processed/prog35891/tofix_0.c,121,15.469660379,4,121,20
checkout/processed/prog41005/tofix_0.c,43,0.053874871000000005,1,43,10
checkout/processed/prog57069/tofix_0.c,131,0.179258703,1,131,23
checkout/processed/prog08829/tofix_0.c,154,0.7652827200000001,2,154,34
checkout/processed/prog01223/tofix_0.c,153,0.6798913400000001,2,153,33
checkout/processed/prog25559/tofix_0.c,192,104.54001111699999,5,192,33
checkout/processed/prog51032/tofix_0.c,82,2.073436553,3,82,17
checkout/processed/prog47238/tofix_0.c,192,0.878090763,2,192,33
checkout/processed/prog12199/tofix_0.c,113,0.130870732,1,113,19
checkout/processed/prog13725/tofix_0.c,129,4.359320222,3,129,18
checkout/processed/prog01600/tofix_0.c,170,0.178419986,1,170,27
checkout/processed/prog48392/tofix_0.c,173,4.977883335,3,173,33
checkout/processed/prog04203/tofix_0.c,156,0.724191026,2,156,33
checkout/processed/prog48369/tofix_0.c,134,0.693294517,2,134,25
checkout/processed/prog44816/tofix_0.c,155,0.152391702,1,155,24
checkout/processed/prog29838/tofix_0.c,158,0.780340043,2,158,24
checkout/processed/prog51087/tofix_0.c,227,1.23403539,2,227,50
checkout/processed/prog53416/tofix_0.c,167,-1,-1,167,33
checkout/processed/prog43794/tofix_0.c,76,0.357401035,2,76,14
checkout/processed/prog20342/tofix_2.c,145,0.86878371,2,145,26
checkout/processed/prog48725/tofix_0.c,146,0.817624994,2,146,23
checkout/processed/prog38160/tofix_0.c,138,4.074323753000001,3,138,24
checkout/processed/prog54919/tofix_0.c,196,8.070915436,3,196,27
checkout/processed/prog07547/tofix_1.c,119,0.122894599,1,119,22
checkout/processed/prog32982/tofix_0.c,154,6.651084634,3,154,22
checkout/processed/prog45819/tofix_0.c,168,0.128553779,1,168,27
checkout/processed/prog53646/tofix_0.c,164,-1,-1,164,28
checkout/processed/prog52505/tofix_0.c,106,55.043601929,5,106,18
checkout/processed/prog08500/tofix_0.c,144,94.599414532,5,144,25
checkout/processed/prog21027/tofix_0.c,138,0.6445563360000001,2,138,25
checkout/processed/prog48129/tofix_0.c,209,6.337723716,3,209,40
checkout/processed/prog12436/tofix_0.c,158,0.8085576170000001,2,158,33
checkout/processed/prog09977/tofix_0.c,212,9.015154224000002,3,212,38
checkout/processed/prog52006/tofix_0.c,176,5.190098195,3,176,31
checkout/processed/prog35179/tofix_0.c,105,0.479693036,2,105,22
checkout/processed/prog17898/tofix_0.c,209,0.8776779159999999,2,209,42
checkout/processed/prog04243/tofix_0.c,158,-1,-1,158,26
checkout/processed/prog42176/tofix_0.c,150,5.660430358,3,150,26
checkout/processed/prog23042/tofix_0.c,152,0.79556823,2,152,27
checkout/processed/prog35289/tofix_0.c,140,-1,-1,140,19
checkout/processed/prog46362/tofix_0.c,154,0.76454836,2,154,28
checkout/processed/prog17571/tofix_0.c,118,0.565295468,2,118,21
checkout/processed/prog46142/tofix_0.c,151,4.852105523,3,151,22
checkout/processed/prog01072/tofix_0.c,110,55.785850469,5,110,23
checkout/processed/prog11215/tofix_0.c,127,0.894246253,2,127,27
checkout/processed/prog39679/tofix_0.c,110,22.54466259,3,110,8
checkout/processed/prog50806/tofix_0.c,121,5.619388495,3,121,13
checkout/processed/prog39546/tofix_0.c,82,-1,-1,82,7
checkout/processed/prog58761/tofix_0.c,76,-1,-1,76,12
checkout/processed/prog28280/tofix_0.c,229,0.279363296,1,229,24
checkout/processed/prog20515/tofix_0.c,124,0.892817451,2,124,13
checkout/processed/prog31844/tofix_0.c,193,8.821534605,3,193,28
checkout/processed/prog30313/tofix_0.c,112,0.23177867000000002,1,112,13
checkout/processed/prog54508/tofix_0.c,181,0.287562037,1,181,16
checkout/processed/prog38181/tofix_0.c,136,0.223006137,1,136,12
checkout/processed/prog25152/tofix_0.c,131,0.14387297500000001,1,131,14
checkout/processed/prog46754/tofix_0.c,142,0.271363955,1,142,13
checkout/processed/prog34842/tofix_0.c,155,0.240925647,1,155,6
checkout/processed/prog58902/tofix_0.c,120,0.12938302000000002,1,120,8
checkout/processed/prog16800/tofix_0.c,165,0.23713758000000001,1,165,21
checkout/processed/prog41779/tofix_0.c,109,0.291831012,1,109,8
checkout/processed/prog36412/tofix_0.c,135,44.093564792,4,135,14
checkout/processed/prog37148/tofix_0.c,154,0.166828984,1,154,20
checkout/processed/prog42598/tofix_0.c,68,9.589700724999998,4,68,13
checkout/processed/prog34639/tofix_0.c,188,0.225235801,1,188,31
checkout/processed/prog22039/tofix_0.c,145,0.310324367,1,145,22
checkout/processed/prog38625/tofix_0.c,82,0.091108265,1,82,7
checkout/processed/prog17394/tofix_0.c,92,91.107513178,5,92,5
checkout/processed/prog13584/tofix_0.c,85,-1,-1,85,13
checkout/processed/prog42948/tofix_0.c,98,0.096154257,1,98,12
checkout/processed/prog25325/tofix_0.c,80,11.504302159,4,80,13
checkout/processed/prog50206/tofix_0.c,124,0.15236029399999998,1,124,10
checkout/processed/prog46732/tofix_0.c,111,0.123985883,1,111,20
checkout/processed/prog35022/tofix_0.c,112,-1,-1,112,16
checkout/processed/prog10169/tofix_0.c,112,23.279884717,3,112,8
checkout/processed/prog10771/tofix_0.c,106,0.620397707,2,106,22
checkout/processed/prog03932/tofix_0.c,184,0.22273710900000002,1,184,22
checkout/processed/prog08608/tofix_0.c,121,0.19923227500000001,1,121,10
checkout/processed/prog46714/tofix_0.c,73,2.2618018220000002,3,73,15
checkout/processed/prog26269/tofix_0.c,166,0.174703865,1,166,25
checkout/processed/prog42204/tofix_0.c,107,-1,-1,107,14
checkout/processed/prog01057/tofix_0.c,156,260.678255093,4,156,9
checkout/processed/prog19381/tofix_0.c,126,0.168818759,1,126,14
checkout/processed/prog29236/tofix_0.c,104,0.09592862199999999,1,104,12
checkout/processed/prog19121/tofix_0.c,128,0.138547049,1,128,6
checkout/processed/prog15474/tofix_0.c,110,0.14571246399999999,1,110,5
checkout/processed/prog25101/tofix_0.c,178,0.267005831,1,178,12
checkout/processed/prog41336/tofix_0.c,119,0.874153906,2,119,14
checkout/processed/prog15920/tofix_0.c,132,4.600135375,3,132,12
checkout/processed/prog00612/tofix_0.c,83,0.089739217,1,83,6
checkout/processed/prog16382/tofix_0.c,72,0.089499574,1,72,14
checkout/processed/prog16459/tofix_0.c,105,135.769910406,4,105,12
checkout/processed/prog41123/tofix_0.c,220,0.282208487,1,220,16
checkout/processed/prog04344/tofix_0.c,140,1.1772427380000001,2,140,18
checkout/processed/prog38077/tofix_0.c,117,0.14581750999999998,1,117,12
checkout/processed/prog46610/tofix_0.c,112,0.149360668,1,112,7
checkout/processed/prog29772/tofix_0.c,157,0.157621019,1,157,29
checkout/processed/prog17041/tofix_0.c,210,10.001907061,3,210,24
checkout/processed/prog01877/tofix_0.c,120,217.40693114799998,5,120,7
checkout/processed/prog48719/tofix_0.c,176,10.233041251,3,176,12
checkout/processed/prog34054/tofix_0.c,122,4.706856204,3,122,13
checkout/processed/prog28658/tofix_0.c,105,102.712591971,4,105,12
checkout/processed/prog21829/tofix_0.c,124,5.685014456,3,124,16
checkout/processed/prog42857/tofix_0.c,100,0.125199372,1,100,8
checkout/processed/prog39323/tofix_0.c,153,-1,-1,153,7
checkout/processed/prog02265/tofix_0.c,180,0.247106259,1,180,26
checkout/processed/prog30457/tofix_0.c,65,10.768764353,4,65,8
checkout/processed/prog02428/tofix_0.c,113,0.7219924860000001,2,113,9
checkout/processed/prog37301/tofix_0.c,128,0.136916717,1,128,6
checkout/processed/prog45224/tofix_0.c,85,2.6758252590000002,2,85,5
checkout/processed/prog53098/tofix_0.c,106,21.615239512,3,106,13
checkout/processed/prog49995/tofix_0.c,73,2.5208993119999996,3,73,13
checkout/processed/prog12279/tofix_0.c,121,0.894879707,2,121,15
checkout/processed/prog49826/tofix_0.c,111,0.15919536099999998,1,111,12
checkout/processed/prog47491/tofix_0.c,112,0.148326921,1,112,8
checkout/processed/prog52025/tofix_0.c,131,0.817843804,2,131,19
checkout/processed/prog35984/tofix_0.c,121,0.943278063,2,121,14
checkout/processed/prog16945/tofix_0.c,128,0.137413004,1,128,14
checkout/processed/prog01195/tofix_0.c,122,0.168437868,1,122,8
checkout/processed/prog52861/tofix_0.c,207,1.275733156,2,207,21
checkout/processed/prog00051/tofix_0.c,80,4.365867622,3,80,11
checkout/processed/prog04852/tofix_0.c,101,-1,-1,101,14
checkout/processed/prog25868/tofix_0.c,101,0.101247343,1,101,8
checkout/processed/prog29815/tofix_0.c,165,0.16153758299999998,1,165,13
checkout/processed/prog22847/tofix_0.c,207,0.226965094,1,207,35
checkout/processed/prog06776/tofix_0.c,130,24.696842296,4,130,16
checkout/processed/prog11598/tofix_0.c,132,12.420131034,3,132,9
checkout/processed/prog19128/tofix_0.c,125,1.474979641,2,125,15
checkout/processed/prog29995/tofix_0.c,115,0.147704759,1,115,10
checkout/processed/prog06134/tofix_0.c,135,0.146104555,1,135,12
checkout/processed/prog46124/tofix_0.c,89,0.565003955,2,89,9
checkout/processed/prog34412/tofix_0.c,154,0.516782556,1,154,18
checkout/processed/prog46002/tofix_0.c,148,-1,-1,148,14
checkout/processed/prog20529/tofix_0.c,94,-1,-1,94,5
checkout/processed/prog02477/tofix_0.c,105,0.15047976600000001,1,105,9
checkout/processed/prog27929/tofix_1.c,81,0.39360271,2,81,10
checkout/processed/prog17701/tofix_1.c,80,0.06612991700000001,1,80,11
checkout/processed/prog40434/tofix_0.c,83,2.3949113890000002,3,83,12
checkout/processed/prog40434/tofix_1.c,90,0.5348078119999999,2,90,11
checkout/processed/prog30030/tofix_0.c,86,0.09782500300000001,1,86,13
checkout/processed/prog35714/tofix_0.c,70,0.44366169899999996,2,70,9
checkout/processed/prog29409/tofix_0.c,48,0.066420074,1,48,3
checkout/processed/prog29409/tofix_1.c,123,26.191568992,4,123,16
checkout/processed/prog52013/tofix_0.c,54,0.068790367,1,54,4
checkout/processed/prog22833/tofix_0.c,64,0.083936034,1,64,3
checkout/processed/prog04407/tofix_1.c,56,0.285915712,2,56,7
checkout/processed/prog48847/tofix_1.c,40,0.217895254,2,40,5
checkout/processed/prog27516/tofix_0.c,68,0.072651909,1,68,6
checkout/processed/prog45981/tofix_1.c,77,0.395384492,2,77,10
checkout/processed/prog44618/tofix_0.c,37,0.803635238,3,37,6
checkout/processed/prog53261/tofix_0.c,56,0.071428195,1,56,10
checkout/processed/prog53261/tofix_1.c,60,-1,-1,60,9
checkout/processed/prog35461/tofix_1.c,72,0.075386832,1,72,8
checkout/processed/prog35841/tofix_0.c,57,0.055844951999999996,1,57,7
checkout/processed/prog35841/tofix_1.c,52,0.344749244,2,52,12
checkout/processed/prog35219/tofix_0.c,66,0.398226532,2,66,8
checkout/processed/prog01866/tofix_0.c,200,0.2241828,1,200,26
checkout/processed/prog20194/tofix_0.c,54,48.910567518,5,54,3
checkout/processed/prog00751/tofix_0.c,108,1.02748467,2,108,14
checkout/processed/prog00751/tofix_1.c,37,0.240486429,2,37,4
checkout/processed/prog55062/tofix_0.c,59,0.469864711,2,59,3
checkout/processed/prog55062/tofix_1.c,84,0.396158458,2,84,10
checkout/processed/prog18043/tofix_0.c,62,0.494511279,2,62,6
checkout/processed/prog18043/tofix_1.c,91,3.00845265,3,91,13
checkout/processed/prog53978/tofix_1.c,76,0.100322222,1,76,9
checkout/processed/prog10541/tofix_0.c,49,0.05960251,1,49,4
checkout/processed/prog19582/tofix_0.c,30,0.025370418999999998,1,30,5
checkout/processed/prog19582/tofix_1.c,87,0.593094357,2,87,13
checkout/processed/prog34907/tofix_0.c,82,0.081408376,1,82,8
checkout/processed/prog34907/tofix_1.c,68,3.2683762510000003,3,68,8
checkout/processed/prog56529/tofix_1.c,54,3.385178432,3,54,3
checkout/processed/prog16773/tofix_0.c,67,16.451224521,4,67,9
checkout/processed/prog41967/tofix_1.c,65,-1,-1,65,3
checkout/processed/prog05529/tofix_1.c,60,25.046670035,5,60,9
checkout/processed/prog25955/tofix_0.c,59,0.07745782400000001,1,59,4
checkout/processed/prog32405/tofix_1.c,76,0.089323849,1,76,9
checkout/processed/prog07635/tofix_1.c,68,3.642387652,3,68,8
checkout/processed/prog29390/tofix_0.c,57,10.022834867,4,57,3
checkout/processed/prog29390/tofix_1.c,80,2.829543763,3,80,10
checkout/processed/prog28583/tofix_2.c,67,0.348232218,2,67,11
checkout/processed/prog48777/tofix_1.c,87,4.057784406,3,87,12
checkout/processed/prog56807/tofix_0.c,117,0.577084036,2,117,23
checkout/processed/prog00371/tofix_0.c,135,0.15444028699999998,1,135,17
checkout/processed/prog37990/tofix_1.c,57,0.30048375499999996,2,57,7
checkout/processed/prog31979/tofix_0.c,52,0.45335018299999996,2,52,6
checkout/processed/prog54451/tofix_1.c,184,-1,-1,184,23
checkout/processed/prog50152/tofix_0.c,53,2.5491548849999996,3,53,2
checkout/processed/prog50152/tofix_1.c,68,0.5821617969999999,2,68,8
checkout/processed/prog21267/tofix_1.c,80,0.524667691,2,80,11
checkout/processed/prog44423/tofix_1.c,70,9.752231068,3,70,8
checkout/processed/prog08886/tofix_0.c,103,0.11859700199999999,1,103,19
checkout/processed/prog43254/tofix_1.c,55,0.364924979,2,55,3
checkout/processed/prog22321/tofix_0.c,58,2.8456965299999997,3,58,1
checkout/processed/prog51452/tofix_0.c,47,12.690266144,4,47,4
checkout/processed/prog51452/tofix_1.c,78,0.36849032400000004,2,78,9
checkout/processed/prog08441/tofix_0.c,67,0.087430253,1,67,6
checkout/processed/prog07733/tofix_2.c,150,0.149066569,1,150,22
checkout/processed/prog57726/tofix_0.c,67,0.058674372,1,67,6
checkout/processed/prog12666/tofix_0.c,85,0.098029008,1,85,8
checkout/processed/prog12666/tofix_1.c,47,0.297677224,2,47,6
checkout/processed/prog24284/tofix_1.c,81,2.467257351,3,81,11
checkout/processed/prog51966/tofix_0.c,55,0.06927903,1,55,6
checkout/processed/prog36333/tofix_0.c,134,0.159345404,1,134,17
checkout/processed/prog28916/tofix_1.c,65,0.30387597099999997,2,65,7
checkout/processed/prog50818/tofix_0.c,87,0.446494228,2,87,16
checkout/processed/prog36936/tofix_0.c,66,0.056406540000000005,1,66,8
checkout/processed/prog24600/tofix_0.c,73,0.08838373100000001,1,73,11
checkout/processed/prog10706/tofix_0.c,92,0.409226419,2,92,16
checkout/processed/prog10706/tofix_2.c,96,3.496723647,3,96,14
checkout/processed/prog32846/tofix_0.c,63,0.07733816800000001,1,63,8
checkout/processed/prog32846/tofix_1.c,63,2.899221086,3,63,8
checkout/processed/prog54027/tofix_0.c,133,0.7896825949999999,2,133,11
checkout/processed/prog24496/tofix_0.c,167,0.823480428,2,167,26
checkout/processed/prog36668/tofix_0.c,140,0.6907098819999999,2,140,22
checkout/processed/prog59152/tofix_0.c,135,0.164456848,1,135,12
checkout/processed/prog34679/tofix_0.c,146,0.157361512,1,146,25
checkout/processed/prog41096/tofix_0.c,220,0.267540997,1,220,29
checkout/processed/prog40556/tofix_0.c,22,0.059517033999999996,2,22,2
checkout/processed/prog40556/tofix_1.c,67,0.684570047,2,67,12
checkout/processed/prog27886/tofix_0.c,91,0.108767583,1,91,12
checkout/processed/prog44815/tofix_0.c,195,1.24232428,2,195,29
checkout/processed/prog34878/tofix_0.c,126,0.7494942250000001,2,126,11
checkout/processed/prog01777/tofix_2.c,54,0.054936224000000006,1,54,11
checkout/processed/prog40466/tofix_0.c,150,0.154781531,1,150,24
checkout/processed/prog45448/tofix_0.c,145,0.17178410100000002,1,145,12
checkout/processed/prog36765/tofix_0.c,185,-1,-1,185,25
checkout/processed/prog44058/tofix_0.c,134,15.929831498,4,134,22
checkout/processed/prog30744/tofix_0.c,148,0.128816492,1,148,25
checkout/processed/prog16067/tofix_0.c,155,26.178195249,4,155,26
checkout/processed/prog22606/tofix_0.c,144,27.490287896,4,144,13
checkout/processed/prog45625/tofix_0.c,190,0.22159263299999998,1,190,30
checkout/processed/prog22552/tofix_0.c,146,0.15725402700000002,1,146,22
checkout/processed/prog01639/tofix_0.c,196,7.450792128000001,3,196,30
checkout/processed/prog46347/tofix_0.c,135,0.143881496,1,135,12
checkout/processed/prog09703/tofix_0.c,153,0.157374848,1,153,26
checkout/processed/prog23985/tofix_0.c,145,0.8469638820000001,2,145,13
checkout/processed/prog36007/tofix_0.c,142,0.15871333599999998,1,142,24
checkout/processed/prog29897/tofix_0.c,175,-1,-1,175,11
checkout/processed/prog34202/tofix_0.c,161,25.378290074000002,4,161,24
checkout/processed/prog19473/tofix_0.c,135,7.839456502,3,135,12
checkout/processed/prog08412/tofix_0.c,171,148.75783293,5,171,25
checkout/processed/prog49389/tofix_0.c,175,0.184000508,1,175,27
checkout/processed/prog32104/tofix_0.c,151,7.2675918809999995,3,151,13
checkout/processed/prog40031/tofix_0.c,165,0.198766141,1,165,11
checkout/processed/prog17462/tofix_0.c,193,141.260613863,5,193,28
checkout/processed/prog02418/tofix_0.c,210,-1,-1,210,31
checkout/processed/prog43810/tofix_0.c,221,0.245888291,1,221,30
checkout/processed/prog20663/tofix_0.c,143,110.714894601,5,143,11
checkout/processed/prog29680/tofix_0.c,137,-1,-1,137,12
checkout/processed/prog47466/tofix_0.c,132,19.174169886,4,132,25
checkout/processed/prog46850/tofix_0.c,186,-1,-1,186,24
checkout/processed/prog26548/tofix_0.c,125,-1,-1,125,11
checkout/processed/prog57176/tofix_0.c,153,0.775025391,2,153,24
checkout/processed/prog57058/tofix_0.c,168,0.818089233,2,168,24
checkout/processed/prog58609/tofix_0.c,149,0.154471157,1,149,23
checkout/processed/prog15884/tofix_0.c,130,0.146242121,1,130,11
checkout/processed/prog45253/tofix_0.c,136,1.280346689,2,136,23
checkout/processed/prog45069/tofix_0.c,138,0.755770168,2,138,11
checkout/processed/prog29482/tofix_0.c,155,0.153949164,1,155,22
checkout/processed/prog43965/tofix_0.c,123,0.131373928,1,123,12
checkout/processed/prog09906/tofix_0.c,137,0.899135583,2,137,12
checkout/processed/prog18663/tofix_0.c,189,-1,-1,189,26
checkout/processed/prog07777/tofix_0.c,144,0.15775689399999998,1,144,24
checkout/processed/prog50194/tofix_0.c,124,19.766768432,4,124,19
checkout/processed/prog54241/tofix_0.c,143,0.162915492,1,143,23
checkout/processed/prog25742/tofix_0.c,132,0.144212278,1,132,11
checkout/processed/prog19384/tofix_0.c,132,0.152712516,1,132,12
checkout/processed/prog21197/tofix_0.c,163,-1,-1,163,11
checkout/processed/prog00832/tofix_0.c,160,-1,-1,160,12
checkout/processed/prog55370/tofix_0.c,188,262.14039263999996,5,188,34
checkout/processed/prog58962/tofix_0.c,248,0.23405381,1,248,37
checkout/processed/prog58092/tofix_0.c,156,57.430335912,4,156,22
checkout/processed/prog08583/tofix_0.c,218,-1,-1,218,26
checkout/processed/prog55131/tofix_0.c,243,0.283133775,1,243,33
checkout/processed/prog11591/tofix_0.c,152,0.228062771,1,152,18
checkout/processed/prog58168/tofix_0.c,173,0.22015854999999998,1,173,29
checkout/processed/prog54354/tofix_0.c,162,0.25527233,1,162,19
checkout/processed/prog33004/tofix_0.c,165,1.652574886,2,165,23
checkout/processed/prog17761/tofix_0.c,174,-1,-1,174,16
checkout/processed/prog58758/tofix_0.c,181,0.25085219599999997,1,181,23
checkout/processed/prog27884/tofix_0.c,186,10.768798659,3,186,17
checkout/processed/prog29452/tofix_0.c,103,-1,-1,103,7
checkout/processed/prog18430/tofix_0.c,186,1.8971640140000001,2,186,22
checkout/processed/prog02945/tofix_0.c,216,1.5430354979999998,2,216,12
checkout/processed/prog47846/tofix_0.c,202,0.268912844,1,202,10
checkout/processed/prog00667/tofix_0.c,148,-1,-1,148,16
checkout/processed/prog44096/tofix_0.c,178,1.384025745,2,178,20
checkout/processed/prog49069/tofix_0.c,201,2.043949017,2,201,14
checkout/processed/prog11013/tofix_0.c,202,1.379524597,2,202,38
checkout/processed/prog27120/tofix_0.c,180,39.479853319,4,180,25
checkout/processed/prog40632/tofix_0.c,89,-1,-1,89,12
checkout/processed/prog31424/tofix_0.c,131,0.222486689,1,131,10
checkout/processed/prog39006/tofix_0.c,223,0.265965399,1,223,30
checkout/processed/prog05746/tofix_0.c,212,0.246713853,1,212,22
checkout/processed/prog01913/tofix_0.c,207,16.036059575,3,207,18
checkout/processed/prog21430/tofix_0.c,128,-1,-1,128,17
checkout/processed/prog19338/tofix_0.c,174,0.228706207,1,174,33
checkout/processed/prog09806/tofix_0.c,213,0.270614476,1,213,10
checkout/processed/prog06854/tofix_0.c,98,-1,-1,98,12
checkout/processed/prog27728/tofix_0.c,132,14.184015154999999,3,132,12
checkout/processed/prog53697/tofix_0.c,172,0.294737508,1,172,20
checkout/processed/prog13506/tofix_0.c,245,0.275257933,1,245,31
checkout/processed/prog42078/tofix_0.c,189,0.23574963499999999,1,189,10
checkout/processed/prog25967/tofix_0.c,217,50.070442657,3,217,15
checkout/processed/prog57751/tofix_0.c,228,0.277257861,1,228,14
checkout/processed/prog08753/tofix_0.c,199,0.219567207,1,199,32
checkout/processed/prog21647/tofix_0.c,206,-1,-1,206,13
checkout/processed/prog50914/tofix_0.c,184,0.247980502,1,184,34
checkout/processed/prog34902/tofix_0.c,189,0.21946658400000002,1,189,33
checkout/processed/prog16698/tofix_0.c,145,45.781918756,4,145,16
checkout/processed/prog16152/tofix_0.c,175,-1,-1,175,15
checkout/processed/prog40844/tofix_0.c,229,0.264660031,1,229,19
checkout/processed/prog22730/tofix_0.c,89,0.6135206080000001,2,89,8
checkout/processed/prog30990/tofix_0.c,131,1.255084277,2,131,11
checkout/processed/prog16085/tofix_0.c,194,-1,-1,194,16
checkout/processed/prog46436/tofix_0.c,78,0.088664758,1,78,7
checkout/processed/prog25649/tofix_0.c,172,0.27767347,1,172,20
checkout/processed/prog13469/tofix_0.c,159,0.160170264,1,159,19
checkout/processed/prog31533/tofix_0.c,209,-1,-1,209,18
checkout/processed/prog19804/tofix_0.c,209,0.250647399,1,209,13
checkout/processed/prog00043/tofix_0.c,201,5.765226556,2,201,14
checkout/processed/prog57353/tofix_0.c,150,0.17215582499999998,1,150,20
checkout/processed/prog25708/tofix_1.c,195,0.187987149,1,195,18
checkout/processed/prog03883/tofix_0.c,193,0.24476368099999998,1,193,15
checkout/processed/prog26409/tofix_0.c,150,1.346179678,2,150,14
checkout/processed/prog10848/tofix_0.c,143,0.21104308300000002,1,143,11
checkout/processed/prog37029/tofix_0.c,247,0.271371628,1,247,22
checkout/processed/prog42471/tofix_0.c,171,1.311641072,2,171,19
checkout/processed/prog20655/tofix_0.c,224,1.6561366169999998,2,224,15
checkout/processed/prog59333/tofix_0.c,181,0.263445538,1,181,17
checkout/processed/prog39883/tofix_0.c,134,0.135276383,1,134,23
checkout/processed/prog18361/tofix_0.c,244,-1,-1,244,34
checkout/processed/prog26637/tofix_0.c,107,112.090852336,4,107,9
checkout/processed/prog20737/tofix_0.c,131,0.980074899,2,131,15
checkout/processed/prog54266/tofix_0.c,110,0.128131348,1,110,14
checkout/processed/prog13007/tofix_0.c,141,-1,-1,141,23
checkout/processed/prog15539/tofix_0.c,108,0.6933920100000001,2,108,16
checkout/processed/prog25454/tofix_0.c,152,21.338431511,4,152,25
checkout/processed/prog34867/tofix_0.c,165,116.713735405,5,165,29
checkout/processed/prog17822/tofix_0.c,120,5.220155555,3,120,16
checkout/processed/prog24926/tofix_0.c,97,0.6227654309999999,2,97,15
checkout/processed/prog06783/tofix_0.c,140,28.618747980000002,4,140,22
checkout/processed/prog10410/tofix_0.c,158,0.172681478,1,158,21
checkout/processed/prog21770/tofix_0.c,114,0.576801114,2,114,19
checkout/processed/prog47428/tofix_0.c,135,4.457797386,3,135,23
checkout/processed/prog48406/tofix_0.c,134,5.651952964,3,134,22
checkout/processed/prog15634/tofix_0.c,116,10.32736389,3,116,17
checkout/processed/prog47103/tofix_0.c,142,0.143352907,1,142,29
checkout/processed/prog15907/tofix_0.c,154,0.15829895,1,154,29
checkout/processed/prog04827/tofix_0.c,164,0.8364967470000001,2,164,29
checkout/processed/prog47337/tofix_0.c,139,4.115216237,3,139,25
checkout/processed/prog10512/tofix_0.c,267,62.088913327,4,267,40
checkout/processed/prog03889/tofix_1.c,197,0.230099205,1,197,30
checkout/processed/prog41726/tofix_0.c,142,4.472116073,3,142,23
checkout/processed/prog22561/tofix_0.c,123,0.14308272700000002,1,123,18
checkout/processed/prog48515/tofix_1.c,248,-1,-1,248,36
checkout/processed/prog36590/tofix_0.c,196,0.21105369100000002,1,196,34
checkout/processed/prog55760/tofix_0.c,165,33.40382527800001,4,165,27
checkout/processed/prog49560/tofix_1.c,169,102.56217589799999,5,169,27
checkout/processed/prog09334/tofix_0.c,162,-1,-1,162,26
checkout/processed/prog12931/tofix_0.c,201,-1,-1,201,37
checkout/processed/prog16379/tofix_0.c,98,12.155162404999999,4,98,15
checkout/processed/prog11328/tofix_0.c,147,4.395339744,3,147,28
checkout/processed/prog04091/tofix_0.c,134,0.69289817,2,134,21
checkout/processed/prog10524/tofix_0.c,126,-1,-1,126,21
checkout/processed/prog34324/tofix_0.c,168,-1,-1,168,27
checkout/processed/prog05608/tofix_0.c,181,160.756182761,5,181,30
checkout/processed/prog52384/tofix_0.c,233,-1,-1,233,34
checkout/processed/prog04877/tofix_0.c,82,3.342587123,3,82,10
checkout/processed/prog05955/tofix_0.c,128,0.682216302,2,128,23
checkout/processed/prog41170/tofix_0.c,175,2.3206939810000002,2,175,28
checkout/processed/prog30006/tofix_0.c,169,-1,-1,169,29
checkout/processed/prog58257/tofix_0.c,124,3.85194809,3,124,21
checkout/processed/prog02530/tofix_0.c,157,37.311977324,4,157,23
checkout/processed/prog05978/tofix_0.c,216,30.567794305,4,216,36
checkout/processed/prog15674/tofix_0.c,163,32.541797513999995,4,163,28
checkout/processed/prog27887/tofix_0.c,134,-1,-1,134,20
checkout/processed/prog28610/tofix_0.c,233,206.493804088,5,233,39
checkout/processed/prog23754/tofix_0.c,122,0.144935897,1,122,16
checkout/processed/prog48440/tofix_0.c,176,0.165086637,1,176,33
checkout/processed/prog42958/tofix_0.c,134,0.172467247,1,134,26
checkout/processed/prog23983/tofix_0.c,143,23.534730183,4,143,26
checkout/processed/prog57385/tofix_0.c,154,26.280436984,4,154,23
checkout/processed/prog48163/tofix_0.c,186,0.18299471499999997,1,186,32
checkout/processed/prog35254/tofix_0.c,161,-1,-1,161,25
checkout/processed/prog42634/tofix_0.c,108,0.13457274400000002,1,108,16
checkout/processed/prog55466/tofix_0.c,208,0.255675864,1,208,36
checkout/processed/prog50949/tofix_0.c,124,11.013770171,3,124,18
checkout/processed/prog19081/tofix_0.c,184,0.181546658,1,184,35
checkout/processed/prog38613/tofix_1.c,80,0.09519914,1,80,11
checkout/processed/prog01599/tofix_0.c,140,4.513751732,3,140,25
checkout/processed/prog41019/tofix_0.c,121,0.136279996,1,121,15
checkout/processed/prog36690/tofix_0.c,107,158.770273438,5,107,21
checkout/processed/prog24448/tofix_0.c,95,0.091293033,1,95,18
checkout/processed/prog53075/tofix_0.c,95,0.106442214,1,95,15
checkout/processed/prog30422/tofix_0.c,107,0.113864067,1,107,18
checkout/processed/prog05236/tofix_0.c,104,0.649863241,2,104,20
checkout/processed/prog11562/tofix_0.c,127,0.170331444,1,127,25
checkout/processed/prog16358/tofix_0.c,95,101.37239142600001,5,95,18
checkout/processed/prog36966/tofix_0.c,142,0.824317344,2,142,21
checkout/processed/prog37450/tofix_0.c,116,0.6970357199999999,2,116,26
checkout/processed/prog54922/tofix_0.c,139,37.23646999499999,4,139,15
checkout/processed/prog16390/tofix_0.c,137,0.687349627,2,137,22
checkout/processed/prog38829/tofix_0.c,117,0.6127408910000001,2,117,25
checkout/processed/prog32606/tofix_0.c,128,20.86407158,4,128,21
checkout/processed/prog32922/tofix_0.c,80,2.798689239,3,80,12
checkout/processed/prog21141/tofix_0.c,97,25.464344238,4,97,20
checkout/processed/prog56826/tofix_0.c,100,0.816060086,2,100,15
checkout/processed/prog48044/tofix_0.c,82,0.0699382,1,82,13
checkout/processed/prog56229/tofix_0.c,103,0.174866204,1,103,18
checkout/processed/prog03460/tofix_0.c,104,0.156704041,1,104,16
checkout/processed/prog08639/tofix_0.c,119,0.722220671,2,119,24
checkout/processed/prog52827/tofix_0.c,115,0.8995977270000001,2,115,21
checkout/processed/prog05904/tofix_0.c,106,0.145868774,1,106,21
checkout/processed/prog01809/tofix_0.c,69,0.071988546,1,69,10
checkout/processed/prog49898/tofix_0.c,106,3.664378724,3,106,15
checkout/processed/prog00158/tofix_0.c,149,0.160989867,1,149,27
checkout/processed/prog43157/tofix_0.c,146,0.71684192,2,146,20
checkout/processed/prog03927/tofix_0.c,108,0.139413712,1,108,17
checkout/processed/prog31759/tofix_0.c,116,0.13045212,1,116,21
checkout/processed/prog56900/tofix_0.c,103,0.6061107569999999,2,103,18
checkout/processed/prog54520/tofix_0.c,141,4.510520596,3,141,20
checkout/processed/prog47912/tofix_0.c,136,93.79323267000001,5,136,27
checkout/processed/prog57398/tofix_0.c,123,0.123453252,1,123,17
checkout/processed/prog48770/tofix_0.c,101,0.14596466600000002,1,101,14
checkout/processed/prog03909/tofix_0.c,128,6.743257136,3,128,23
checkout/processed/prog30815/tofix_0.c,100,-1,-1,100,14
checkout/processed/prog53236/tofix_0.c,97,0.127763042,1,97,15
checkout/processed/prog19416/tofix_0.c,95,3.566024495,3,95,14
checkout/processed/prog39684/tofix_0.c,125,59.957060165,4,125,23
checkout/processed/prog35522/tofix_0.c,143,0.6799197880000001,2,143,37
checkout/processed/prog12559/tofix_1.c,109,0.116721667,1,109,15
checkout/processed/prog23728/tofix_0.c,100,3.773973969,3,100,15
checkout/processed/prog59427/tofix_0.c,124,0.179644552,1,124,17
checkout/processed/prog51797/tofix_0.c,102,0.13360783799999998,1,102,16
checkout/processed/prog05903/tofix_0.c,109,0.120863475,1,109,19
checkout/processed/prog53804/tofix_0.c,100,20.233739755,4,100,22
checkout/processed/prog36877/tofix_0.c,102,0.122522778,1,102,16
checkout/processed/prog28707/tofix_0.c,131,4.598675548,3,131,19
checkout/processed/prog02869/tofix_0.c,99,0.113353755,1,99,13
checkout/processed/prog41144/tofix_0.c,111,0.15113158299999999,1,111,24
checkout/processed/prog20806/tofix_0.c,87,0.813226706,2,87,12
checkout/processed/prog45007/tofix_0.c,125,7.885152111,3,125,14
checkout/processed/prog27573/tofix_0.c,117,0.29587677999999995,1,117,6
checkout/processed/prog44391/tofix_0.c,100,1.724028671,2,100,8
checkout/processed/prog58426/tofix_0.c,151,-1,-1,151,6
checkout/processed/prog09344/tofix_1.c,85,0.109671551,1,85,13
checkout/processed/prog18394/tofix_0.c,89,-1,-1,89,4
checkout/processed/prog54523/tofix_0.c,109,0.161050786,1,109,10
checkout/processed/prog51139/tofix_0.c,117,-1,-1,117,13
checkout/processed/prog28685/tofix_0.c,167,2.564717168,2,167,14
checkout/processed/prog25000/tofix_0.c,123,0.658984323,2,123,23
checkout/processed/prog11919/tofix_0.c,120,57.856017072,4,120,15
checkout/processed/prog04342/tofix_0.c,135,7.701007482,3,135,12
checkout/processed/prog13498/tofix_0.c,147,-1,-1,147,24
checkout/processed/prog11093/tofix_0.c,105,0.135039005,1,105,13
checkout/processed/prog17023/tofix_0.c,123,-1,-1,123,14
checkout/processed/prog35653/tofix_0.c,143,-1,-1,143,11
checkout/processed/prog38490/tofix_0.c,117,41.224480897,4,117,12
checkout/processed/prog35192/tofix_0.c,323,0.313730106,1,323,10
checkout/processed/prog14206/tofix_0.c,140,6.013270244,3,140,17
checkout/processed/prog03467/tofix_0.c,130,0.137463696,1,130,7
checkout/processed/prog51531/tofix_0.c,108,35.513297602,4,108,12
checkout/processed/prog03919/tofix_0.c,104,2.566573886,2,104,11
checkout/processed/prog46804/tofix_0.c,81,0.376094559,2,81,15
checkout/processed/prog41736/tofix_0.c,106,0.120917864,1,106,11
checkout/processed/prog17071/tofix_0.c,99,65.144908626,4,99,6
checkout/processed/prog46430/tofix_0.c,159,0.95535548,2,159,32
checkout/processed/prog07980/tofix_0.c,189,0.24304577300000002,1,189,36
checkout/processed/prog23450/tofix_0.c,83,0.122670719,1,83,14
checkout/processed/prog25632/tofix_0.c,120,0.14182467099999999,1,120,25
checkout/processed/prog50778/tofix_0.c,108,0.624676011,2,108,6
checkout/processed/prog32878/tofix_0.c,191,1.24610922,2,191,16
checkout/processed/prog55504/tofix_0.c,157,1.1042255239999998,2,157,34
checkout/processed/prog01422/tofix_0.c,110,62.453610148,4,110,6
checkout/processed/prog54048/tofix_0.c,106,-1,-1,106,10
checkout/processed/prog38260/tofix_0.c,97,0.11607053,1,97,10
checkout/processed/prog36314/tofix_0.c,159,-1,-1,159,35
checkout/processed/prog07673/tofix_0.c,181,0.21799900700000002,1,181,37
checkout/processed/prog00684/tofix_0.c,111,0.152083689,1,111,6
checkout/processed/prog34142/tofix_0.c,123,0.098923026,1,123,18
checkout/processed/prog52543/tofix_0.c,101,4.195707098000001,3,101,12
checkout/processed/prog20843/tofix_0.c,157,0.155071193,1,157,37
checkout/processed/prog48900/tofix_0.c,103,18.291189971999998,4,103,18
checkout/processed/prog38239/tofix_0.c,76,-1,-1,76,8
checkout/processed/prog01097/tofix_0.c,116,-1,-1,116,10
checkout/processed/prog36563/tofix_0.c,118,0.157651537,1,118,14
checkout/processed/prog39438/tofix_0.c,114,12.99743455,3,114,12
checkout/processed/prog30436/tofix_0.c,95,59.98263510100001,4,95,6
checkout/processed/prog12853/tofix_0.c,156,0.228613551,1,156,11
checkout/processed/prog24527/tofix_0.c,121,0.136126534,1,121,6
checkout/processed/prog48136/tofix_0.c,86,0.126380475,1,86,10
checkout/processed/prog42320/tofix_0.c,128,0.157900935,1,128,6
checkout/processed/prog49719/tofix_0.c,146,4.683905469999999,3,146,14
checkout/processed/prog50307/tofix_0.c,107,-1,-1,107,7
checkout/processed/prog03933/tofix_0.c,92,0.44803301,2,92,14
checkout/processed/prog54133/tofix_0.c,116,0.157942251,1,116,11
checkout/processed/prog48426/tofix_0.c,120,45.45479657200001,3,120,6
checkout/processed/prog33224/tofix_0.c,120,0.149064545,1,120,14
checkout/processed/prog20072/tofix_0.c,120,0.279716158,1,120,10
checkout/processed/prog38241/tofix_0.c,108,0.251211701,1,108,15
checkout/processed/prog00000/tofix_0.c,106,2.522727904,2,106,12
checkout/processed/prog34129/tofix_0.c,136,7.421901261,3,136,10
checkout/processed/prog22255/tofix_0.c,118,0.14720434000000002,1,118,6
checkout/processed/prog27141/tofix_0.c,135,0.224994903,1,135,13
checkout/processed/prog13343/tofix_0.c,101,0.6486597199999999,2,101,12
checkout/processed/prog02993/tofix_0.c,128,-1,-1,128,17
checkout/processed/prog13769/tofix_0.c,102,0.46404049,2,102,21
checkout/processed/prog25474/tofix_0.c,104,60.524770038,4,104,11
checkout/processed/prog05707/tofix_0.c,139,0.176263639,1,139,22
checkout/processed/prog04257/tofix_0.c,136,5.7097999790000005,3,136,19
checkout/processed/prog00788/tofix_0.c,82,62.913033229,4,82,5
checkout/processed/prog58568/tofix_0.c,132,44.555736933,4,132,10
checkout/processed/prog59112/tofix_0.c,155,9.634201618,3,155,13
checkout/processed/prog43852/tofix_0.c,106,0.165349331,1,106,8
checkout/processed/prog51287/tofix_0.c,89,-1,-1,89,11
checkout/processed/prog32937/tofix_0.c,107,23.512226121,4,107,12
checkout/processed/prog33945/tofix_0.c,162,0.184468182,1,162,24
checkout/processed/prog20360/tofix_0.c,137,-1,-1,137,14
checkout/processed/prog07735/tofix_0.c,190,-1,-1,190,7
checkout/processed/prog02778/tofix_0.c,129,145.580256727,5,129,16
checkout/processed/prog54531/tofix_0.c,48,0.064821036,1,48,4
checkout/processed/prog54531/tofix_1.c,63,1.874957919,3,63,10
checkout/processed/prog54654/tofix_0.c,63,2.537744091,3,63,6
checkout/processed/prog02406/tofix_0.c,77,0.469801911,2,77,5
checkout/processed/prog13820/tofix_1.c,47,24.564723202,5,47,2
checkout/processed/prog16212/tofix_2.c,98,0.111731051,1,98,14
checkout/processed/prog46182/tofix_1.c,91,2.3394130730000002,3,91,15
checkout/processed/prog37285/tofix_0.c,102,0.577424758,2,102,16
checkout/processed/prog17547/tofix_0.c,100,0.131359342,1,100,16
checkout/processed/prog06555/tofix_1.c,77,0.356569318,2,77,14
checkout/processed/prog26120/tofix_0.c,67,0.095636917,1,67,3
checkout/processed/prog02856/tofix_1.c,87,0.094133988,1,87,5
checkout/processed/prog05155/tofix_0.c,84,-1,-1,84,12
checkout/processed/prog15875/tofix_0.c,77,200.732230617,6,77,8
checkout/processed/prog15875/tofix_1.c,91,0.442732034,2,91,16
checkout/processed/prog03664/tofix_1.c,67,7.543979511000001,4,67,11
checkout/processed/prog28820/tofix_0.c,86,0.095299876,1,86,11
checkout/processed/prog08296/tofix_0.c,70,0.378401139,2,70,12
checkout/processed/prog17135/tofix_1.c,90,0.601387664,2,90,13
checkout/processed/prog58961/tofix_0.c,53,0.31941881200000005,2,53,3
checkout/processed/prog58961/tofix_1.c,88,0.447928551,2,88,14
checkout/processed/prog30427/tofix_1.c,101,0.72587327,2,101,21
checkout/processed/prog23599/tofix_0.c,16,0.067111327,2,16,3
checkout/processed/prog47112/tofix_0.c,80,0.40831411700000003,2,80,13
checkout/processed/prog47112/tofix_1.c,82,21.351021941,4,82,11
checkout/processed/prog02704/tofix_0.c,66,12.294257931,4,66,13
checkout/processed/prog02704/tofix_1.c,77,0.37119177800000003,2,77,14
checkout/processed/prog23141/tofix_0.c,91,0.10780393099999999,1,91,21
checkout/processed/prog48864/tofix_0.c,45,1.161957533,3,45,2
checkout/processed/prog06585/tofix_1.c,138,0.149086578,1,138,22
checkout/processed/prog00855/tofix_0.c,122,3.240489266,3,122,22
checkout/processed/prog00855/tofix_1.c,60,0.350053729,2,60,8
checkout/processed/prog40880/tofix_0.c,76,-1,-1,76,11
checkout/processed/prog37627/tofix_0.c,13,1.626522199,5,13,3
checkout/processed/prog37627/tofix_1.c,63,0.309431095,2,63,10
checkout/processed/prog09134/tofix_1.c,88,0.558567516,2,88,11
checkout/processed/prog13157/tofix_1.c,81,0.381222986,2,81,12
checkout/processed/prog26980/tofix_1.c,127,0.6759883099999999,2,127,19
checkout/processed/prog55612/tofix_1.c,83,0.423863353,2,83,11
checkout/processed/prog38587/tofix_0.c,72,0.101292174,1,72,3
checkout/processed/prog57748/tofix_0.c,31,0.039304983,1,31,1
checkout/processed/prog52441/tofix_0.c,71,0.094164453,1,71,10
checkout/processed/prog39525/tofix_0.c,88,0.070341127,1,88,10
checkout/processed/prog42615/tofix_1.c,86,0.400626052,2,86,14
checkout/processed/prog31882/tofix_1.c,70,0.31360611299999996,2,70,9
checkout/processed/prog31469/tofix_1.c,65,0.326589823,2,65,8
checkout/processed/prog05463/tofix_0.c,82,0.10534766100000001,1,82,15
checkout/processed/prog05463/tofix_1.c,71,0.32486129199999997,2,71,13
checkout/processed/prog42746/tofix_1.c,73,0.36606564,2,73,9
checkout/processed/prog49037/tofix_0.c,146,87.80515579099999,5,146,24
checkout/processed/prog14564/tofix_0.c,63,0.31971572800000003,2,63,10
checkout/processed/prog43557/tofix_0.c,77,0.09619502499999999,1,77,10
checkout/processed/prog43557/tofix_1.c,39,0.31152317,2,39,2
checkout/processed/prog39351/tofix_1.c,101,0.8995137910000001,2,101,15
checkout/processed/prog55827/tofix_0.c,105,0.161010637,1,105,11
checkout/processed/prog55827/tofix_1.c,86,12.915532412000001,4,86,10
checkout/processed/prog11412/tofix_0.c,54,-1,-1,54,9
checkout/processed/prog11412/tofix_1.c,62,3.7141846899999997,3,62,11
checkout/processed/prog18116/tofix_0.c,51,0.07756160200000001,1,51,2
checkout/processed/prog00012/tofix_0.c,42,0.039327015,1,42,10
checkout/processed/prog00012/tofix_1.c,79,0.6363265819999999,2,79,14
checkout/processed/prog44358/tofix_1.c,58,0.058733060999999996,1,58,7
checkout/processed/prog42581/tofix_0.c,39,0.036359837,1,39,5
checkout/processed/prog42581/tofix_1.c,60,0.061310983,1,60,9
checkout/processed/prog39766/tofix_1.c,47,0.06518426,1,47,4
checkout/processed/prog39971/tofix_0.c,55,5.725630816000001,3,55,2
checkout/processed/prog26557/tofix_1.c,121,0.642972607,2,121,22
checkout/processed/prog56685/tofix_0.c,66,22.380887481,4,66,15
checkout/processed/prog56685/tofix_1.c,125,21.637165248,4,125,20
checkout/processed/prog38683/tofix_1.c,92,0.5712544509999999,2,92,11
checkout/processed/prog32216/tofix_0.c,63,0.5794720539999999,2,63,3
checkout/processed/prog47045/tofix_0.c,144,7.101678926,3,144,19
checkout/processed/prog13509/tofix_0.c,33,0.02527696,1,33,9
checkout/processed/prog13509/tofix_1.c,122,5.34362843,3,122,14
checkout/processed/prog47801/tofix_0.c,48,0.37611152800000003,2,48,10
checkout/processed/prog37874/tofix_1.c,105,0.143903068,1,105,15
checkout/processed/prog06902/tofix_0.c,162,-1,-1,162,16
checkout/processed/prog01233/tofix_0.c,109,0.139141245,1,109,6
checkout/processed/prog00490/tofix_1.c,127,0.13218669900000002,1,127,18
checkout/processed/prog34279/tofix_1.c,33,0.038770758,1,33,6
checkout/processed/prog17018/tofix_0.c,150,4.441778464,3,150,24
checkout/processed/prog03486/tofix_0.c,118,0.102479085,1,118,17
checkout/processed/prog03486/tofix_1.c,119,0.141444925,1,119,14
checkout/processed/prog47211/tofix_1.c,40,1.1515203680000001,3,40,5
checkout/processed/prog11389/tofix_0.c,93,0.108282553,1,93,11
checkout/processed/prog11389/tofix_1.c,125,0.126499276,1,125,16
checkout/processed/prog49129/tofix_0.c,47,0.18854535900000002,2,47,8
checkout/processed/prog49129/tofix_1.c,121,0.14149219600000001,1,121,18
checkout/processed/prog33033/tofix_1.c,79,0.49283994600000003,2,79,11
checkout/processed/prog00835/tofix_0.c,105,0.109483819,1,105,17
checkout/processed/prog42400/tofix_1.c,29,0.030198899,1,29,4
checkout/processed/prog53100/tofix_0.c,21,0.066084708,2,21,3
checkout/processed/prog58742/tofix_1.c,33,0.033260646000000005,1,33,5
checkout/processed/prog57950/tofix_0.c,171,0.235246325,1,171,24
checkout/processed/prog48085/tofix_1.c,26,0.030184800999999997,1,26,2
checkout/processed/prog47919/tofix_0.c,72,0.724759914,2,72,6
checkout/processed/prog41816/tofix_0.c,95,0.142736969,1,95,6
checkout/processed/prog41816/tofix_1.c,122,7.9599450759999995,3,122,14
checkout/processed/prog56225/tofix_1.c,24,0.024401884999999998,1,24,4
checkout/processed/prog46524/tofix_0.c,90,3.85146096,3,90,10
checkout/processed/prog46524/tofix_1.c,56,0.06611866899999999,1,56,10
checkout/processed/prog17150/tofix_0.c,48,0.058957776,1,48,6
checkout/processed/prog45171/tofix_1.c,42,0.260147567,2,42,8
checkout/processed/prog22854/tofix_1.c,106,0.120262964,1,106,16
checkout/processed/prog44323/tofix_0.c,87,-1,-1,87,0
checkout/processed/prog44323/tofix_1.c,108,5.808523737,3,108,11
checkout/processed/prog40000/tofix_1.c,35,0.229594629,2,35,6
checkout/processed/prog27712/tofix_1.c,34,0.033479819,1,34,6
checkout/processed/prog48374/tofix_0.c,181,-1,-1,181,20
checkout/processed/prog38356/tofix_0.c,119,0.125735944,1,119,27
checkout/processed/prog12163/tofix_0.c,75,0.413224038,2,75,14
checkout/processed/prog36192/tofix_0.c,26,0.028369273,1,26,3
checkout/processed/prog29019/tofix_1.c,30,0.033621905,1,30,4
checkout/processed/prog33223/tofix_1.c,128,0.168082387,1,128,14
checkout/processed/prog25398/tofix_0.c,78,0.076235704,1,78,16
checkout/processed/prog25398/tofix_1.c,64,1.369695363,2,64,11
checkout/processed/prog10711/tofix_0.c,77,14.514931168,4,77,10
checkout/processed/prog04282/tofix_0.c,201,0.223604776,1,201,20
checkout/processed/prog03061/tofix_1.c,70,0.07431439299999999,1,70,7
checkout/processed/prog22116/tofix_0.c,126,-1,-1,126,19
checkout/processed/prog22116/tofix_1.c,97,20.48882395,4,97,19
checkout/processed/prog52718/tofix_0.c,143,49.172455891,4,143,17
checkout/processed/prog52718/tofix_1.c,31,0.034596135,1,31,5
checkout/processed/prog03134/tofix_0.c,57,0.060809264,1,57,5
checkout/processed/prog11221/tofix_0.c,205,-1,-1,205,33
checkout/processed/prog01352/tofix_0.c,79,0.11828788600000001,1,79,5
checkout/processed/prog01352/tofix_1.c,55,0.057969852,1,55,7
checkout/processed/prog24883/tofix_0.c,140,0.15251035000000002,1,140,27
checkout/processed/prog46160/tofix_1.c,122,-1,-1,122,14
checkout/processed/prog52757/tofix_0.c,114,0.623744745,2,114,16
checkout/processed/prog22153/tofix_0.c,147,0.11869679699999999,1,147,15
checkout/processed/prog52407/tofix_0.c,193,5.272042111,2,193,30
checkout/processed/prog07951/tofix_0.c,99,0.118611811,1,99,6
checkout/processed/prog07951/tofix_1.c,126,4.50657779,3,126,14
checkout/processed/prog02128/tofix_0.c,124,0.12324752,1,124,22
checkout/processed/prog01402/tofix_0.c,86,0.424805889,2,86,11
checkout/processed/prog20564/tofix_0.c,13,0.01572556,1,13,2
checkout/processed/prog20564/tofix_1.c,73,0.073131234,1,73,13
checkout/processed/prog00483/tofix_0.c,84,0.085258541,1,84,8
checkout/processed/prog39603/tofix_0.c,51,0.06760038,1,51,4
checkout/processed/prog39603/tofix_1.c,26,0.028750082,1,26,3
checkout/processed/prog06226/tofix_0.c,91,137.291245277,6,91,19
checkout/processed/prog29646/tofix_0.c,159,0.828011872,2,159,29
checkout/processed/prog04570/tofix_0.c,95,-1,-1,95,14
checkout/processed/prog54644/tofix_0.c,155,0.863360345,2,155,14
checkout/processed/prog32171/tofix_0.c,84,3.054587281,3,84,17
checkout/processed/prog26814/tofix_0.c,145,0.677345969,2,145,30
checkout/processed/prog28941/tofix_0.c,93,0.082520956,1,93,18
checkout/processed/prog41474/tofix_0.c,88,0.0835426,1,88,17
checkout/processed/prog26604/tofix_0.c,107,0.5904854890000001,2,107,17
checkout/processed/prog19885/tofix_0.c,65,0.061969047,1,65,14
checkout/processed/prog51366/tofix_0.c,146,0.22107821600000002,1,146,33
checkout/processed/prog28472/tofix_0.c,170,0.171960228,1,170,32
checkout/processed/prog12889/tofix_0.c,142,0.154615856,1,142,24
checkout/processed/prog09955/tofix_0.c,172,0.165883267,1,172,30
checkout/processed/prog19360/tofix_0.c,181,0.150376707,1,181,35
checkout/processed/prog10604/tofix_0.c,143,0.14618308800000002,1,143,24
checkout/processed/prog31055/tofix_0.c,122,130.334401182,5,122,25
checkout/processed/prog20497/tofix_0.c,136,0.142863949,1,136,28
checkout/processed/prog13825/tofix_0.c,75,0.35787186699999995,2,75,13
checkout/processed/prog03183/tofix_0.c,91,-1,-1,91,11
checkout/processed/prog00057/tofix_0.c,97,0.45793825400000004,2,97,19
checkout/processed/prog31584/tofix_0.c,75,0.082462911,1,75,15
checkout/processed/prog18163/tofix_0.c,79,0.077135276,1,79,16
checkout/processed/prog43460/tofix_0.c,134,0.7001197960000001,2,134,31
checkout/processed/prog15464/tofix_0.c,109,0.11196060399999999,1,109,20
checkout/processed/prog33114/tofix_0.c,91,0.081509776,1,91,15
checkout/processed/prog21033/tofix_0.c,153,4.2824027330000005,3,153,25
checkout/processed/prog24033/tofix_0.c,136,-1,-1,136,24
checkout/processed/prog47788/tofix_0.c,157,34.45179214,4,157,25
checkout/processed/prog39588/tofix_0.c,74,3.273267869,3,74,8
checkout/processed/prog34203/tofix_0.c,112,-1,-1,112,24
checkout/processed/prog13153/tofix_0.c,143,4.570578895,3,143,24
checkout/processed/prog13622/tofix_0.c,108,1.076112609,2,108,19
checkout/processed/prog13783/tofix_1.c,123,0.672134264,2,123,25
checkout/processed/prog57922/tofix_0.c,127,0.640925691,2,127,18
checkout/processed/prog02857/tofix_0.c,136,0.724044028,2,136,21
checkout/processed/prog17027/tofix_0.c,166,4.565295153,3,166,30
checkout/processed/prog19433/tofix_0.c,103,64.356230812,5,103,18
checkout/processed/prog22682/tofix_0.c,134,0.143809141,1,134,20
checkout/processed/prog37203/tofix_0.c,212,7.837421537,3,212,34
checkout/processed/prog42399/tofix_0.c,121,1.0613269269999999,2,121,17
checkout/processed/prog26542/tofix_0.c,162,1.1672872600000002,2,162,31
checkout/processed/prog36904/tofix_0.c,97,0.763444895,2,97,19
checkout/processed/prog40947/tofix_0.c,126,4.654714657,3,126,17
checkout/processed/prog20465/tofix_0.c,125,21.469705946999998,4,125,22
checkout/processed/prog32951/tofix_0.c,140,0.123423788,1,140,25
checkout/processed/prog14798/tofix_0.c,129,-1,-1,129,25
checkout/processed/prog00455/tofix_0.c,120,4.490713261,3,120,24
checkout/processed/prog02478/tofix_0.c,84,3.2954469179999997,3,84,15
checkout/processed/prog14839/tofix_0.c,141,0.687210669,2,141,25
checkout/processed/prog27748/tofix_0.c,169,31.484198287999998,4,169,30
checkout/processed/prog15878/tofix_0.c,146,0.164381789,1,146,22
checkout/processed/prog26136/tofix_0.c,151,-1,-1,151,24
checkout/processed/prog01098/tofix_0.c,151,5.397743871,3,151,20
checkout/processed/prog19982/tofix_0.c,145,4.242493413999999,3,145,26
checkout/processed/prog01566/tofix_0.c,131,0.141247481,1,131,18
checkout/processed/prog40618/tofix_0.c,207,1.150529718,2,207,35
checkout/processed/prog59077/tofix_0.c,150,0.127673908,1,150,29
checkout/processed/prog34535/tofix_0.c,97,314.07937326499996,6,97,11
checkout/processed/prog42408/tofix_0.c,181,6.369546366,3,181,26
checkout/processed/prog23976/tofix_0.c,126,3.473715877,3,126,21
checkout/processed/prog09759/tofix_0.c,142,76.087065735,5,142,25
checkout/processed/prog48054/tofix_0.c,125,-1,-1,125,20
checkout/processed/prog47957/tofix_0.c,148,-1,-1,148,26
checkout/processed/prog19297/tofix_0.c,136,272.811045745,6,136,25
checkout/processed/prog08300/tofix_0.c,120,0.655142586,2,120,21
checkout/processed/prog20325/tofix_0.c,183,0.945869594,2,183,33
checkout/processed/prog39672/tofix_0.c,172,36.603327122,4,172,30
checkout/processed/prog02964/tofix_0.c,108,0.156385909,1,108,20
checkout/processed/prog49863/tofix_0.c,81,0.33338515199999996,2,81,16
checkout/processed/prog09409/tofix_0.c,126,-1,-1,126,19
checkout/processed/prog44146/tofix_0.c,137,0.126663209,1,137,20
checkout/processed/prog20689/tofix_0.c,131,0.146260475,1,131,17
checkout/processed/prog49045/tofix_0.c,127,90.835909555,5,127,18
checkout/processed/prog10738/tofix_0.c,185,-1,-1,185,30
checkout/processed/prog05299/tofix_0.c,142,4.345776758,3,142,24
checkout/processed/prog56339/tofix_0.c,246,-1,-1,246,40
checkout/processed/prog28835/tofix_1.c,177,-1,-1,177,24
checkout/processed/prog55387/tofix_0.c,187,-1,-1,187,32
checkout/processed/prog03214/tofix_0.c,150,135.533400533,5,150,26
checkout/processed/prog26132/tofix_0.c,137,4.458338585,3,137,25
checkout/processed/prog06384/tofix_0.c,104,3.606613351,3,104,18
checkout/processed/prog38426/tofix_0.c,143,0.145204164,1,143,25
checkout/processed/prog15958/tofix_0.c,184,137.470587483,5,184,29
checkout/processed/prog05827/tofix_0.c,125,82.42281087399999,5,125,21
checkout/processed/prog50956/tofix_0.c,88,2.2718128199999996,3,88,13
checkout/processed/prog05256/tofix_0.c,109,-1,-1,109,14
checkout/processed/prog00186/tofix_0.c,164,-1,-1,164,26
checkout/processed/prog29158/tofix_0.c,108,20.439588430999997,4,108,17
checkout/processed/prog49229/tofix_0.c,171,6.0307429720000005,3,171,31
checkout/processed/prog12836/tofix_0.c,140,-1,-1,140,28
checkout/processed/prog41165/tofix_0.c,129,242.257769136,6,129,20
checkout/processed/prog01043/tofix_0.c,103,0.119811729,1,103,16
checkout/processed/prog14475/tofix_0.c,131,81.024701771,5,131,23
checkout/processed/prog45214/tofix_0.c,131,84.939578592,5,131,19
checkout/processed/prog25931/tofix_0.c,107,3.178338132,3,107,21
checkout/processed/prog41483/tofix_1.c,92,0.426470337,2,92,17
checkout/processed/prog56784/tofix_1.c,133,89.239052085,5,133,28
checkout/processed/prog33195/tofix_0.c,28,0.107877092,2,28,6
checkout/processed/prog55905/tofix_1.c,98,0.457860179,2,98,15
checkout/processed/prog28460/tofix_0.c,54,1.534901987,3,54,6
checkout/processed/prog36307/tofix_2.c,95,3.491441879,3,95,19
checkout/processed/prog09744/tofix_0.c,52,0.053570273,1,52,11
checkout/processed/prog18241/tofix_0.c,47,0.053142139,1,47,5
checkout/processed/prog39248/tofix_1.c,114,0.17351236,1,114,19
checkout/processed/prog59193/tofix_1.c,100,0.5154447639999999,2,100,18
checkout/processed/prog37558/tofix_1.c,130,0.11268488399999999,1,130,22
checkout/processed/prog30256/tofix_3.c,62,0.06257204499999999,1,62,9
checkout/processed/prog26871/tofix_0.c,54,0.05280501,1,54,8
checkout/processed/prog26871/tofix_1.c,106,3.094817152,3,106,19
checkout/processed/prog32583/tofix_0.c,64,0.064179185,1,64,4
checkout/processed/prog10428/tofix_1.c,153,0.159563191,1,153,30
checkout/processed/prog26012/tofix_0.c,54,0.066780966,1,54,8
checkout/processed/prog22517/tofix_1.c,87,0.080433663,1,87,16
checkout/processed/prog50256/tofix_0.c,175,0.219984462,1,175,33
checkout/processed/prog26818/tofix_2.c,84,0.405130747,2,84,13
checkout/processed/prog30276/tofix_0.c,40,3.503826867,3,40,1
checkout/processed/prog30276/tofix_1.c,62,0.31804653699999996,2,62,11
checkout/processed/prog35126/tofix_1.c,111,0.12187242400000001,1,111,17
checkout/processed/prog04467/tofix_1.c,94,63.18668889,5,94,18
checkout/processed/prog53053/tofix_1.c,103,0.40246104499999996,2,103,20
checkout/processed/prog14866/tofix_1.c,106,0.116016183,1,106,24
checkout/processed/prog47430/tofix_3.c,39,0.04187351,1,39,8
checkout/processed/prog23101/tofix_0.c,50,0.053442488,1,50,8
checkout/processed/prog23101/tofix_2.c,79,0.071345081,1,79,15
checkout/processed/prog11987/tofix_1.c,92,0.08797429,1,92,18
checkout/processed/prog39150/tofix_0.c,51,0.04696289,1,51,2
checkout/processed/prog56895/tofix_0.c,28,0.152450069,2,28,2
checkout/processed/prog14733/tofix_0.c,110,3.176910115,3,110,21
checkout/processed/prog59169/tofix_0.c,48,0.052414443,1,48,4
checkout/processed/prog36177/tofix_0.c,127,25.757258556999997,4,127,21
checkout/processed/prog59442/tofix_1.c,37,6.422383555,4,37,6
checkout/processed/prog47246/tofix_2.c,48,0.348632444,2,48,4
checkout/processed/prog24062/tofix_1.c,93,2.247835158,3,93,15
checkout/processed/prog17034/tofix_0.c,49,0.34367954300000003,2,49,6
checkout/processed/prog17034/tofix_1.c,67,0.05969881,1,67,11
checkout/processed/prog54436/tofix_1.c,98,0.443817884,2,98,17
checkout/processed/prog45729/tofix_0.c,43,0.040594429,1,43,3
checkout/processed/prog45729/tofix_1.c,106,0.427164986,2,106,21
checkout/processed/prog39665/tofix_1.c,97,0.090903075,1,97,18
checkout/processed/prog00383/tofix_0.c,59,0.049810205,1,59,9
checkout/processed/prog32221/tofix_1.c,63,0.057111034000000005,1,63,13
checkout/processed/prog42059/tofix_1.c,95,0.572538375,2,95,12
checkout/processed/prog07659/tofix_0.c,164,-1,-1,164,32
checkout/processed/prog34766/tofix_1.c,131,0.137877361,1,131,25
checkout/processed/prog52703/tofix_1.c,121,0.640206355,2,121,26
checkout/processed/prog44328/tofix_0.c,59,0.082853392,1,59,8
checkout/processed/prog44328/tofix_1.c,96,1.228026955,2,96,15
checkout/processed/prog05341/tofix_1.c,39,0.040959853000000004,1,39,5
checkout/processed/prog31676/tofix_0.c,49,0.30907825499999997,2,49,10
checkout/processed/prog16420/tofix_1.c,121,0.125590152,1,121,17
checkout/processed/prog57986/tofix_0.c,93,0.564308068,2,93,17
checkout/processed/prog57986/tofix_1.c,37,0.03773501,1,37,1
checkout/processed/prog44264/tofix_1.c,46,0.1703871,2,46,12
checkout/processed/prog44264/tofix_2.c,64,0.058503685,1,64,15
checkout/processed/prog13424/tofix_1.c,27,0.031252614,1,27,0
checkout/processed/prog13995/tofix_0.c,100,3.384644651,2,100,5
checkout/processed/prog56064/tofix_2.c,53,0.05545734,1,53,11
checkout/processed/prog56064/tofix_3.c,44,0.044320407,1,44,9
checkout/processed/prog17288/tofix_0.c,33,0.034364904,1,33,6
checkout/processed/prog31215/tofix_0.c,21,0.100189671,2,21,1
checkout/processed/prog49153/tofix_0.c,223,-1,-1,223,24
checkout/processed/prog09693/tofix_1.c,116,0.11839415,1,116,23
checkout/processed/prog02175/tofix_0.c,120,0.926085488,2,120,14
checkout/processed/prog22514/tofix_0.c,81,272.26850254100003,6,81,12
checkout/processed/prog35378/tofix_0.c,244,2.977419783,2,244,20
checkout/processed/prog23249/tofix_0.c,108,1.2796303960000002,2,108,17
checkout/processed/prog13552/tofix_0.c,73,0.093194816,1,73,6
checkout/processed/prog38873/tofix_0.c,199,0.501137715,1,199,6
checkout/processed/prog44120/tofix_0.c,117,0.14592887499999999,1,117,12
checkout/processed/prog27967/tofix_0.c,169,1.476499206,2,169,7
checkout/processed/prog04895/tofix_0.c,111,-1,-1,111,10
checkout/processed/prog34198/tofix_0.c,85,-1,-1,85,14
checkout/processed/prog44540/tofix_0.c,100,3.3145044259999996,2,100,8
checkout/processed/prog20850/tofix_0.c,79,4.358347956,3,79,9
checkout/processed/prog59056/tofix_0.c,122,9.015787642,3,122,15
checkout/processed/prog49011/tofix_0.c,158,1.1642787790000002,2,158,12
checkout/processed/prog43246/tofix_0.c,152,9.721216732,3,152,11
checkout/processed/prog39784/tofix_0.c,153,0.88056471,2,153,27
checkout/processed/prog13255/tofix_0.c,134,-1,-1,134,26
checkout/processed/prog26158/tofix_0.c,104,0.180996356,1,104,5
checkout/processed/prog48461/tofix_0.c,145,13.587055914,3,145,5
checkout/processed/prog55918/tofix_0.c,97,28.010933259,3,97,7
checkout/processed/prog48116/tofix_0.c,108,-1,-1,108,10
checkout/processed/prog08833/tofix_0.c,117,0.9527856720000001,2,117,12
checkout/processed/prog17271/tofix_0.c,129,28.543230272,4,129,17
checkout/processed/prog49362/tofix_0.c,108,0.25591563,1,108,15
checkout/processed/prog36418/tofix_0.c,106,130.015924985,5,106,10
checkout/processed/prog41999/tofix_0.c,162,-1,-1,162,14
checkout/processed/prog30195/tofix_0.c,118,0.153735637,1,118,14
checkout/processed/prog17419/tofix_0.c,88,0.247872699,1,88,8
checkout/processed/prog26128/tofix_0.c,143,95.470401388,5,143,24
checkout/processed/prog25506/tofix_0.c,131,-1,-1,131,6
checkout/processed/prog12967/tofix_0.c,208,1.7626819550000001,2,208,14
checkout/processed/prog32350/tofix_0.c,233,-1,-1,233,21
checkout/processed/prog37561/tofix_0.c,136,0.151336795,1,136,10
checkout/processed/prog22059/tofix_0.c,78,0.078246092,1,78,10
checkout/processed/prog40058/tofix_0.c,194,-1,-1,194,38
checkout/processed/prog15472/tofix_0.c,136,0.811628491,2,136,13
checkout/processed/prog17900/tofix_0.c,124,0.830879526,2,124,13
checkout/processed/prog08732/tofix_0.c,145,1.883328504,2,145,5
checkout/processed/prog02324/tofix_0.c,153,8.535489496999999,3,153,6
checkout/processed/prog55993/tofix_0.c,75,0.463555351,2,75,14
checkout/processed/prog12354/tofix_0.c,104,-1,-1,104,19
checkout/processed/prog08252/tofix_0.c,175,1.98215765,2,175,18
checkout/processed/prog39070/tofix_0.c,92,0.114120861,1,92,8
checkout/processed/prog07042/tofix_0.c,90,2.3227986300000003,2,90,14
checkout/processed/prog14363/tofix_0.c,143,6.706629399,3,143,14
checkout/processed/prog55201/tofix_0.c,115,0.644479288,2,115,14
checkout/processed/prog53508/tofix_0.c,77,0.37814922100000004,2,77,11
checkout/processed/prog31400/tofix_0.c,201,0.295920871,1,201,6
checkout/processed/prog14053/tofix_0.c,80,0.074687662,1,80,14
checkout/processed/prog43164/tofix_0.c,118,46.998224463,4,118,8
checkout/processed/prog17784/tofix_0.c,86,0.358460876,1,86,6
checkout/processed/prog28330/tofix_0.c,82,0.12134963700000001,1,82,12
checkout/processed/prog54399/tofix_0.c,129,0.158332276,1,129,19
checkout/processed/prog38875/tofix_0.c,120,6.145844793,3,120,12
checkout/processed/prog38619/tofix_0.c,99,21.96575644,4,99,11
checkout/processed/prog25395/tofix_0.c,96,0.474348039,2,96,13
checkout/processed/prog55801/tofix_0.c,142,1.2030510209999998,2,142,13
checkout/processed/prog10634/tofix_0.c,94,0.092097232,1,94,13
checkout/processed/prog55222/tofix_0.c,198,0.264588091,1,198,26
checkout/processed/prog12450/tofix_0.c,118,7.932302024,3,118,16
checkout/processed/prog18795/tofix_0.c,161,0.837630662,2,161,23
checkout/processed/prog35381/tofix_0.c,199,104.799477778,4,199,11
checkout/processed/prog18993/tofix_0.c,161,1.250582661,2,161,16
checkout/processed/prog31898/tofix_0.c,218,1.9036070980000002,2,218,20
checkout/processed/prog21185/tofix_0.c,119,0.157418045,1,119,14
checkout/processed/prog11659/tofix_0.c,94,22.518132635,4,94,9
checkout/processed/prog14438/tofix_0.c,103,-1,-1,103,12
checkout/processed/prog48567/tofix_0.c,152,0.252343764,1,152,6
checkout/processed/prog28530/tofix_0.c,140,0.150159603,1,140,18
checkout/processed/prog43469/tofix_0.c,137,1.138317263,2,137,8
checkout/processed/prog27191/tofix_0.c,131,0.232401242,1,131,8
checkout/processed/prog42507/tofix_0.c,192,0.25140276,1,192,18
checkout/processed/prog32107/tofix_0.c,91,0.47698675500000004,2,91,8
checkout/processed/prog26539/tofix_0.c,184,0.238471086,1,184,23
checkout/processed/prog13862/tofix_0.c,149,-1,-1,149,24
checkout/processed/prog06112/tofix_0.c,130,254.206253088,5,130,8
checkout/processed/prog57571/tofix_0.c,164,5.368426163,3,164,12
checkout/processed/prog09348/tofix_0.c,226,-1,-1,226,12
checkout/processed/prog50164/tofix_0.c,134,82.56490303,5,134,22
checkout/processed/prog47310/tofix_0.c,171,0.772789346,2,171,30
checkout/processed/prog44625/tofix_0.c,73,0.339244294,2,73,13
checkout/processed/prog29566/tofix_0.c,136,0.582549101,2,136,31
checkout/processed/prog09897/tofix_0.c,124,0.592128574,2,124,26
checkout/processed/prog31193/tofix_0.c,182,0.227460774,1,182,33
checkout/processed/prog29113/tofix_0.c,203,196.162918814,5,203,25
checkout/processed/prog47076/tofix_0.c,150,4.821140332000001,3,150,23
checkout/processed/prog08619/tofix_0.c,168,0.873449449,2,168,29
checkout/processed/prog37497/tofix_0.c,130,4.743299924,3,130,21
checkout/processed/prog32551/tofix_0.c,76,166.012387099,5,76,8
checkout/processed/prog30231/tofix_0.c,174,0.802085683,2,174,36
checkout/processed/prog53994/tofix_0.c,139,-1,-1,139,23
checkout/processed/prog29079/tofix_0.c,147,0.667896811,2,147,32
checkout/processed/prog06817/tofix_0.c,179,0.18396356800000002,1,179,30
checkout/processed/prog34969/tofix_0.c,132,0.696321762,2,132,25
checkout/processed/prog56160/tofix_0.c,132,0.667781109,2,132,19
checkout/processed/prog08609/tofix_0.c,229,10.115516537,3,229,33
checkout/processed/prog58531/tofix_0.c,122,3.593717396,3,122,22
checkout/processed/prog49463/tofix_0.c,126,0.642309799,2,126,21
checkout/processed/prog40308/tofix_1.c,131,0.665172416,2,131,18
checkout/processed/prog15519/tofix_0.c,98,0.413606113,2,98,19
checkout/processed/prog19931/tofix_0.c,169,0.16912648900000002,1,169,26
checkout/processed/prog00133/tofix_0.c,111,131.321968556,5,111,20
checkout/processed/prog58980/tofix_0.c,141,0.689931029,2,141,29
checkout/processed/prog51417/tofix_0.c,120,0.6243135559999999,2,120,20
checkout/processed/prog58866/tofix_0.c,126,3.637158661,3,126,22
checkout/processed/prog47007/tofix_0.c,224,43.42536022,4,224,41
checkout/processed/prog11420/tofix_0.c,151,1.290925926,2,151,30
checkout/processed/prog09085/tofix_0.c,125,0.595695042,2,125,23
checkout/processed/prog05879/tofix_0.c,124,5.194928253,3,124,19
checkout/processed/prog17956/tofix_0.c,137,0.6322096300000001,2,137,24
checkout/processed/prog08009/tofix_0.c,151,106.967045197,5,151,18
checkout/processed/prog24820/tofix_0.c,157,0.20016212,1,157,22
checkout/processed/prog41251/tofix_0.c,193,7.052809649,3,193,33
checkout/processed/prog14351/tofix_0.c,170,4.646055356,3,170,28
checkout/processed/prog48023/tofix_0.c,162,91.50806050599999,5,162,32
checkout/processed/prog42527/tofix_0.c,128,66.565200819,4,128,23
checkout/processed/prog47442/tofix_0.c,131,0.131430844,1,131,21
checkout/processed/prog03987/tofix_0.c,178,36.983339486,4,178,28
checkout/processed/prog20259/tofix_0.c,212,30.932610947,4,212,32
checkout/processed/prog34333/tofix_0.c,149,0.6980606220000001,2,149,32
checkout/processed/prog53725/tofix_0.c,134,87.531346099,5,134,22
checkout/processed/prog27945/tofix_0.c,175,-1,-1,175,27
checkout/processed/prog13634/tofix_0.c,112,6.377610417,3,112,18
checkout/processed/prog22222/tofix_0.c,127,0.637461621,2,127,19
checkout/processed/prog11687/tofix_0.c,96,19.564157752,4,96,17
checkout/processed/prog41006/tofix_0.c,144,4.9440184469999995,3,144,24
checkout/processed/prog23412/tofix_0.c,142,0.747868234,2,142,23
checkout/processed/prog23301/tofix_0.c,34,0.031925168000000004,1,34,8
checkout/processed/prog23301/tofix_1.c,183,-1,-1,183,35
checkout/processed/prog58217/tofix_0.c,142,-1,-1,142,20
checkout/processed/prog28071/tofix_0.c,152,0.17829538099999998,1,152,30
checkout/processed/prog38423/tofix_0.c,120,0.589495949,2,120,17
checkout/processed/prog21048/tofix_0.c,89,2.162841582,3,89,18
checkout/processed/prog16338/tofix_0.c,209,6.434965648,3,209,33
checkout/processed/prog04640/tofix_0.c,147,-1,-1,147,22
checkout/processed/prog25299/tofix_2.c,44,0.032846554,1,44,10
checkout/processed/prog25299/tofix_3.c,134,-1,-1,134,21
checkout/processed/prog28145/tofix_0.c,148,5.445852674,3,148,24
checkout/processed/prog04373/tofix_0.c,129,24.146269455,4,129,19
checkout/processed/prog55775/tofix_0.c,120,58.890287602,4,120,19
checkout/processed/prog35524/tofix_0.c,190,5.356284939,3,190,35
checkout/processed/prog26215/tofix_0.c,202,0.242954181,1,202,34
checkout/processed/prog55702/tofix_0.c,143,0.764450337,2,143,22
checkout/processed/prog30176/tofix_0.c,216,1.20479384,2,216,36
checkout/processed/prog25225/tofix_0.c,122,0.6212480690000001,2,122,22
checkout/processed/prog44074/tofix_0.c,121,5.73617442,3,121,26
checkout/processed/prog42145/tofix_0.c,148,0.654694177,2,148,37
checkout/processed/prog32341/tofix_0.c,264,1.6531287669999999,2,264,43
checkout/processed/prog18649/tofix_0.c,200,-1,-1,200,28
checkout/processed/prog18649/tofix_1.c,40,0.044635165,1,40,7
checkout/processed/prog24514/tofix_0.c,164,0.762000024,2,164,26
checkout/processed/prog33576/tofix_0.c,142,5.467866267,3,142,25
checkout/processed/prog43709/tofix_0.c,134,0.684165968,2,134,17
checkout/processed/prog44924/tofix_0.c,119,57.823190409,5,119,23
checkout/processed/prog33125/tofix_0.c,190,31.250694333000002,4,190,35
checkout/processed/prog17299/tofix_1.c,98,-1,-1,98,15
checkout/processed/prog46145/tofix_0.c,131,9.095535342,3,131,23
checkout/processed/prog24682/tofix_0.c,126,4.712184483000001,3,126,25
checkout/processed/prog25025/tofix_0.c,167,3.9329020359999998,3,167,34
checkout/processed/prog09618/tofix_0.c,154,-1,-1,154,23
checkout/processed/prog15470/tofix_0.c,134,3.7126845,3,134,29
checkout/processed/prog05382/tofix_0.c,41,0.159679454,2,41,11
checkout/processed/prog35325/tofix_0.c,190,-1,-1,190,32
checkout/processed/prog14805/tofix_0.c,130,1.378135949,2,130,22
checkout/processed/prog54904/tofix_0.c,136,0.670130954,2,136,26
checkout/processed/prog04104/tofix_0.c,7,0.021293834999999997,2,7,0
checkout/processed/prog04104/tofix_1.c,53,0.211187955,2,53,9
checkout/processed/prog31071/tofix_0.c,118,0.634140362,2,118,21
checkout/processed/prog00763/tofix_0.c,157,36.178601976,4,157,20
checkout/processed/prog18751/tofix_0.c,193,-1,-1,193,32
checkout/processed/prog10967/tofix_0.c,231,1.346379564,2,231,31
checkout/processed/prog23003/tofix_0.c,183,4.8854562249999995,3,183,34
checkout/processed/prog17408/tofix_0.c,84,1.1162532859999998,2,84,20
checkout/processed/prog09829/tofix_0.c,121,3.977906362,3,121,19
checkout/processed/prog32797/tofix_0.c,201,0.899646694,2,201,39
checkout/processed/prog55471/tofix_0.c,169,4.725378135,3,169,27
checkout/processed/prog11483/tofix_0.c,121,3.256111954,3,121,22
checkout/processed/prog41346/tofix_0.c,229,9.058269588,3,229,38
checkout/processed/prog41050/tofix_1.c,47,0.062077106,1,47,5
checkout/processed/prog54720/tofix_0.c,114,0.591595488,2,114,22
checkout/processed/prog57661/tofix_0.c,286,0.583262064,1,286,49
checkout/processed/prog38368/tofix_0.c,127,0.128562744,1,127,25
checkout/processed/prog46255/tofix_0.c,86,0.10392687,1,86,16
checkout/processed/prog22825/tofix_0.c,90,0.477329672,2,90,18
checkout/processed/prog22825/tofix_1.c,30,0.179879987,2,30,4
checkout/processed/prog37566/tofix_0.c,32,0.04371912,1,32,7
checkout/processed/prog28037/tofix_1.c,47,0.054480784,1,47,7
checkout/processed/prog36320/tofix_2.c,14,0.015937804,1,14,3
checkout/processed/prog29459/tofix_0.c,80,0.360000548,2,80,13
checkout/processed/prog21741/tofix_0.c,75,0.076728153,1,75,11
checkout/processed/prog31410/tofix_0.c,26,0.339314172,2,26,2
checkout/processed/prog01924/tofix_0.c,83,3.8747593759999996,3,83,13
checkout/processed/prog38458/tofix_0.c,114,0.131670271,1,114,16
checkout/processed/prog39608/tofix_0.c,95,0.401064836,2,95,11
checkout/processed/prog08045/tofix_0.c,97,-1,-1,97,15
checkout/processed/prog39522/tofix_1.c,33,0.038941082,1,33,6
checkout/processed/prog05660/tofix_1.c,83,0.082722332,1,83,14
checkout/processed/prog50323/tofix_0.c,125,0.895912728,2,125,9
checkout/processed/prog12799/tofix_0.c,38,0.040123284,1,38,3
checkout/processed/prog02534/tofix_0.c,40,0.358289531,2,40,5
checkout/processed/prog06376/tofix_0.c,57,0.352546126,2,57,10
checkout/processed/prog40131/tofix_1.c,55,0.058571489000000004,1,55,6
checkout/processed/prog37522/tofix_0.c,157,0.7849059899999999,2,157,12
checkout/processed/prog37938/tofix_0.c,55,0.437913564,2,55,4
checkout/processed/prog22198/tofix_0.c,214,0.325053315,1,214,5
checkout/processed/prog47698/tofix_1.c,50,0.059546844,1,50,9
checkout/processed/prog12272/tofix_3.c,72,0.076384654,1,72,11
checkout/processed/prog21272/tofix_0.c,20,0.26339452399999996,3,20,2
checkout/processed/prog59007/tofix_1.c,58,0.44441110699999997,2,58,8
checkout/processed/prog21018/tofix_0.c,140,1.062675668,2,140,23
checkout/processed/prog03884/tofix_0.c,76,0.085960467,1,76,11
checkout/processed/prog07848/tofix_0.c,125,1.26361542,2,125,15
checkout/processed/prog04518/tofix_0.c,190,0.287529535,1,190,27
checkout/processed/prog05708/tofix_1.c,72,0.083032049,1,72,9
checkout/processed/prog05028/tofix_0.c,69,0.07061556,1,69,8
checkout/processed/prog05028/tofix_1.c,30,0.024447381,1,30,4
checkout/processed/prog14824/tofix_0.c,130,3.51736009,3,130,18
checkout/processed/prog18298/tofix_1.c,60,0.051161903,1,60,9
checkout/processed/prog50905/tofix_1.c,32,0.107559224,2,32,5
checkout/processed/prog54264/tofix_0.c,76,0.8310943110000001,2,76,8
checkout/processed/prog33037/tofix_0.c,54,0.34414340600000004,2,54,9
checkout/processed/prog57604/tofix_0.c,240,-1,-1,240,41
checkout/processed/prog04620/tofix_0.c,279,0.313756583,1,279,37
checkout/processed/prog14106/tofix_0.c,189,-1,-1,189,28
checkout/processed/prog38734/tofix_0.c,74,0.391412023,2,74,11
checkout/processed/prog38734/tofix_1.c,35,119.010990233,6,35,4
checkout/processed/prog49606/tofix_0.c,154,34.943814758,4,154,22
checkout/processed/prog06635/tofix_1.c,150,6.216340539999999,3,150,17
checkout/processed/prog44205/tofix_0.c,211,37.309045329,4,211,35
checkout/processed/prog42224/tofix_0.c,91,0.355635889,2,91,16
checkout/processed/prog10122/tofix_0.c,165,4.560161052,3,165,29
checkout/processed/prog15182/tofix_0.c,97,0.147705327,1,97,16
checkout/processed/prog36842/tofix_1.c,93,5.099183153,3,93,19
checkout/processed/prog33281/tofix_0.c,130,95.935638099,5,130,22
checkout/processed/prog47042/tofix_0.c,199,-1,-1,199,29
checkout/processed/prog54002/tofix_0.c,146,107.384969368,5,146,24
checkout/processed/prog37023/tofix_0.c,202,-1,-1,202,31
checkout/processed/prog16833/tofix_0.c,164,5.150914760999999,3,164,26
checkout/processed/prog08625/tofix_0.c,237,-1,-1,237,42
checkout/processed/prog03192/tofix_0.c,70,0.068131282,1,70,16
checkout/processed/prog26353/tofix_0.c,154,25.88240003,4,154,24
checkout/processed/prog35043/tofix_1.c,152,0.820714485,2,152,19
checkout/processed/prog16725/tofix_0.c,203,-1,-1,203,38
checkout/processed/prog30898/tofix_0.c,228,34.835588953000006,4,228,37
checkout/processed/prog14012/tofix_0.c,114,-1,-1,114,18
checkout/processed/prog25531/tofix_0.c,210,-1,-1,210,30
checkout/processed/prog56698/tofix_0.c,296,0.44859661799999995,1,296,39
checkout/processed/prog11549/tofix_0.c,241,-1,-1,241,46
checkout/processed/prog49099/tofix_0.c,215,-1,-1,215,35
checkout/processed/prog32861/tofix_0.c,137,86.645626251,5,137,23
checkout/processed/prog06862/tofix_0.c,252,32.033392671,4,252,46
checkout/processed/prog37470/tofix_0.c,219,70.920721545,4,219,40
checkout/processed/prog56653/tofix_0.c,207,-1,-1,207,30
checkout/processed/prog31398/tofix_0.c,227,130.555892481,5,227,42
checkout/processed/prog34825/tofix_0.c,235,162.23690001300002,5,235,38
checkout/processed/prog07179/tofix_0.c,106,21.380291498000002,4,106,16
checkout/processed/prog31555/tofix_0.c,121,4.1080788550000005,3,121,17
checkout/processed/prog21936/tofix_0.c,272,40.149623066,4,272,51
checkout/processed/prog56696/tofix_0.c,225,145.437614147,5,225,41
checkout/processed/prog25644/tofix_0.c,126,18.594566482999998,4,126,22
checkout/processed/prog28087/tofix_0.c,139,-1,-1,139,26
checkout/processed/prog42684/tofix_0.c,307,0.5705003710000001,1,307,50
checkout/processed/prog56719/tofix_0.c,278,-1,-1,278,42
checkout/processed/prog23686/tofix_0.c,149,-1,-1,149,23
checkout/processed/prog13302/tofix_0.c,274,0.43650978399999996,1,274,33
checkout/processed/prog12688/tofix_0.c,178,1.239900451,2,178,30
checkout/processed/prog12052/tofix_0.c,217,36.85044134,4,217,33
checkout/processed/prog50193/tofix_0.c,239,-1,-1,239,35
checkout/processed/prog09927/tofix_0.c,197,28.780446614,4,197,31
checkout/processed/prog51012/tofix_0.c,180,1.19924451,2,180,27
checkout/processed/prog50455/tofix_0.c,105,4.520298276,2,105,10
checkout/processed/prog11254/tofix_0.c,211,-1,-1,211,34
checkout/processed/prog30566/tofix_0.c,168,0.146735521,1,168,24
checkout/processed/prog20430/tofix_0.c,223,142.98557892,5,223,38


==> plot/mj-results.csv <==
path,cls_mod,mut_mod,total_time,dist,num_tokens,num_lines
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/900028c8ad13a9867c448b4baf60749c7bee6dc8,a,3,0.13159828199999998,3,68,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/1523cd703eaa6ff223efbd9593a39c54ee881ace,pi,5,0.53291562,5,63,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/d56b1fc8b26ea35a7bb6794bd23a744db9b98225,a,6,0.033067209,3,10,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/fb6145a89fd75cc4b5d5dfab2b1921fba7bc448f,i,1,0.042159609,1,17,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/e7c87ae81c67ef483bd7ee236e084aab558e8131,pi,1,0.029869570999999998,1,26,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/b5cf57430620facc1e97b39c19b1d2188fb356d5,p,1,0.034137119,1,30,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/ea80736dc9e7604444f27e50651d4257ae414eb6,i,5,0.036288062,3,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/b004381b11df3cc2daa461e3679310e3b84770a4,a,8,0.042239047999999994,2,6,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/110634a82eb8f4707b38d77cbbf96f2caf7dbd30,a,4,0.056353256,3,26,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/f69491645afcfe84925fb9e6dc611657cb17310e,pi,3,0.052832641,3,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/3f3d43977ad38747b740878e3ba7ac0934fcffeb,a,4,0.053549882,3,26,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/9aeba8077c59b94b081b0364aa8b3d9eaf0159a3,a,4,0.087082962,3,44,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/2b8998ff91a8849a61ea6dec7bd8b937318228fe,p,3,0.048866684,3,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/52b4aff3e45486677506dfbf4c8c9e881001b3d3,p,7,0.034582084,3,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/0acafac4075528003b9f636343bb26e115eb14ba,pi,4,0.033094976,2,24,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/0dcbc70aecce6c1b638d73170dbb337eaa85b730,a,5,0.035392452,3,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/83e8c7f993d14d164d671f97846a8985e81d3e6f,pi,4,0.118176363,4,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/6bca475c63dc344e04a7090ea4e49600f9b1dd4d,p,8,0.454299988,7,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/ff9deae6faf90ed370672486f4cf6adbed40497a,a,2,0.044608763999999995,2,29,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/91e62b0b444ed3ff32245c2f2e8348d65293cd51,i,7,0.492587559,4,100,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/ad05c1404928cd4469f844eb18e163fd3636ee03,i,7,1.6032336249999999,7,58,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/e4e128cde80e127c24bfc4e2faf38a8d29d8db57,pi,1,0.044400310000000005,1,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/af6d49756fa353f0b56f2e0b2ba19a8009c62183,p,6,2.006759416,6,104,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/f0279ccc125d6b28163d78357502d1ac306b086c,a,8,0.464077061,6,37,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/a9a105618704dd07ad5cfc97461c411ec3786b6a,a,3,0.236667246,3,106,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/a9b892ede0765eb2a4c39807cd7b2021fdcdab31,a,3,0.061151715,3,29,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/0ef1746dd56d10455e0726ca0e9fd5d728ff5950,pi,8,0.016426428,0,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/57423c520d09bc027dec7799b6d778d81ecf22da,pi,5,0.10422673199999999,3,47,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/d2798f0aeccd239bf40dcefcbc834f719d2b31b0,i,5,0.029301775,1,13,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/a7b723147dc43d6846f822c32a7c95d5be79b9f3,a,6,0.984930218,6,51,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/71e8f7294d8f84f00cbadc74daddf4d1034268e3,p,3,0.186782177,3,85,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/3ee240fb32766bbe4a577e42bebab05cd2d2d0b4,pi,2,0.038710786,2,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/d2798f0aeccd239bf40dcefcbc834f719d2b31b0,pi,2,0.027676527,2,20,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/b853ce2b1cd519d12f0621ea59ad46dfc36a2c61,a,8,0.022179041,2,16,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/219cc0a25b233c6c4c59eb179a9cb820d62fd272,p,3,0.027744594000000004,3,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/d37379da31adf2af8269e22c8f902a7a7b914459,i,4,0.64201785,4,136,33
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/f18f659353dc733e7f91b99419ba94a572e6d719,i,5,0.216291014,3,103,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/1dffe84c734a71736265f008c979e8ba1079e7e1,pi,5,0.346725671,4,81,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/de1e80dd8a07df352701faeb513d645568c2e08d,i,7,0.33705378,5,48,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/91f8b17588cf95c8a06153c2cba46c9fd692d2da,i,6,0.734248385,6,53,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/331507f69e075a46311e9dc643acca3f73fde2a9,p,8,0.944099819,7,35,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/a1d02ab8c249879f76f889f6a8c5739423ae9f5b,pi,8,1.58867654,6,83,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/27d3f53d6d8e2f6e582119435476967db418e351,i,6,0.01866819,2,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/dbb2be1f2ffa3accb27746db26b5fc719603f165,p,4,0.221725389,4,51,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/c809ad6c75f05ac6c98da337a07fc7f7f8c95fb1,p,3,0.039281834,2,33,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/eef6906d8a7fba8c3d909814424c562b4b35fc5a,p,8,0.33338409599999996,6,34,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/cfda173ae3b0a37bdc03dbc0fff8eae879fdeb85,i,7,1.2154310400000001,7,54,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/d56b1fc8b26ea35a7bb6794bd23a744db9b98225,i,4,0.012744732,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/b13641833d226552dd894163415d9f237d8dfe7b,pi,1,0.026539756,1,38,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/5be69f88d04467ed78701ecc43d008251cc7f6b6,p,1,0.015113532,1,7,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/d2314067ad9b338fb204f16e9c20debcb0540b24,a,7,1.157733192,7,53,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/5b6decd37164553e262db6b7f4b9f4d97d7daf30,a,5,0.76024007,5,79,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/fb1fd33235616304752ab1c9faef187d844d09c7,i,1,0.030256451,1,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/3193d01126f27ee2fb609ddb96e3b25293aec153,a,4,0.014689530999999999,2,2,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/3c4bc7087219539c1fcf688a4db591c4acd52c9d,a,5,0.131740357,3,71,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/c7a7842f9c18e89662c606b6453b2cfdd149f671,a,6,0.042966161,3,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/73e599802c2adc44984dfe2757267d18b31fad90,p,8,0.018541387,4,6,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/bdfaed16b0f4bb5a1d0a8ce03f46b02d75aa0d4b,pi,6,0.060282815,4,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/a76bd50aea9306d07036e64f074fcd24c8a82b14,p,2,0.097145653,2,109,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/e51f41e4be9fc8becda9c4d75e678c2b7792a01c,p,6,0.11728506400000001,4,31,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/bb637b739036e4a357a2a3bb256f954f4f295552,i,6,0.115390845,5,20,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/5cff1f6a11e39f78995c6cfa142612a2493295e3,i,1,0.012877612,1,19,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/66d4b28dcda9289100d9ae5e4fba9d0e7b886995,a,3,0.025570304000000002,3,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/b564c52174847e5f706cf1eb993ec151399d4b9a,pi,1,0.020594954000000002,1,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/f390b65e4487ff18161d3fa292b79a91e7a8d26a,p,3,0.088203175,3,45,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/a2757c4487fa9b53fcfc1baaa590945cf2ace813,pi,4,0.025465519,2,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/6374b4597cb64293393f42fe5d114a24b9f4335d,pi,4,0.179508439,3,81,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/de67c20953a8204bb798577c18be310301e5e837,p,5,0.151654288,4,43,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/ae4f174a1f89bc89a3a8a0d51e5f282b3f3ed3cf,i,6,0.125633036,6,15,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/8965cebad6a04eb89c06552391926548c3fa8187,pi,5,0.022635166,1,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/f54c95df581566bf023cf2acd318421e857ede63,p,7,0.121510809,4,28,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/71e8f7294d8f84f00cbadc74daddf4d1034268e3,p,2,0.07042649200000001,2,84,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/3aac2f473b6a641246d0e22dd4b84fed1d4e5ae9,a,8,0.035115501,4,11,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/268afbfd24efab4405eff9c6d6a1ff789ac99f53,pi,7,5.171539857,7,93,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/33a6d16db0789ff7ed44cd04b9d45b974b4d2ef1,p,3,0.061176766,3,33,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/e395e1000e4f1deda3f13a714b39d523dce1060b,pi,2,0.040373912,2,42,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/4b2268b173f9c3baf0d97413c387d0871f6ec6fc,p,8,5.774887335000001,8,106,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/a747b6c606e7911ed14e2cdda65cd18b15350956,p,8,0.29925152099999996,5,44,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/2675ad269cab3da2c1a7ae250055b800370e0f6e,i,5,0.06542701,4,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/fb58b83c1fb8404864e9c7109ac7e822d0984738,p,2,0.046739416000000006,2,40,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/96f0d86ec35f839979c32c46148da3fd519da4d1,a,1,0.023117862,1,58,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/5b240cb0873bf050df62a139349e32a83c66f1a4,pi,3,0.076852474,3,44,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/a47fdda4b4edc64354f3f1d816136ce231bff449,i,5,0.22496295,4,57,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/4c41380cbe0c3e8c66ca442eace0c6ea53c906ae,p,6,0.413623941,6,34,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/da64b659cfc4a7f6b20dea05b1be8f5f09d20ed6,i,3,0.18111818,3,94,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/9615f11176d960e81d268d508c7cce1e5deeff34,p,5,0.018138807,3,5,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/e56c85c5714d47b4df326f6c7ae3b100e9ebd720,a,4,0.293544932,4,62,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/f4de6aa8f7f9a316bb7dbdeac5a4e69ada406c5a,i,7,0.015662069,3,10,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/2675ad269cab3da2c1a7ae250055b800370e0f6e,pi,8,0.054223231999999996,3,27,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/8d59f385d6704596f3c263e99da7b64898b8d96b,p,1,0.016058641000000002,1,7,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/592448f166134a5544d7e2df56c5e6b23e3fc416,i,5,0.249492676,4,68,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/0dc97020711356aaf8ead04612a7b68c105434b7,i,4,0.019977322000000002,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/42478d91173f721f7acc857a8ecfde6342d6009f,p,8,0.316369803,6,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/6fdfaa3e90782129c8d6d6412195988e9a760f91,i,6,2.621550879,6,115,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/c7a7842f9c18e89662c606b6453b2cfdd149f671,i,5,0.019850213,3,14,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/9596611f98c46244b601c48e57dfc3dcfbeefde5,p,7,0.826569095,7,36,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/0fde9a360ae06e3ab7f222294f41b26b411eca1f,i,7,0.807569462,7,41,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/95b6a40e1ce3583c14a16044192f17630ee92148,p,4,0.059616944000000005,4,14,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/2971e43faefb6de2a4693bba284775aebabdf5b0,a,3,0.111270756,3,54,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/06b9b8cab62b96974e72833275664696e62b63d3,p,7,0.186852359,6,19,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/05f49df238b60f4d7e31efb2161dc2267d65e94d,a,3,0.287284953,3,140,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/66d4b28dcda9289100d9ae5e4fba9d0e7b886995,pi,2,0.013744744,2,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/e1f775a456625f14b883bb0c3be3af40f6943c71,a,8,2.293624875,7,54,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/d4fd19c7b485eda03f54039dc94fa8c3d648f70c,a,6,0.180168137,4,42,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/03726fa10e29e62941b472bc504b804cd60ceb69,p,4,0.026150024,3,7,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/fe9f72088a2994a8369c61461d6ed1f23e2aab42,p,2,0.03584069199999999,2,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/7d4cb3c7c6f81c083ca3c3999a300bbf36d26f1e,i,8,18.052696312,8,214,47
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/d0ad5a31c15242199dde3c211559828929837cd9,a,7,7.67641986,7,171,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/81af0736d9098e8788c24537e039a679b377c9e2,a,2,0.037561522,2,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/87c31876bd2fdb9dded8781c1af47826bc51abde,pi,8,5.3973268039999995,8,81,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/df18a6c1badd10257f49ebd1d713995ae59fc507,p,3,0.023135561,2,30,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/b2a27c17544262ba18c5af39ee8ef490dd9d53ea,p,6,0.009476348,1,7,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/73a7e53c341956526b6563fb27fb474f1c53be26,a,6,0.100523114,5,16,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/46e55d5f4cd1bf898704a15757ce2f434c1db0d1,a,7,0.555279901,5,74,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/3ad17ee265651331bbeda29013c638401d51112c,a,6,0.22125848199999998,4,45,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/f5e2c0f0d3836e647c08bd891d362ce9d6989805,pi,3,0.251758071,3,111,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/7358515b076275fa9aa369d9b516f408baccaca8,a,7,0.12010636699999999,5,18,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/aaa05e0025ec781711d973e30bdd09adf5caaa23,p,4,0.139784915,4,30,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/b13641833d226552dd894163415d9f237d8dfe7b,a,1,0.027290665,1,36,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/2b8998ff91a8849a61ea6dec7bd8b937318228fe,p,6,0.053495572000000005,3,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/0e3f31320f67d9762937096369e9c6118e8dc320,pi,6,0.074505973,4,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/22c904af52a85d9f2cd52964f3260d727db6d1cd,i,7,3.2067838379999998,6,138,37
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/4aaeb5bc8e459eb13ead57cf69d0cddebb34d9a2,i,7,0.540324262,5,71,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/185260421a9a903e8106f634c1b110e2fcd67f69,a,5,1.024676654,5,111,35
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/fee245d4142448dcd82b645145c0e1c923f708a0,pi,3,0.040407814,3,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/9c214212bfb8b750611c47dde53a8122c9623147,a,4,0.30583391,4,90,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/579efa70eab190ce2976aff2713f533f5b0fc205,p,1,0.019869137,1,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/20344a391f3d2d9b1f2f85664aa8f6c04f7f34d9,p,5,0.506152248,4,116,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/a30d5323c3f05fe9ad146e00411a565b7a717bfd,p,7,0.072751917,6,11,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/766ff5b76a660c79c1c58b355b7c5e3dd6d025e4,a,3,0.256839942,3,121,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/8bbdd63391fd3c15e4bdff9fa2deb8abe7a59805,i,3,0.022074614,2,17,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/7ca5533ba2cec36d42e2c304ef640ae5f94d4296,i,2,0.024764877,2,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/ee63df53bf5b09ff58b36c6ef15205ff3c15ccb5,a,2,0.019983764,1,44,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/3c2246f4f41a23e5be4912b26efe829ab15a3d1b,p,3,0.118120945,3,55,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/10c8b579ad519aab435ec30e4b7aea9490bf8f97,a,2,0.027011796,1,22,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/4b2268b173f9c3baf0d97413c387d0871f6ec6fc,p,2,0.063956896,2,110,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/55ac25f90c93555c1bd3a7de53c249b644b77b35,p,8,0.048017061,3,30,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/2829ff8f508f49d693cc373d0283d09d386df316,pi,4,0.156725812,3,72,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/ed09e8ad1b06e8be42a519782f277712ef4b7142,a,1,0.011428323,1,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/ae4f174a1f89bc89a3a8a0d51e5f282b3f3ed3cf,pi,8,0.133190962,5,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/207c8d5507eb43f1290a008360220151466d698b,pi,6,2.9378583590000003,6,152,37
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/1c255d207b786a3c16e55132f0a39e16f81f2d8d,a,1,0.037400138,1,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/25cfc59073d616adcd37d07cf06db277ab14803e,a,6,0.160179428,5,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/6064f3d0b360c87c5654cdfa62613f925d36d30a,pi,7,0.914479098,6,58,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/27b52a5f2b07bcf46bdf26fa4f5eb27693171906,pi,3,0.248927174,3,103,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/be4d02f9423f5a31b203944d74bd69aa78947cb5,pi,4,0.353389365,4,91,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/e18aa2a0a88b1a7549c045bb9437e5d8d0de72ac,pi,3,0.033816804,2,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/eda030ad4c71329cf059b27dbb7eeb528a99da4b,a,7,1.2158857090000001,7,43,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/119643f0b8c5b338de7a3bb02058286a27d91633,p,7,0.209423865,5,35,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/1c255d207b786a3c16e55132f0a39e16f81f2d8d,p,1,0.015540157000000002,1,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/2694ad8e2d41958c128cd5217f156cdab0f642bc,p,6,1.0283679049999999,5,94,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/a4f995c58ba7e65e6be352704c40d5e6bb427751,a,7,0.020354795000000002,3,5,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/7197e78788d3ad1c0a52bbee44fa93242d1135ad,i,1,0.012946589,1,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/1ccf1241000eb1c65afb038ae735252fcccd506d,i,5,0.127425118,5,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/b84090da7259649f8c36fc676b5d7830d8a7e448,i,7,1.735789669,7,74,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/eeb93a5aa6b525a93c5c04d9dda215998d07756c,i,1,0.028076294999999998,1,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/6e510f835ebe346a2c6ae3eb6a6acad3ebc6c125,i,3,0.167419313,3,98,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/2f691bd024fce5b9c5522c9eebc3bff3da78e888,i,7,0.075815905,4,21,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/4837bba6e5322a0c765ad94c61a662b8ca5676a6,a,4,0.171367838,4,41,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/3f554f41dd3ecf7cb01271b460189b0220916d04,pi,3,0.132543792,3,61,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/4aaeb5bc8e459eb13ead57cf69d0cddebb34d9a2,p,3,0.163124977,3,79,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/78db59c0fa01f8ad7aba368e30d1f26b5a717a4e,a,4,0.316243922,4,64,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/a1b88b306c2f5a9808c38c03b3ca16bc98c40ab8,pi,7,0.07404463900000001,3,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/274347fa4235818ded0f5024518518afaa140ec8,i,5,0.302758112,3,119,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/2829ff8f508f49d693cc373d0283d09d386df316,i,3,0.134474372,3,65,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/1d8a638c6277f6b3af8663999264c1da8f685fce,pi,5,0.064031448,3,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/f70ab4c4e00f4b6f12a41e53e397c215ed406c4f,p,6,0.409606163,5,56,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/e22cc59a0c9bbb668a2cf48dcfcb73f4e4921589,pi,2,0.09052891499999999,2,115,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/5cbdf5f856f95985458ce5b95fadadac24f77c56,pi,2,0.04936933,2,51,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/4ca2324509b249775b2b1a801d91df39b997c2a4,p,6,0.09241049900000001,4,29,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/119643f0b8c5b338de7a3bb02058286a27d91633,pi,6,0.145065013,4,38,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/4ceb8c8fba885871b6a5b474bb564a54339a255f,i,4,0.239968107,4,59,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/f6f0837ec523f508139fcd70ccfea3f35751ea34,pi,5,0.062025170000000004,3,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/e3249fa70d08cd2828c022d5eebfeebb98d1f6fb,pi,3,0.029899225,3,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/5720274592dc20e0e2d6cfb654a5723dd4828fde,a,3,0.317729343,3,142,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/29fc765dbd731da8c65416b242de7c935681f357,a,4,0.013667114000000001,2,10,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/e86c13dc2a7df9a6d0e6b892cef8202e56927c32,p,7,0.020230954,3,6,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/5da89dc67179825a7e44aafbdd63fab37cde040e,p,2,0.01399116,0,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/9429dc87e54a1d1522a06916848b06ab43a39fdb,p,6,0.032322518,2,6,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/39cf4e4fb0d3e05a31ddc137c0c64a8c37972128,pi,3,0.221483941,3,103,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/004da7c3e4058f70feda343d40315401b53a2fc9,a,7,0.068129642,5,13,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/2694ad8e2d41958c128cd5217f156cdab0f642bc,pi,1,0.034779817000000005,1,97,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/2beb571679da98fccf29a941ef1d242dc62072df,p,5,0.439673329,4,92,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/766ff5b76a660c79c1c58b355b7c5e3dd6d025e4,i,7,5.392854067,7,115,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/863a6af661bec87bf1d4472a225f70a619811b0f,a,7,0.043006445000000004,3,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/53aa2a9a4b3a5f27ca5570dc73514f94e876b177,a,2,0.030370766,2,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/3d80a469ecefe7762395e6c991e9891fd1039ee5,i,2,0.035807936,1,27,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/75e41958963f171f68ac7d3656df8ebd676e07db,pi,1,0.014209706,1,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/9340979a03cf03892f0a7900f85187289a4b71f9,a,4,0.045719446000000004,3,30,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/425b64de331cdc210f538c4ed38197f2d4d0e8d3,p,1,0.018974620999999997,0,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/9429dc87e54a1d1522a06916848b06ab43a39fdb,i,3,0.006329009,1,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/7f3fe06e3093fd1c8bf5c2d04809d7307e237a3b,pi,6,0.409013221,4,102,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/501a552d5076a15a155faa5121a23c6b14aef55f,i,2,0.025239557000000003,1,67,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/00f3b2b096c14e7910f9bdd987981d674a5fcd3a,p,7,0.21518323,5,28,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/2971e43faefb6de2a4693bba284775aebabdf5b0,a,4,0.219749002,4,53,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/6f09280753982d03a64e13839b22048141f38c53,i,7,0.36391834900000003,5,46,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/082ddc62bcb5bb105fb6c4fb02e00c6072a3c85d,p,7,0.136572904,5,26,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/a6a541edcbab71257a1df2e42e5135584605e579,i,3,0.010340222999999999,1,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/94e150846d91d007a0151c763e8bc2c48c91e3da,a,2,0.033668304,2,33,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/ef7afbb08ed58ab45c57cd126eae93652d36fb84,i,1,0.048122440999999995,1,68,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/4ca0098e617e8db2687e13ecee799c2799df039f,a,7,0.678459624,6,52,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/a9f03e0bdba501e923b15e402c4557ee89714127,i,2,0.10195721799999999,2,133,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/98eb94a217febc61b276cd7db758b07190f5d648,i,1,0.021405204,1,31,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/8436267b517ea6f193d07b0ddf97424f33eb5296,a,2,0.02521224,2,23,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/6e510f835ebe346a2c6ae3eb6a6acad3ebc6c125,i,5,0.744152977,5,96,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/9ab303b9d7da288e37576abc643584b302afe4fa,i,5,0.032523327,3,13,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/5b867d9c718b5a836ff6b551c91de48712d2fa00,p,8,0.03466161,4,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/d728b4fc2c64454f13e7bec12292a0b8fa64d6e0,p,8,0.272910091,5,42,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/bcdf879cd93515a88e50237d088040a7791bceb3,p,3,0.143716329,3,75,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/c6d2f69c5b2368d5b3863e4d0ce521a70964cc19,p,7,0.07638919599999999,4,25,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/6762e57b8f10fbc8e3227a0480e855910a3a581d,i,5,0.066832947,2,74,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/7200854e95c62f3e6f1180c1b83cb0d5999f27cc,i,5,0.016631422,1,10,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/b08a8ffddaea80a5cf823f3185a7dbbab72d6cc7,p,5,0.035765554,2,11,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/c7c5e59b01962193dc39a8e8792aa4a3b3e28003,pi,7,1.537051224,5,140,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/ece3b74ff858591787a0bcdaa82cd69ac15d3edf,a,6,0.050045064,4,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/d760eb99f0a9843813b55800341a4490ed429b80,p,2,0.020086899000000002,1,13,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/010d175a6e2d40ebe5d2c5df70e44f1aa920acba,i,7,2.329141753,7,74,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/0d0d943bbb57a8586aef726f22d4dfca8b561aec,pi,7,3.6545074189999998,7,115,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/6d667a3244e36e82aa562e52c9bdecde9622239f,pi,6,0.026527456999999997,3,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/86752159293f4ba6785192568d7aa4de40300916,pi,7,4.809118357999999,7,103,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/7d76ffa49410f178aae1d71234082a53ee0afa49,i,5,1.39317562,5,110,32
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/096feba187380d39688b24e5a1680980951a9395,pi,3,0.078537311,3,33,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/f15b90e730df3b93026556a09f47f3bf3db8f883,p,8,0.15926682,3,55,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/28f5f00606088f70537cbbd6c7cc72d56ee67950,p,7,0.8216026249999999,5,97,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/df188a1013585eaf2c3402d4430773f816f60942,pi,1,0.030564704999999998,1,43,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/5b2a0b517263054446b545e9fd2fc4c5cc2aee51,i,8,0.13879423500000002,5,26,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/579efa70eab190ce2976aff2713f533f5b0fc205,pi,8,0.371232994,7,22,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/b5b9c28fb3be29d392349026abd51624882a84be,i,1,0.017456409,1,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/a448573f97fdf74393fb4188ec976d1c1c7191dd,a,4,0.047056434999999994,4,14,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/7d4cb3c7c6f81c083ca3c3999a300bbf36d26f1e,i,1,0.05862841,1,221,47
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/6cf90eedaf35ceeeaf54035efd4a7d3f1249577b,p,8,0.300659707,5,53,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/6374b4597cb64293393f42fe5d114a24b9f4335d,a,6,1.5335136,6,79,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/21ee91a974ff07de4904bbc5d56d0e3da7002488,pi,6,0.15419581000000002,4,35,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/10c8b579ad519aab435ec30e4b7aea9490bf8f97,i,2,0.020777542,0,18,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/7d4cb3c7c6f81c083ca3c3999a300bbf36d26f1e,pi,6,1.228484749,4,224,47
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/ef7e01aa306f8d18d8a37083c2d9285310c68f1a,i,4,0.675002656,4,111,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/a1b9299133f9b8082b089ed73bdd8a0eb82cf475,p,8,0.140787773,5,26,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/baa3dfc4025ae8a958f655a7735d416c717981dd,p,2,0.021964156,2,27,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/670496be6fc4a5207dd03cf872d5a3f0415c8664,i,7,1.2539151849999999,6,65,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/2a1aa61b66ac4557dcca78abb8053ea082576fc2,a,6,0.027765147,1,6,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/3c5037d7afe51d75f69043bef9d4b761eae4363b,pi,1,0.030017675999999997,1,22,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/7e036f42a65567162d2699eb4da73891cc5cdc6d,a,8,4.824033498,8,77,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/2305aa4ba578a577245035e412ac3fdf731a0d71,a,4,0.029503107,1,8,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/05e85ef715589b76454e76b27345e10a38df6ee3,a,3,0.205762364,3,112,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/2cbc809d705abdd76f64635c3e4acbdc7fca44f1,a,2,0.109156054,2,123,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/59e16db3b98c735c644cca29a78d74778865f74f,a,2,0.017870564999999998,2,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/f6f0837ec523f508139fcd70ccfea3f35751ea34,a,1,0.043313357,1,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/7358515b076275fa9aa369d9b516f408baccaca8,pi,8,0.102433578,5,17,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/443e9f4e3955c4142d8dfe9d4477686140470971,i,2,0.02131519,1,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/b002e825fc29176f0c92ce8ec21e16c050f97d9a,a,6,0.12032391,4,33,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/f5b4a97cfc9bca6259e88baa973172c0503b1fa9,i,8,3.65552965,7,106,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/bf2defc7d1200a425ffa70cbaa27f9085f70a13e,a,2,0.01595067,2,13,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/7eb6d65a5e4bb84414728626d8b4a8a6dadc9cf1,i,6,3.2128443389999997,6,140,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/bfe251720e7bdb8d36b39f0eb2fba6903101f1bb,p,4,0.107279973,4,25,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/2a38c5806569c740b35337492481bf9d89869557,i,5,1.236003786,5,33,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/1a2b7ba171b3bec1fdd0959602baf0028f628021,pi,8,0.149114551,5,25,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/51d9bb2e6c762ce4b5870d68a48a96b8e6905800,a,4,0.028432548999999998,3,19,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/9a7cc770ba711b1693b082d1d159d0104801afb6,a,3,0.074768647,3,33,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/dcd8a5afa5eac2b776bfc82ea76011115b517189,i,4,0.042912426000000004,2,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/e4cafa8bf1c8d620ecd22b2a63d5ec40a079d684,a,5,0.085928007,4,18,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/6cdb466391a554231d867a22afa394c7a2b7e6c1,i,8,1.170836017,7,50,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/be773c70ddabb2966ed72f7e2fc6b4157a4dba4e,pi,4,0.263396744,4,73,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/15db5b60b71ad5e6da37395e7e1f3dc5f1efb092,pi,6,0.184569785,4,40,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/1223a58e85ae756359d07a8eb05079f65f87bf0d,i,1,0.029567002,1,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/f0279ccc125d6b28163d78357502d1ac306b086c,i,8,0.49047465700000004,7,29,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/f18f659353dc733e7f91b99419ba94a572e6d719,a,2,0.088522402,2,106,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/423b68ed139324dd642463c8a97c794514b93e2e,a,4,0.024058652,2,22,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/5b2041393df840538986e4243952e442ebdd57d3,pi,2,0.030782516,2,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/a448573f97fdf74393fb4188ec976d1c1c7191dd,i,3,0.020720418,3,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/ffeb505895ec63ba2bd9127813f709d5fdf63e48,a,4,0.039103323,4,14,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/c9b038f142e703165b105015fd1bf430dd386e94,p,7,0.134651345,5,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/8f9d3209a66789277f1b381013a0b8cd533380f3,a,7,0.030565793,3,11,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/88b0987628dd0623ca930ac89893513d35ebcfe7,pi,2,0.024746712,2,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/1dffe84c734a71736265f008c979e8ba1079e7e1,pi,1,0.03986883,1,77,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/af88168a8dfd823806768f5552e673d8879dcb0d,a,8,0.377418541,5,56,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/d760eb99f0a9843813b55800341a4490ed429b80,pi,5,0.028296486000000003,3,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/f15b90e730df3b93026556a09f47f3bf3db8f883,i,8,0.687628052,6,53,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/85aa0d09dc72eb6421ed293830fbec8bfa7b9cc7,pi,1,0.020643507000000002,1,59,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/d38dc699867a3bfffe3bb54cb58f8b36d2441625,i,2,0.026886372999999998,2,21,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/0a7328be726605d99933abfa8b2452a0eb6e889b,a,5,0.035563717,1,28,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/f01535616429841d00bf83c13b908a09ae497cbd,pi,4,0.22150183499999998,4,47,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/e3f94b3c675ffd3cbfb15070611063eb1c0a7c02,i,6,0.322991128,6,29,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/406b2b1b258b8bc769f59e5d42340b6818f1519a,pi,4,0.038386691,2,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/9fb3605c2e47e200ead82fff51a057570aa124ee,a,7,0.066444119,4,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/bd00b40457d467a38ee6ddb64c6c51c069ae13b9,a,3,0.041077422,3,17,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/0ed2cddc9b9cefe513be0253ccf0367bcab3bf0c,pi,4,0.059196722,3,47,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/d4a9bf529625565967ab3b4123c0e4f00cb31cf2,i,8,1.182479546,6,67,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/2416eb058f0eeabda32a3e6382620e06cf778a92,p,2,0.020165897000000002,2,25,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/00890726074ce8ece67888d4828594f52fe783eb,a,2,0.040507692,2,34,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/87adb4c9b3dad9df13024f101842bad3dac73d97,pi,2,0.053889164,2,98,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/66745838a2a2072d7738df734d8300100ca447de,a,7,1.9084910880000001,7,73,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/cd9345bd52d823a499057d65270b3d6a52f51782,a,4,0.12406257100000001,4,30,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/cd762bbf1ece4f91f78deff77b11b21c55084dad,p,1,0.031753192,1,69,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/bb1842a94b04772b87965fdcec07ca0e25dcbcef,p,3,0.015164987,2,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/b3fd7d23bcf191f50c31171585acbfe1ea446145,i,3,0.064320475,3,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/53b0f495b470139c67a0509e18cf835803377c7f,p,3,0.093289318,3,35,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/a8256005097e6f8d2df2624972af48be150a6082,p,6,1.113380955,5,111,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/13e0d3ddfd61334be319ec74b36a1374ee4b393a,pi,8,10.076653444,8,112,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/873cc3e710fffee96c65f9e118f3b7d952997d31,pi,4,0.438660692,4,106,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/a1927bf1a896a46df14d969bc244b748d8d8764f,pi,1,0.012522555000000001,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/faf3ff7dc5d83eeb53b8d420a820980e579cf309,i,3,0.095501205,3,38,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/f94af72aa09f4d21a2c5233f05b7a12e16e69764,i,3,0.079483017,3,28,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/c496b6a479d68de02e0a18d22fe1300010b20b99,p,1,0.034590456,1,58,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/6326bd508d4f19f3df9a772142ac580c76fab814,pi,5,3.766695337,5,277,69
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/04c547a6e02a50ea7a7728b9d0094b28d228bc42,i,3,0.011887472,1,13,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/f0279ccc125d6b28163d78357502d1ac306b086c,i,3,0.06309271,3,34,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/136d25dd7815cd1d12b1c6ea89d5c7c71c5183a9,pi,6,0.124344068,6,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/f1e7300b545cc8a7aa91ab9d48090e54e3066791,a,1,0.020426857,1,8,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/274347fa4235818ded0f5024518518afaa140ec8,p,2,0.086090311,2,124,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/2eb84c44b615b1dad26f136c804414cad8852de1,a,2,0.016511867,2,17,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/a1b88b306c2f5a9808c38c03b3ca16bc98c40ab8,p,7,0.028973419,4,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/bd822d428ab6bacbd0b458abf8a6dc21c84ccdf8,pi,8,0.372344553,4,71,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/1ab5267693893f1c98865666906dfd60b2877fb7,pi,2,0.01411687,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/84c76f600ab9ca72be3d54d9fee18ec99c7e2d1a,p,1,0.018490048,1,11,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/01b7b6ed59bcd77b9eb399e8fe8b10f921feda59,i,8,0.280810852,4,65,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/66077d8b478b0a7a9bef05e062bc13f4baf3760c,i,5,0.771587208,5,97,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/a8256005097e6f8d2df2624972af48be150a6082,p,5,0.207261994,3,110,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/7c93608d36a5559fc7a41a85614e44e250c29cf2,p,6,0.033221066,3,17,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/bdfaed16b0f4bb5a1d0a8ce03f46b02d75aa0d4b,a,7,0.029271384,3,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/8a3f1d95090249e45ac1723547b5f0387d5760e9,a,7,0.328003411,6,28,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/0ed2cddc9b9cefe513be0253ccf0367bcab3bf0c,a,3,0.074966275,3,46,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/69230c8908665220ade71745e13f5fb8c54f1780,i,5,0.06798831799999999,4,22,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/61288a6876c3f6fed38e7d591792ae8f07f35764,p,8,0.019666845000000002,3,10,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/dda169657bdb79c4c9a18ccbe5cc646f3ea190f9,i,1,0.024901223,1,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/3f554f41dd3ecf7cb01271b460189b0220916d04,i,4,0.234353278,4,56,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/63926472994a72a844342a717bd12e91aca0cdf4,p,3,0.243027093,3,137,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/842ae7d7588b2bb1ab13c9e4d837ecf001086ac0,a,1,0.098796303,1,114,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/f311f7e9e9368c115ee94e937933f6328e9b36b1,p,8,0.11929761600000001,4,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/3838422309bea2d164ab01cfc33f64115a5a98fb,p,5,0.026302985,1,10,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/a4f995c58ba7e65e6be352704c40d5e6bb427751,pi,6,0.081543551,4,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/ba3be4011585fd0e550f4d55ee3c7c434269875f,pi,5,0.10913479,4,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/2305aa4ba578a577245035e412ac3fdf731a0d71,i,4,0.019477112,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/395749d15d1b85271e94dfcd221bfd6d8a5862c8,p,1,0.039538008,1,95,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/e04a942313e599fb653bbb0a315ded3f7fade528,a,1,0.011415582,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/25b9556b00297cfb93d3aca64ba15b19f267b625,pi,5,0.787402743,5,90,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/eff75a44f0946c0490b68e93518dffe68d546b20,a,3,0.041070899,2,38,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/7c93608d36a5559fc7a41a85614e44e250c29cf2,p,7,0.030081732,4,8,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/e2c69c48ee56ffa5e4ed27771f876b55a37c2bb6,p,2,0.04375111,1,42,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/0e19a518315dadfa07c906e93505b701aa1f718a,i,8,0.43091688300000003,5,62,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/7c2a37b431b7564c3ebd958ecd7186ba047d1542,pi,1,0.018947779999999997,1,50,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/745b236b0fb023556073894df0c570a5a7a82036,i,1,0.018617378,1,19,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/766ff5b76a660c79c1c58b355b7c5e3dd6d025e4,pi,6,0.862067691,4,122,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/22879bdcad696ebc7749e1b41c6c6c34c2052a8b,pi,4,0.088496434,4,29,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/cd0bdb42afa355a74c4dd189d16e8c02e3d8dd94,i,4,0.108336919,4,38,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/f3e2e4f16e580e8828528c9fd0de99fb58244218,a,7,0.155733486,5,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/eff75a44f0946c0490b68e93518dffe68d546b20,a,1,0.026501076000000002,1,40,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/3ff9041921d725755ef7c5df70ba3985d2dc7390,p,1,0.015565500999999999,1,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/a1927bf1a896a46df14d969bc244b748d8d8764f,pi,5,0.011838089,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/cae0ccffabf2ec84be20d85a7f936ca195d02823,p,5,0.014910083,2,3,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/3cc30cfa7f445365b47b69eafb878f0b5737c1db,i,8,0.040080968999999994,2,47,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/bdfaed16b0f4bb5a1d0a8ce03f46b02d75aa0d4b,pi,5,0.087777534,5,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/bd00b40457d467a38ee6ddb64c6c51c069ae13b9,pi,7,0.237814215,6,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/133a72ae1f496f2c5ec6ce7d93dd9b93c9ce045b,a,7,3.558339974,6,167,37
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/579efa70eab190ce2976aff2713f533f5b0fc205,a,8,0.12659235,5,18,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/eabce2e787985b192a409951db99f8ae24b1e248,pi,5,0.6372230769999999,5,80,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/331240471de1cdd10713dcab2e85c01ab1b764b9,pi,4,0.139478174,4,35,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/22879bdcad696ebc7749e1b41c6c6c34c2052a8b,i,2,0.061896438,2,27,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/29097f7888bacfa3ca1537a8a1a6cc6dac4826f6,i,1,0.043968406,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/05e85ef715589b76454e76b27345e10a38df6ee3,p,3,0.25523510299999996,3,114,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/f01535616429841d00bf83c13b908a09ae497cbd,i,8,0.404879089,6,37,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/04b9130b84a96809b62bb8db45a91ea4a2632147,pi,7,0.829071778,7,35,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/b4755a0130758afe1f2494d534c42a9093d8f2d6,a,1,0.048752034,1,40,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/55ac25f90c93555c1bd3a7de53c249b644b77b35,pi,1,0.02266073,1,29,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/1d1c552cf191273e392fb50dbea70b21f26216df,pi,8,0.054449202,4,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/3c7bd8981af7af005a07f37613bec791462b7743,a,4,0.47026355999999997,4,110,28
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/22f8428a5a966741642f693b4a49dc36917d2f3c,p,8,0.02889261,3,7,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/20344a391f3d2d9b1f2f85664aa8f6c04f7f34d9,i,7,3.036547306,7,106,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/78db59c0fa01f8ad7aba368e30d1f26b5a717a4e,pi,8,2.582420547,7,70,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/1d8a638c6277f6b3af8663999264c1da8f685fce,p,7,0.620252843,7,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/e06fd3f10ebbb0958c8c6fd154d5db0e6b1887d9,i,3,0.024610881,3,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/9ad48706a6aa71c7da7d990b24a8602e2721a0d4,i,3,0.013272784000000001,2,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/ebb632c8ff697822440640e4088ca9f00ef1f877,a,1,0.04655880799999999,1,184,41
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/469251145b13dbfc3926d56840e58995a3b7dd9a,i,5,0.023488548,1,38,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/ece3b74ff858591787a0bcdaa82cd69ac15d3edf,p,2,0.021174654,2,6,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/dd5c62ed8ff9576962e9181465471dfd683dc01f,i,1,0.037444631000000006,1,139,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/87c31876bd2fdb9dded8781c1af47826bc51abde,p,5,0.175999925,3,80,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/120b01c4d6c7497d01cb33be2531b791ea2f4a74,pi,1,0.01754825,1,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/2e027e38dc0b2afb551527c887942c84d0f47d43,a,4,0.058004919,4,19,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/fee245d4142448dcd82b645145c0e1c923f708a0,pi,5,0.032699966999999996,3,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/ac165883df5361b28629e8b63ceb0b39bfa6784e,p,5,0.375973926,5,47,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/8b718ac6cea936c8b646ae2b6d6e7207772d4c56,p,5,0.021080966,3,11,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/133a72ae1f496f2c5ec6ce7d93dd9b93c9ce045b,i,6,3.467605802,6,160,38
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/74618c2aaf458ea06a91ad19a7cd832f3a199644,p,5,0.644440052,4,136,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/fb6145a89fd75cc4b5d5dfab2b1921fba7bc448f,a,5,0.03962547600000001,3,17,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/f6f0837ec523f508139fcd70ccfea3f35751ea34,i,1,0.013939567,1,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/b8f918096db644bed7511ea8f20a21c9931e06fe,p,6,0.04432345,3,18,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/76017e8528debcc8bdd61a1c333023b4279fad0e,i,8,0.179817425,6,19,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/5da89dc67179825a7e44aafbdd63fab37cde040e,a,8,0.04774946,4,14,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/0e19a518315dadfa07c906e93505b701aa1f718a,pi,6,1.0170581479999998,6,74,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/25d38f37b46bb031c8ccf84c0e3ba0a2eb2ef023,p,5,0.132556703,4,37,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/daefcfdef5d8be97fa5b88ddd6fddc5b31873090,i,1,0.009001949,1,8,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/5720274592dc20e0e2d6cfb654a5723dd4828fde,pi,7,6.712607874,7,140,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/0734f3f60a0d5b9bb4f0d54b03306bd289d8d262,pi,2,0.079573391,2,90,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/94ba5535afdd32ac6900b8afc425a0ba976d8237,p,5,0.163938697,3,85,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/5c80c454bc56dfe486ee6e9dbc76f45e10011ad7,pi,4,0.027435173000000004,2,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/10764eada8a17bf253b6a55d29ecd6102c21bcb7,i,3,0.066400055,3,45,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/27b5a8b7bd8c2ae3ffeeeea83c27d152051fd172,pi,3,0.039816965999999995,3,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/e06fd3f10ebbb0958c8c6fd154d5db0e6b1887d9,p,8,0.076222698,4,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/510f0fc7b4ebfdfb493918e4282d5a36e1a7906d,a,8,0.030869626,3,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/cfda173ae3b0a37bdc03dbc0fff8eae879fdeb85,p,1,0.022701725,1,60,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/91e62b0b444ed3ff32245c2f2e8348d65293cd51,a,8,2.076145789,6,109,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/264bfe181e7229194990d26b49f0d06c30d964b0,a,7,4.70449567,7,121,28
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/324b8fecd0ec7184d8c9269c1e4c961baf501f5e,pi,5,1.541416766,5,121,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/025daebaa663fb3b8ed43f42d6d559c9d1ee00a8,p,5,0.018255115,2,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/237501b80fad57adedcc1fbbedcd4ac532cb9c43,p,1,0.026806893,1,9,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/8f7f49781e7f9cec399196c6d2a1a074d09483b6,i,3,0.015606277,2,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/395749d15d1b85271e94dfcd221bfd6d8a5862c8,p,3,0.077594826,2,93,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/d98844d463cc54937ac45b2e20b8cc6acc6cd9ef,a,8,0.027395215,3,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/15fcdbcb9fd2d92c0530f4539f598e428f9b1087,p,7,0.046474455,3,16,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/fee245d4142448dcd82b645145c0e1c923f708a0,i,2,0.027452956,2,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/8996a3b5a5c74d800da27b46b2e96d51e1d11c83,i,6,4.040337298,6,175,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/f9f13c3f637c7eef39226e0a1ab410969c83dbb0,a,2,0.014268106000000001,2,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/4ceb8c8fba885871b6a5b474bb564a54339a255f,i,5,0.494256155,5,58,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/26cc01461df43b32242db851f165a9b25789bc18,pi,5,0.837330589,5,81,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/f293d81a7e0b009243f1e8cf5088a187c209e701,i,1,0.03408075,1,22,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/db71c89a73f99e7325b74b482e4617da796be268,p,7,0.09958650499999999,5,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/e303c96a287b7d9a07d3be847215723455372e3b,a,4,0.111273001,3,46,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/ceda8c3bfa9253d79b0336ca51512a21c48982c8,p,1,0.030742084,1,97,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/1a3a4424a329e215c4247ec94e719f2345e17aa5,pi,3,0.024744854,1,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/863a6af661bec87bf1d4472a225f70a619811b0f,a,1,0.018131366,1,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/990f4f807ad4a663ce35d4ce7881a8e5bae6e5dc,i,5,0.192702427,3,107,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/9e5ff1d68e51e1858598362741cb72a398c5528c,p,4,0.037880858,3,15,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/4ca2324509b249775b2b1a801d91df39b997c2a4,pi,3,0.064052863,3,32,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/8b2d53e1f8d86aec9ccf685fbdc6832ba0300b71,pi,1,0.02295182,1,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/ff25bc61469901d1a0b2561b5e1de21c9e998b71,a,7,0.031759885,3,14,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/cffbd910ea1d19c17fbc6a4244a1974277a3c779,a,7,1.040241609,6,69,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/49bf2b58d94ba5f8d2b9ea22dd10d5121d101b4e,pi,3,0.02193922,3,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/49a17bfb328d0b97e0fb0821ebbdb2c2253a1a73,a,7,0.6728915489999999,6,47,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/8f69b013fcfe91e5e0ead46f92dce8559a351a3a,i,1,0.010918136,1,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/71e8f7294d8f84f00cbadc74daddf4d1034268e3,p,4,0.372737367,4,82,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/c496b6a479d68de02e0a18d22fe1300010b20b99,pi,8,3.40840804,8,63,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/f5186110616f6e068e497d81d3fd4d4f1d3d9d36,p,2,0.015145760999999999,2,6,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/2ba2e2c454ad082b1575c366f21117922d9126bf,a,4,0.08712778,4,24,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/a3996593cb723e0da30aebd0d3b0a03e9bcfa6e2,p,3,0.051794843,3,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/f5358006eb66084a2001165508aea301a675207b,a,8,0.08891175800000001,4,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/2f691bd024fce5b9c5522c9eebc3bff3da78e888,p,4,0.038522487,2,30,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/67ab43ccad1c4d7e5c0a35d442c55f18564396cb,a,2,0.012253182,1,11,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/990f4f807ad4a663ce35d4ce7881a8e5bae6e5dc,pi,4,0.62333548,4,116,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/2c87816016bfbac0fde5c385ee0c5ed0e0098acf,i,7,3.871942047,7,58,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/423b68ed139324dd642463c8a97c794514b93e2e,i,2,0.018721741,2,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/900028c8ad13a9867c448b4baf60749c7bee6dc8,i,8,1.186128848,7,59,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/d38dc699867a3bfffe3bb54cb58f8b36d2441625,i,8,0.07825515,5,15,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/12b5bc56c97fe0e0a9e85459b8c643086a538b04,i,6,0.7561524310000001,6,48,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/500a6b4b876730f94a973c84e3945a92dea8894c,pi,3,0.457401483,3,192,28
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/049299202889f7e646e508bd2a6c54c46c061425,p,8,0.041448521,5,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/4337995d54211d856e1ca6e26636260a9c30db79,i,1,0.018685327,1,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/1f9a78bebf7dd98abdc30883b55a056ce1cdb885,i,4,0.48222637199999996,4,113,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/6cf90eedaf35ceeeaf54035efd4a7d3f1249577b,i,6,0.145896428,4,49,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/53261b26bc7bb7947ca79c8782969919e11f4265,a,8,3.8791389290000002,7,113,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/06e60534a89853138290438af1aa63f9ff6a2257,pi,2,0.025319054,2,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/bdfaed16b0f4bb5a1d0a8ce03f46b02d75aa0d4b,i,4,0.025914080000000003,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/37ad18e5c239e59e9951c041c098bd4b12eb2db8,i,7,2.982756781,6,133,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/e0cef5cbd459f4ef5d882102d7fac9f68bc0a516,pi,4,0.051515619,4,17,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/b4755a0130758afe1f2494d534c42a9093d8f2d6,i,4,0.132588326,4,37,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/d37379da31adf2af8269e22c8f902a7a7b914459,i,6,2.330859941,6,134,33
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/1ac2fa3b9112048155764d08c598f952b7b46424,p,4,0.133950574,4,32,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/d209aca4f8f70ac428e7932631e1641266736df7,i,4,0.19337181499999997,4,52,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/b5c224f0618e0f95c48a2ea8cbce3f679a870ee9,i,2,0.061838889,2,70,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/423b68ed139324dd642463c8a97c794514b93e2e,pi,7,0.22622044,6,23,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/00f3b2b096c14e7910f9bdd987981d674a5fcd3a,p,1,0.022578421,1,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/53261b26bc7bb7947ca79c8782969919e11f4265,a,4,0.496929589,4,111,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/fb6145a89fd75cc4b5d5dfab2b1921fba7bc448f,a,6,0.084038014,4,20,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/2e02147c725a912c4080b1633837e4cae541e057,i,7,0.383781786,6,38,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/75492c87dcd94e147b51e8057a896e64f5347c70,pi,8,1.327869469,8,31,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/2fe1eabbb349ab523a89781c2ef6d78d83147742,i,4,0.048720928999999996,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/8f9d3209a66789277f1b381013a0b8cd533380f3,p,2,0.070962749,2,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/248bab9fa893910cf1f8f9ae82ebfdfb89ec57c8,i,1,0.025594881,1,28,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/de18bfd9d3d41955baa4542b327b9d969fd3775f,a,6,0.27834893,6,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/469251145b13dbfc3926d56840e58995a3b7dd9a,pi,2,0.044202965,1,41,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/932c360074c456735a13158586dd914fb952a10a,pi,6,0.057649488,4,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/28571a5800cbcd7fbd8c14a2f6d5dedff8e1f599,p,3,0.108502448,3,53,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/5acb4f6e72b52c7196f2594347384263f15e1227,pi,4,0.082057728,4,27,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/68d1630ac0b53a6cc5777bc5d2be36517c72dc54,pi,1,0.034245461,1,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/bfe251720e7bdb8d36b39f0eb2fba6903101f1bb,a,8,0.08704635100000001,4,25,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/1b9e406054296b95211c914efd11018698f38562,p,3,0.203983832,3,92,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/d209aca4f8f70ac428e7932631e1641266736df7,i,8,0.149951047,4,48,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/f18f659353dc733e7f91b99419ba94a572e6d719,pi,7,4.403141227,7,109,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/14bdbd392f13f3b35f69c29f13235249c555c36e,p,5,0.749247637,5,84,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/53b0f495b470139c67a0509e18cf835803377c7f,p,4,0.048270359,2,40,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/12292f9f323f1d9cabe770cc199c1bde51198a9e,a,1,0.019106045000000002,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/21470e5d50f6f49f49555ceae20159f90e281799,a,6,0.026557524,3,16,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/baa3dfc4025ae8a958f655a7735d416c717981dd,pi,2,0.04222864,2,27,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/ed09e8ad1b06e8be42a519782f277712ef4b7142,a,3,0.037225768,3,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/42a191a374dbee43d91fd45ffd5607daae8fdf79,i,4,0.062399750000000004,4,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/7358515b076275fa9aa369d9b516f408baccaca8,i,3,0.008189011,1,10,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/94ba5535afdd32ac6900b8afc425a0ba976d8237,i,8,3.373650413,8,74,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/395749d15d1b85271e94dfcd221bfd6d8a5862c8,pi,2,0.033098995,0,94,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/2dd268dbe8530196bfa6a41f498ccc267a958b10,i,8,0.887272489,8,33,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/5da89dc67179825a7e44aafbdd63fab37cde040e,pi,2,0.011821652,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/003cef87066ef6320051db8b6c3f09f6ccf7a74b,a,5,0.16709538,4,39,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/51d9bb2e6c762ce4b5870d68a48a96b8e6905800,i,2,0.029878873,2,15,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/110634a82eb8f4707b38d77cbbf96f2caf7dbd30,p,1,0.039427330999999996,1,23,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/8937f4333789ee642e7ce742ddf677869c29a990,i,5,0.342472974,5,62,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/2f66849e73b1b5470c3f20d98ceb2b6e18a789b7,a,3,0.075622831,3,39,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/d9a46220f295aff4b83659d534f0a50792f825a1,i,2,0.006106323,1,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/9340979a03cf03892f0a7900f85187289a4b71f9,p,2,0.03444701,2,30,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/cc65818fce89b3bbcfd77e6a8256f5a1090a8c66,p,3,0.086229128,2,125,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/06d0d6c79e4b75a9059a9031dd1e704d169754ca,i,7,3.305789195,6,143,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/1b77de0977f24929c378f6af91fbb5b1dd4284ee,i,6,0.761141279,6,55,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/63926472994a72a844342a717bd12e91aca0cdf4,p,2,0.12113489699999999,2,136,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/60bb6c6a60caece14f209f4d4b822c07bf0f9891,pi,8,4.320628772,7,105,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/331507f69e075a46311e9dc643acca3f73fde2a9,pi,1,0.023263751000000003,1,40,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/1a9fe3b326985296afce2caf293207c80c80aab7,pi,1,0.054330531,1,78,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/0b0bbef6fc0891f2d6a8ea652ecdef5196d376de,pi,1,0.016213357,1,12,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/6064f3d0b360c87c5654cdfa62613f925d36d30a,i,8,0.431583654,5,49,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/cd0bdb42afa355a74c4dd189d16e8c02e3d8dd94,p,1,0.027518903,1,41,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/df18a6c1badd10257f49ebd1d713995ae59fc507,pi,6,0.13024903,4,35,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/16e21bedbb3a52a73db660105e5e9b2b5f6d20cc,a,1,0.041889386,1,18,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/f15b90e730df3b93026556a09f47f3bf3db8f883,p,5,0.24908592,4,60,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/6e230aaf5103d428b498ce91b18c98e4b33ed97b,p,2,0.025071709,2,31,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/0d0f171a248e04d52d0ce77d5ba6616106be8897,a,1,0.032438642000000004,1,37,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/7e4c190a7131f2ec6d3dfb6d1e3ec3ab83ea7e9e,i,4,0.018242362,2,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/f2cfb1a95fd1b7a19d4a595801bfe70b04002b7a,p,8,0.022282423,3,11,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/7200854e95c62f3e6f1180c1b83cb0d5999f27cc,a,7,0.058520257,4,18,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/ba9863508eb68d76922360bd84999a18a6419d27,pi,5,0.878715043,5,92,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/19549507197da8117570fad550c582b9683a09ed,i,3,0.067748295,3,40,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/5d3158a0a5b10e8815305f1ca5233c6848724e6c,p,3,0.020890609000000004,2,11,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/60e8dfc2013b6fded74681c7e3b11b744aaa9ad0,pi,4,0.059106957,4,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/c1d851e0f029f0fdab2bfa59a0b242c58465b2ca,i,8,4.963328469,8,85,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/9e5ff1d68e51e1858598362741cb72a398c5528c,a,5,0.080120462,4,22,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/c6f8be86222fad484faf37e7651e9eb968c3be18,p,8,0.045548231999999994,2,14,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/a6a541edcbab71257a1df2e42e5135584605e579,pi,4,0.017993602,2,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/804b3c4fd2f1af089c14480081469b1e03ea2639,i,5,0.529755654,5,49,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/8b675030814b4343dd03ba43367af86b9c595fc4,p,3,0.15893339,2,221,42
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/3df003fb5b99cddb6b371641b276d0cab3505a36,a,1,0.019362573,1,24,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/fe8e8cf3c021e2e1c811a910f52061a3fe251e4d,p,5,0.021670169,3,13,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/474a0efa758385262d88d5817789e887e28976e0,p,3,0.067923868,3,31,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/f4f9336f170ad27e10b3970af6cbaf2b78f9cf54,a,7,0.020560882,3,5,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/360d3de1b9edd1d8947c1865dad5cf57458d16a5,pi,4,0.035709483,2,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/b3b733ba5a8d1db604ac4b0f1e1263ba83c8df97,pi,7,2.9409559990000003,7,81,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/88b0987628dd0623ca930ac89893513d35ebcfe7,a,2,0.024362775,2,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/e91cfe4362000db2eea52c0fa186af91b4437f0e,i,3,0.052907765,3,23,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/6c9f7ad8ef820261d0e2c8eb59b7255aa4c409ab,pi,7,3.577281357,6,125,32
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/f390b65e4487ff18161d3fa292b79a91e7a8d26a,p,5,0.24995394199999998,5,39,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/5b2041393df840538986e4243952e442ebdd57d3,p,4,0.030797512,4,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/be773c70ddabb2966ed72f7e2fc6b4157a4dba4e,a,6,1.090051447,6,67,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/e3efd5e5b10b8962c483c227f9ad52f1b25bf1ab,p,5,0.16608001500000003,5,20,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/4cc40168b2c07fb46d0050a1ca41c40588fa828b,i,5,0.047070916000000004,4,15,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/c4aff53c0cd05279b30acc6d456f6e7fa092d280,pi,4,0.230629703,4,61,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/9c416b45897eb643714fc4aae95342b5d1d3f350,i,3,0.09020382700000001,3,49,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/1f93b48479f080f7349504668620a4332513df0c,pi,5,0.231710741,3,45,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/13bf1be3a92d89f58355dc69fcdf1d71cfbdd29b,p,2,0.020596133,1,10,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/589c7905427c6174a5d9b835f98bdcbc56ef3be0,i,2,0.08709244,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/63503d8da5ee06a8e8c2ff087379a181c600260d,p,1,0.053206963999999995,1,53,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/22c904af52a85d9f2cd52964f3260d727db6d1cd,p,7,3.093611055,6,146,38
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/a85d0030a9095f9569f9aa512efb10206f93c82d,pi,3,0.047799563,3,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/501a552d5076a15a155faa5121a23c6b14aef55f,i,8,0.8454351889999999,6,61,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/8a79ee6187ae3158834c92deeade0f92e3226c32,pi,4,0.034291907999999996,3,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/28f5f00606088f70537cbbd6c7cc72d56ee67950,i,5,0.919592045,5,89,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/86752159293f4ba6785192568d7aa4de40300916,p,7,2.299121891,6,101,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/119643f0b8c5b338de7a3bb02058286a27d91633,a,3,0.081878305,3,39,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/992d14521c52a0ae5c2ee03de0670a2250845bd7,p,4,0.402863002,4,88,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/93bf234d15f70f0457c05e4f054237c780997f3a,i,3,0.334682262,3,155,37
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/2bf50d0b81251291fe5765200763dbcb66a6ee17,i,7,1.493693519,7,57,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/8483a50ca11d24a021e75f5c0b9b4d460faa7b7e,p,3,0.024370668999999998,3,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/4cc0125fb6864dcecdce0d062c7c5d184ff76b16,i,2,0.076209529,2,92,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/1223a58e85ae756359d07a8eb05079f65f87bf0d,a,4,0.027020713,3,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/52b4aff3e45486677506dfbf4c8c9e881001b3d3,a,3,0.034586036,3,15,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/f5186110616f6e068e497d81d3fd4d4f1d3d9d36,pi,3,0.029256095,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/f2f4c7b3669016a8fb38378a2efb62f4cd995f74,i,1,0.014627023,1,33,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/03726fa10e29e62941b472bc504b804cd60ceb69,a,4,0.031482051,4,7,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/66745838a2a2072d7738df734d8300100ca447de,i,4,0.190938301,3,68,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/f2f4c7b3669016a8fb38378a2efb62f4cd995f74,i,5,0.055525881,3,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/eeb93a5aa6b525a93c5c04d9dda215998d07756c,i,3,0.017049941,3,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/bb4967cb767b3d123699e9c55c0ebf23a045fadf,i,7,0.056427704999999995,3,40,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/46e55d5f4cd1bf898704a15757ce2f434c1db0d1,i,8,1.4672993,7,67,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/6d026cb67d8531794b050c2da227855b48617a0e,p,6,2.892319464,6,127,33
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/ec4001b57f79dfcf42c2f70373d1e82dc95671fa,i,2,0.03918364,2,53,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/f9f13c3f637c7eef39226e0a1ab410969c83dbb0,pi,8,0.26645635900000003,6,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/7b4bbe8288ff25be16c2f39618460b2506e81d55,pi,5,0.085327977,3,31,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/57423c520d09bc027dec7799b6d778d81ecf22da,p,2,0.041586852,2,44,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/9880af0d9a469435f8118423f2e81d71a8617c3f,p,2,0.018607268,2,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/944e4a42830824418ae537ae93715ba8e3305ae4,i,8,2.4236187339999997,7,89,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/21470e5d50f6f49f49555ceae20159f90e281799,a,1,0.011951458000000002,1,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/133a72ae1f496f2c5ec6ce7d93dd9b93c9ce045b,a,6,4.087487568,6,166,38
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/7ca5533ba2cec36d42e2c304ef640ae5f94d4296,i,6,0.057146879,4,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/9aeba8077c59b94b081b0364aa8b3d9eaf0159a3,i,7,0.7523192089999999,7,35,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/ad05c1404928cd4469f844eb18e163fd3636ee03,pi,3,0.117371196,3,64,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/c45b60ff1d05282a4b0ed4f050cf8dfd842509a2,i,2,0.014502309,2,17,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/1d9ceb94f44aecf24906a45e2a1ff724d228e3d4,a,7,3.090035126,7,84,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/77440c13967d1da71398798d8498525abed8c6aa,pi,3,0.026570266,1,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/afd415d6777ae5b3c9b7039944682072e1785694,a,7,1.233394471,5,121,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/842ae7d7588b2bb1ab13c9e4d837ecf001086ac0,p,8,1.1610566930000001,5,117,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/f69491645afcfe84925fb9e6dc611657cb17310e,pi,8,0.07367538,4,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/a6877880fc86195fe5f09cb72ad6a4e277fc6b65,i,8,1.5949524720000001,7,58,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/003cef87066ef6320051db8b6c3f09f6ccf7a74b,pi,6,0.130866887,4,34,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/e81f01cc1b3d52757ea8247b66a06755e148b1e3,pi,5,0.323280141,5,47,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/e59826db00117f938b04e3dad4a0ac06111b0c9b,a,2,0.034120656,1,46,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/9a7cc770ba711b1693b082d1d159d0104801afb6,pi,3,0.035648688,2,29,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/b3cc61ce8df2468b49a2895b781d9757b683b71a,pi,7,0.580511922,4,134,34
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/7e565180c462ecf2f48d6bd725072cc4064cd144,i,3,0.15336993599999998,3,77,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/96f0d86ec35f839979c32c46148da3fd519da4d1,p,8,0.8117154959999999,6,57,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/e3249fa70d08cd2828c022d5eebfeebb98d1f6fb,i,3,0.007028487999999999,1,16,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/1d3d8ffef1c910d641535b48a02a9c387c030a74,i,8,15.936678699,8,185,45
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/612c629c095a524c334ca33bb1e93ca5b9eadb66,a,5,0.103914588,3,54,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/b99a4865242e18af70c189b42b087d19b4e29ecb,i,7,0.115569281,6,18,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/e51f41e4be9fc8becda9c4d75e678c2b7792a01c,p,4,0.032356023,2,31,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/e7877412f6690d1afaea5cc688272d48fce47327,p,5,0.013767714,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/be3b806a93dca798d991af90d6148c4c724344db,a,6,0.062798385,4,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/13bf1be3a92d89f58355dc69fcdf1d71cfbdd29b,p,4,0.01796803,2,10,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/7a6c3cac92a02c416b2dc65919ddd1dcd1db8d50,p,6,0.022623984,3,6,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/5b2041393df840538986e4243952e442ebdd57d3,p,6,0.022359271,3,13,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/b25b6983d01776ee32b918a62c18a514a3fe5209,p,3,0.070334962,3,44,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/992d14521c52a0ae5c2ee03de0670a2250845bd7,a,4,0.174732462,3,86,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/75ec924870d67303fae7517409f121b3a2a9fc40,p,4,0.035408656,3,24,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/6c654261fa16afe6072fa627103a77c3646a0ebc,a,4,0.095372341,3,10,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/7d72e8475d75b68eca3c6ec612758f35ca4787c4,p,2,0.070056286,2,17,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/578d81985ae6af9c94a832f74c68341e3c182ba7,i,8,0.10485583400000001,2,20,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/4711c98d7bdb5441efc6914a06769d003091401d,i,4,0.154018414,4,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/2ba8597087588af67e89091e07fbc6c20a390d51,pi,1,0.07438586900000001,1,34,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/bcdf879cd93515a88e50237d088040a7791bceb3,a,1,0.06334379300000001,1,75,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/1eb6fb8d4e4ebbbf66b95a9fa1152cf62811efe2,pi,7,0.0853526,4,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/df18a6c1badd10257f49ebd1d713995ae59fc507,p,2,0.036590809,2,29,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/3aac2f473b6a641246d0e22dd4b84fed1d4e5ae9,p,8,0.019730558999999998,2,5,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/61288a6876c3f6fed38e7d591792ae8f07f35764,p,1,0.021580433,0,5,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/478f003b12d67f3afb6760b053c820db7bd4f2d6,p,3,0.151350412,3,65,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/e3c110f8a6c2e05662bda7293607721dd700fdf5,a,1,0.011956564,1,38,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/501a552d5076a15a155faa5121a23c6b14aef55f,a,4,0.234862428,4,69,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/ef7e01aa306f8d18d8a37083c2d9285310c68f1a,pi,2,0.115502392,2,115,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/25b9556b00297cfb93d3aca64ba15b19f267b625,i,1,0.032913786,1,86,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/cd5f4f296fd316a9135116148d252ba2934ab4dc,i,6,0.533053642,6,47,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/15fcdbcb9fd2d92c0530f4539f598e428f9b1087,pi,6,0.038351055999999994,3,17,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/ddd7f4124b88fa352997986e60f668589cbbe7d8,i,4,0.026697217,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/d6e8862bc1ac9d869f5fd337df4f1a9f46555b27,pi,6,0.087418222,2,39,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/e4db69635398c42824f9e4fb02c8b05e3b0ba4f6,pi,6,0.014918241,2,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/201d6bada12fc83acef4f37470d7d4e25efea6cb,pi,4,0.09573530400000001,4,25,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/6a9fef90d9cc1a8412fc73708770da4c1576b249,a,4,0.19183112000000002,4,50,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/c0055e6a604c52ebd1462eebb46878bd9413107b,pi,8,5.8348753040000005,8,91,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/8c09d638ce7ee8619258717012fe1c66ef77fac0,pi,8,0.09298029599999999,5,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/b73f5632df40be384899807a18f34a851387ec66,pi,4,0.063796018,4,22,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/10764eada8a17bf253b6a55d29ecd6102c21bcb7,pi,7,0.786236027,6,49,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/eb6893baabe1218849ed6f8303c15a884dff2538,i,8,2.525332766,8,65,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/7ba252bc7b2aa3c28843702efcf4b85e4e635b60,p,2,0.012818455,1,37,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/25b9556b00297cfb93d3aca64ba15b19f267b625,i,6,1.2807589750000001,6,81,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/770aa68c8a556e70f3ba3d23b8ef2c8d2905cb99,a,8,1.009890642,7,45,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/e3e8275fe7b81281677544c451a97f5378dd9876,p,4,0.035782316,3,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/f4f9336f170ad27e10b3970af6cbaf2b78f9cf54,p,1,0.020814171,0,7,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/f4de6aa8f7f9a316bb7dbdeac5a4e69ada406c5a,pi,6,0.07036901,4,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/719d044cc08c353ca4b5ef1afb427a9752103702,a,7,4.2841343190000005,7,113,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/591580737f7d1aaf2ba2b126deb516e24d6b93f2,i,2,0.025602962,2,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/0a93deb478470367766f96e5b4660b81645f8029,a,1,0.032828213,1,7,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/f390b65e4487ff18161d3fa292b79a91e7a8d26a,i,4,0.139050753,4,38,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/f1e7300b545cc8a7aa91ab9d48090e54e3066791,a,7,0.04222231,4,14,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/7d4cb3c7c6f81c083ca3c3999a300bbf36d26f1e,i,6,5.866611918,6,216,47
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/04d599e69d0b637d5fad580f515356a45d3771c4,p,3,0.017424448999999998,0,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/406b2b1b258b8bc769f59e5d42340b6818f1519a,pi,5,0.062989924,3,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/fee245d4142448dcd82b645145c0e1c923f708a0,pi,8,0.130038543,5,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/1523cd703eaa6ff223efbd9593a39c54ee881ace,pi,2,0.041792731,2,60,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/db71c89a73f99e7325b74b482e4617da796be268,p,5,0.078206753,5,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/d02e9c9ed132ee2bb7fae3af8a7775ad189cc371,p,6,0.254709632,5,36,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/b518fa4f49180f29b339d841f6f70639f234b308,i,8,0.981554881,8,33,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/025daebaa663fb3b8ed43f42d6d559c9d1ee00a8,pi,8,0.021947331,3,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/73bab1ffda46c69b63a007f4f9cae90bda2f52b9,pi,6,1.107731297,6,81,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/e59826db00117f938b04e3dad4a0ac06111b0c9b,a,6,0.065745513,3,44,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/9fb3605c2e47e200ead82fff51a057570aa124ee,i,3,0.033963837,3,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/fdb53e2103702babe0c162aeb5c973aac198a736,i,3,0.025285518,3,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/5ef270cffe9f001de3cb89d19a5b63f7980bc11f,p,6,0.315154681,6,27,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/be0cb8e692a2544292363e5893970def797d0837,p,6,0.230310549,6,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/770aa68c8a556e70f3ba3d23b8ef2c8d2905cb99,a,6,0.524066288,6,43,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/ac165883df5361b28629e8b63ceb0b39bfa6784e,i,8,1.44984527,8,40,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/6f9c85931d86bc5b8a9cc87c6aeccfbeb553bc84,a,8,0.026693917999999997,4,6,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/afd415d6777ae5b3c9b7039944682072e1785694,i,3,0.21041526,3,117,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/2f66849e73b1b5470c3f20d98ceb2b6e18a789b7,i,4,0.128660368,4,34,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/ea8724647031b7c36b1e48d544bf20fca3dc45ed,i,4,0.07131390700000001,4,24,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/0a7328be726605d99933abfa8b2452a0eb6e889b,i,7,0.344416455,7,22,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/86f7cc7fa00c61f1b32d08b0349ca2732eddba50,p,7,0.028607626,4,9,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/4711c98d7bdb5441efc6914a06769d003091401d,p,1,0.020844150000000002,1,32,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/237501b80fad57adedcc1fbbedcd4ac532cb9c43,a,6,0.017491538,2,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/1b9e406054296b95211c914efd11018698f38562,a,8,3.320196474,7,91,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/72eb4aa178665e7875515715d419047441c1b7d5,a,5,2.442827377,5,181,38
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/b5c224f0618e0f95c48a2ea8cbce3f679a870ee9,i,6,1.180008011,6,66,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/2a76356c2626ab7fa81b6f15cbea5ddfd251e7bb,a,3,0.026136156999999997,0,5,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/f26d56228e71a14a7f9c1b63f1b3988beabe91f4,pi,6,3.3967390159999997,6,145,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/7ba252bc7b2aa3c28843702efcf4b85e4e635b60,i,8,0.355301336,6,27,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/8c09d638ce7ee8619258717012fe1c66ef77fac0,a,1,0.011512161,0,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/46e55d5f4cd1bf898704a15757ce2f434c1db0d1,i,6,0.511671454,5,69,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/945ea6f974c65b1615dc8c82ace9c553a70e1267,a,6,0.118062788,5,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/5ef270cffe9f001de3cb89d19a5b63f7980bc11f,i,4,0.027633604,2,25,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/29fc9dab8048ec7abdaaa04c0bea546c6c517876,i,2,0.082209809,2,55,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/a47fdda4b4edc64354f3f1d816136ce231bff449,p,5,0.494108327,5,59,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/a448573f97fdf74393fb4188ec976d1c1c7191dd,p,3,0.026105534,1,13,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/014472d4d4778eadc000c5832a5f630873f4efef,a,4,0.040136634,2,33,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/8996a3b5a5c74d800da27b46b2e96d51e1d11c83,pi,5,2.266835012,5,182,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/c7c5e59b01962193dc39a8e8792aa4a3b3e28003,a,1,0.036655439,1,138,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/eb6893baabe1218849ed6f8303c15a884dff2538,pi,3,0.123196822,3,76,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/11814891c565e5cb2cf85fa38afce57896917232,i,8,0.23525806200000002,5,32,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/af42b45fe0501e4fe5a7227dad1dff7ebc71f2fb,p,7,0.123579516,4,38,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/426ce30f08892638885d65be383e0eecfa94805b,a,4,0.270444736,4,76,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/e7633fc5780ca84516d27463095b2513576a8e34,p,5,1.0403861890000001,5,119,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/1bf5e8b20972d0e432011a17c8b92f49bc4ef21e,p,2,0.06724088,2,31,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/fb1fd33235616304752ab1c9faef187d844d09c7,a,6,0.068351393,4,14,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/10909638068a74a1ec3b4590c2c2bd7935a686c5,i,4,0.024763377,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/a40d34ad0e9ca7c4778f867c6558959cc7b147e8,pi,5,1.6187459610000001,5,155,38
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/e59826db00117f938b04e3dad4a0ac06111b0c9b,a,3,0.078662393,3,45,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/5b240cb0873bf050df62a139349e32a83c66f1a4,i,7,0.404933089,6,38,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/7f3fe06e3093fd1c8bf5c2d04809d7307e237a3b,i,8,2.7109744730000003,7,96,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/16bd7dcfaafb4a0db78c3d3b90032df8d32c747a,pi,1,0.028712357000000004,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/1a850d0b0735c8c3fb4ec33b084e495fca7a2197,a,1,0.020807339,1,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/ffeb505895ec63ba2bd9127813f709d5fdf63e48,a,8,0.019990183,2,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/09f38f927ae9cd3db31f9a0b76763b8d5691e2a6,p,7,0.020414888,3,7,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/a8256005097e6f8d2df2624972af48be150a6082,p,3,0.077546337,2,112,24
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/7358515b076275fa9aa369d9b516f408baccaca8,p,2,0.0079095,0,13,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/e3f94b3c675ffd3cbfb15070611063eb1c0a7c02,p,4,0.172377631,4,37,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/0293713906b5f2779af8dfef29545d880bb6b9d4,pi,4,0.173593695,4,47,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/45f8eab3a3ca9da95dcf09fee152b81cd86852ff,p,4,0.035240115,3,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/f02852bcc42f46202734d04055330fb360c18c39,i,4,0.012200546,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/59212c979dc9b32de270e2a58a9fbd05810364fd,p,4,0.146501819,2,177,39
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/1a9fe3b326985296afce2caf293207c80c80aab7,pi,8,5.337390319,8,83,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/185260421a9a903e8106f634c1b110e2fcd67f69,pi,5,0.534770697,4,111,35
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/38ce36454ed828622ac901109aba6ae902fa291e,a,8,0.097023096,4,26,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/8b2d53e1f8d86aec9ccf685fbdc6832ba0300b71,pi,3,0.021330765,1,10,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/93bf234d15f70f0457c05e4f054237c780997f3a,pi,3,0.326965148,3,157,37
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/9472a8b5fe45efd3acaa4f3f381be570425a7ec8,pi,3,0.045452966000000004,3,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/3838422309bea2d164ab01cfc33f64115a5a98fb,p,1,0.016820128,1,10,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/5c5dcf700b22ecbd26909645051b9b0e1f2f855e,i,6,1.810273187,6,98,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/ad1aedc44377085687197231b359a33a47899ae9,a,3,0.338065812,3,149,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/8809b41ee74d5e2af75f54d08fcf722e6b46dade,i,6,0.061996237999999995,4,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/ed42774a07891abd66d71170ce134465f609a228,p,3,0.029627873,1,11,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/ea688da3fcd34563ac14b26fc890669bd925207c,pi,5,0.102731048,4,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/fd0c05f9b44fde263fd4084116bfe1b1a53ff71a,pi,5,0.0223445,3,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/395749d15d1b85271e94dfcd221bfd6d8a5862c8,a,6,1.6643456429999999,6,92,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/71e8f7294d8f84f00cbadc74daddf4d1034268e3,i,3,0.021976727,1,79,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/136d25dd7815cd1d12b1c6ea89d5c7c71c5183a9,pi,3,0.023538911,3,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/fdb53e2103702babe0c162aeb5c973aac198a736,a,2,0.017956758,1,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/d6ede9c20f12d037ea54f9576d6859298e65f951,p,7,2.1734343710000004,6,123,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/944e4a42830824418ae537ae93715ba8e3305ae4,a,2,0.08362533899999999,2,95,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/a1f810189f98b724c27ed9b73967e47693f9c563,p,8,0.060914772,3,30,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/a1b9299133f9b8082b089ed73bdd8a0eb82cf475,i,7,0.029315572,3,19,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/7143dd57b9532a1373a3dd461a3c60cc550595fd,p,1,0.028389821,1,61,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/53b0f495b470139c67a0509e18cf835803377c7f,pi,8,0.34764820900000004,5,42,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/cfd0d6ed3e0cee291c458af0a2f3e08991b47162,pi,4,0.01809841,2,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/863a6af661bec87bf1d4472a225f70a619811b0f,a,4,0.07265023,4,20,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/3f554f41dd3ecf7cb01271b460189b0220916d04,i,2,0.04310398,2,58,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/86752159293f4ba6785192568d7aa4de40300916,i,6,1.813705151,6,96,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/4333e20d82ffdbb70e93e65beb8664fb8f087097,pi,2,0.090609088,2,122,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/1f93b48479f080f7349504668620a4332513df0c,a,6,0.784541255,6,40,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/6a9fef90d9cc1a8412fc73708770da4c1576b249,pi,2,0.06225259599999999,2,50,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/856a2105b030ba7f9d987e3aacbe4456244d6a68,pi,4,0.136671062,3,68,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/2a3fad2eab446c9d4e7ce381d24aaf850c6e7133,a,1,0.021124704,1,60,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/dbb2be1f2ffa3accb27746db26b5fc719603f165,pi,7,1.429052949,7,52,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/049299202889f7e646e508bd2a6c54c46c061425,a,4,0.046425753,1,6,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/b432e8635b900a40e8c57c77404b15f3f2f27760,p,3,0.097396816,2,19,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/f1e7300b545cc8a7aa91ab9d48090e54e3066791,pi,7,0.062800205,4,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/95b6a40e1ce3583c14a16044192f17630ee92148,a,8,0.081694447,5,12,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/afd415d6777ae5b3c9b7039944682072e1785694,a,3,0.24833590900000002,3,119,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/04c547a6e02a50ea7a7728b9d0094b28d228bc42,a,5,0.02654331,3,13,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/136d25dd7815cd1d12b1c6ea89d5c7c71c5183a9,i,2,0.032779260000000005,1,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/5edc0ac14e724bf73a0226db31d91904cee00aa5,i,1,0.031535954,1,91,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/1d3d8ffef1c910d641535b48a02a9c387c030a74,pi,5,2.3406398480000004,5,194,45
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/b73f5632df40be384899807a18f34a851387ec66,a,4,0.030764548000000003,3,20,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/63503d8da5ee06a8e8c2ff087379a181c600260d,a,4,0.272957797,4,54,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/56a331f4ba8ae4d812d068b3d2dee68d300cb566,pi,6,0.49772567700000003,6,31,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/5cff1f6a11e39f78995c6cfa142612a2493295e3,pi,8,0.032491796999999996,3,22,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/b3fd7d23bcf191f50c31171585acbfe1ea446145,a,5,0.15588896600000002,4,34,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/71e8f7294d8f84f00cbadc74daddf4d1034268e3,pi,8,1.740084068,6,86,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/2171f62617333b6045fc8ef7c255c4e5e52a760f,i,1,0.044241944000000005,1,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/cf411c20cecf67ba6dab9dfb1bf2d986fa2e5316,pi,8,0.21862600899999998,4,47,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/94e150846d91d007a0151c763e8bc2c48c91e3da,i,6,0.08275433000000001,4,27,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/7f67cac7ea83ce30e71cf9b6910ffa3bc5be817f,p,6,0.301186227,5,46,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/a1927bf1a896a46df14d969bc244b748d8d8764f,pi,8,0.132746569,5,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/0ed2cddc9b9cefe513be0253ccf0367bcab3bf0c,i,5,0.189803946,5,40,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/7c1aeb69bcd15b7f55e9a5a51f12d62eca1d1691,p,4,0.22421344099999999,4,54,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/fc71d8a88593861b09f5e30798fedaaa075c41a0,a,6,0.546736011,5,46,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/290025774927a3cffe0175d74e386a29a79ff14e,p,7,1.639763041,6,82,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/0d0d943bbb57a8586aef726f22d4dfca8b561aec,i,4,0.435949891,4,110,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/cddec44ce45750a3c18e63c0d6496798e64b5143,pi,6,0.511645188,6,40,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/4377b114aa6d6314af809c2466525e3753461843,a,7,4.071518596,6,169,39
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/9df34848f2c887938defef48133a7bb981c50a13,pi,7,0.699582881,5,68,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/f9f13c3f637c7eef39226e0a1ab410969c83dbb0,i,3,0.020337981999999998,3,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/719d044cc08c353ca4b5ef1afb427a9752103702,p,8,4.825787818,7,112,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/6c654261fa16afe6072fa627103a77c3646a0ebc,i,3,0.011613044,1,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/0ed2cddc9b9cefe513be0253ccf0367bcab3bf0c,p,5,0.262381713,5,44,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/e3249fa70d08cd2828c022d5eebfeebb98d1f6fb,i,6,0.034476175,4,13,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/29097f7888bacfa3ca1537a8a1a6cc6dac4826f6,p,8,0.020843792,3,6,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/c809ad6c75f05ac6c98da337a07fc7f7f8c95fb1,i,6,0.147267216,5,26,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/1d8a638c6277f6b3af8663999264c1da8f685fce,pi,1,0.017991828,1,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/b44b9b3cd56bca47c131c16630c50341fa5c0f08,a,6,0.73163312,5,79,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/3c5037d7afe51d75f69043bef9d4b761eae4363b,p,3,0.058634103,3,24,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/ea864bbdcff8d1fa78cda0084b08673149b0f4a8,a,6,0.07266831700000001,4,25,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/e75964c7f02c20b584e317a9ebda9d4408fc7b40,p,2,0.013531540000000002,2,11,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/59004ec294d68171a59a85374e0ba2c876a2ed43,p,1,0.010694673,1,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/f383d5a2048fc00d31c48433f45fb9caa05eb185,i,8,4.910112651,8,93,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/d0ad5a31c15242199dde3c211559828929837cd9,i,6,1.7928452609999999,5,162,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/2c87816016bfbac0fde5c385ee0c5ed0e0098acf,i,1,0.037212044,1,64,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/753737c112ed5ab6cfb70d2263d223cd5b52ed10,p,6,2.590718529,6,118,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/3ff9041921d725755ef7c5df70ba3985d2dc7390,p,3,0.030918853,2,20,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/fb1fd33235616304752ab1c9faef187d844d09c7,p,5,0.028715244,3,11,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/f9f13c3f637c7eef39226e0a1ab410969c83dbb0,a,8,0.159677614,6,16,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/b3cc61ce8df2468b49a2895b781d9757b683b71a,i,3,0.222558496,3,128,34
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/237501b80fad57adedcc1fbbedcd4ac532cb9c43,p,7,0.059805093000000004,5,11,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/fa4a62d703a225ef9da4d576135e8c72567f2158,p,2,0.016179785999999998,1,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/10764eada8a17bf253b6a55d29ecd6102c21bcb7,pi,8,1.1213624930000001,7,56,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/d4fd19c7b485eda03f54039dc94fa8c3d648f70c,p,4,0.182419508,4,44,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/e86c13dc2a7df9a6d0e6b892cef8202e56927c32,a,2,0.013468102,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/929cd9f58c58ad47c3b9041f5c52e5ae981ddd2a,p,5,0.057195682,3,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/4ca2324509b249775b2b1a801d91df39b997c2a4,a,6,0.056118451,3,31,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/392231b3f461582db67781720f31f552929d26cd,a,5,0.037627912,3,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/25d8fe83af99b411e2b9311bd74cf03036a42e6e,pi,7,0.70157344,5,95,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/fb1fd33235616304752ab1c9faef187d844d09c7,p,1,0.018757732,1,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/73e1c74cedb88a14f80bffd7a0b8ddba96c61e66,i,2,0.041193187,2,50,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/ef7afbb08ed58ab45c57cd126eae93652d36fb84,pi,5,0.819583194,5,72,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/2c87816016bfbac0fde5c385ee0c5ed0e0098acf,i,2,0.052943702999999995,2,63,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/47868a3348806386c67cd0a294dd24000a762ad1,p,7,0.274715243,4,66,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/ffeb505895ec63ba2bd9127813f709d5fdf63e48,p,4,0.03827186,4,12,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/24fa7628e1e6ff90c833b1a152e96edc5699d7b4,p,1,0.022729058,1,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/9aadc48f1ab48de233de83d2928aff61b4923274,a,3,0.048528351,2,55,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/0fde9a360ae06e3ab7f222294f41b26b411eca1f,i,4,0.211828081,4,44,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/86f7cc7fa00c61f1b32d08b0349ca2732eddba50,pi,4,0.048019518,3,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/8f69b013fcfe91e5e0ead46f92dce8559a351a3a,pi,5,0.049623686,4,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/87d1a77d4cf39aaf8e829f2108a60bc9dc650a42,pi,5,0.141070442,2,120,32
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/baa3dfc4025ae8a958f655a7735d416c717981dd,p,7,0.28233472000000004,5,22,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/04c547a6e02a50ea7a7728b9d0094b28d228bc42,a,8,0.034899675,3,16,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/d2314067ad9b338fb204f16e9c20debcb0540b24,a,1,0.035770133999999995,1,57,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/a9a105618704dd07ad5cfc97461c411ec3786b6a,p,1,0.035462323,1,104,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/83e8c7f993d14d164d671f97846a8985e81d3e6f,p,1,0.014791321,1,25,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/f56f7e9929799cd1e09e4eb355fb8c7c52f5d49f,a,7,0.030572443999999997,2,44,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/360d3de1b9edd1d8947c1865dad5cf57458d16a5,a,6,0.017093482,2,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/749575c26cb586a2e6e087de4871ade8b403e9d2,i,5,0.015354272999999998,2,15,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/45f8eab3a3ca9da95dcf09fee152b81cd86852ff,p,5,0.035654458,3,14,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/b4755a0130758afe1f2494d534c42a9093d8f2d6,i,3,0.062525868,3,38,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/06f5d9dc551e57adfd7d38303ff4533bb46588ff,p,3,0.06625207999999999,3,35,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/faf3ff7dc5d83eeb53b8d420a820980e579cf309,i,5,0.28025580299999997,5,36,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/2a3fad2eab446c9d4e7ce381d24aaf850c6e7133,i,3,0.101021147,3,56,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/49ccdeecce0cac3751de21e7392cab53bcacc50d,i,5,0.035472291,3,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/6c654261fa16afe6072fa627103a77c3646a0ebc,pi,2,0.012183215999999998,0,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/2ba8597087588af67e89091e07fbc6c20a390d51,i,2,0.02559231,2,31,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/59b85aef8bf19d5100211056b8204388d2b22681,p,1,0.012331241,1,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/de8fcf450f473af6b22519afc0c7ee1bfcdd4026,pi,1,0.032413889,1,75,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/2a412fc3c1fa02e5427cf98e2b61cb1201a17e42,pi,5,0.078635467,3,38,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/f5358006eb66084a2001165508aea301a675207b,pi,3,0.058786013,3,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/5b240cb0873bf050df62a139349e32a83c66f1a4,pi,6,0.502095801,6,45,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/06b9b8cab62b96974e72833275664696e62b63d3,p,8,0.033386371,3,22,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/7474e0ad15431c8c8fe2a6b254ce4b57aeebb751,i,8,-1,-1,92,28
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/d760eb99f0a9843813b55800341a4490ed429b80,p,7,0.063151268,5,12,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/096feba187380d39688b24e5a1680980951a9395,i,2,0.026832883000000002,2,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/d0141847dc8ec59675d7db767188b576afc665c2,p,4,0.10464715399999999,3,62,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/16e21bedbb3a52a73db660105e5e9b2b5f6d20cc,p,7,0.027333239000000002,3,14,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/28571a5800cbcd7fbd8c14a2f6d5dedff8e1f599,i,2,0.033523093000000004,0,54,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/e3249fa70d08cd2828c022d5eebfeebb98d1f6fb,i,5,0.077124583,5,14,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/592a6171decf7647aa7a131f8786fe8858139817,a,1,0.047323786,1,127,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/91e62b0b444ed3ff32245c2f2e8348d65293cd51,a,1,0.041123468999999996,1,108,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/e4e128cde80e127c24bfc4e2faf38a8d29d8db57,i,1,0.019492459,1,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/e06fd3f10ebbb0958c8c6fd154d5db0e6b1887d9,i,4,0.037510302,4,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/7d76ffa49410f178aae1d71234082a53ee0afa49,p,1,0.038610857,1,116,33
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/14bdbd392f13f3b35f69c29f13235249c555c36e,i,8,3.789406955,8,77,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/0a97abae9dbb4808307b16b210fa744a604b383b,pi,4,1.143418052,4,207,40
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/20479bdfbf4d5057b78779ecf92506946b7fa8f7,pi,8,4.880632778,8,82,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/2fe1eabbb349ab523a89781c2ef6d78d83147742,pi,2,0.012682877999999998,1,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/120b01c4d6c7497d01cb33be2531b791ea2f4a74,a,1,0.013620061999999999,1,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/e4cafa8bf1c8d620ecd22b2a63d5ec40a079d684,a,8,0.083509323,5,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/900028c8ad13a9867c448b4baf60749c7bee6dc8,p,7,0.25349522199999996,4,66,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/425b64de331cdc210f538c4ed38197f2d4d0e8d3,p,8,0.063008557,4,17,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/55ac25f90c93555c1bd3a7de53c249b644b77b35,p,3,0.025713546,1,29,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/ff1c19d3ffa2e7b332604667af16265449a04e7f,p,7,0.41655287399999996,7,25,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/0d0d943bbb57a8586aef726f22d4dfca8b561aec,a,5,1.0545434740000001,5,111,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/30aeb56af79fb0e090b3501978f754551c91f972,p,5,0.07545086200000001,4,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/ff11178715001d58e66c5e6cce80ce73da5779bf,i,1,0.032663664,1,19,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/85f3beab77e5b74649bd0b663efd7008b1b3e882,p,8,3.6494228459999998,7,93,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/dd5c62ed8ff9576962e9181465471dfd683dc01f,i,7,5.7991588489999994,7,133,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/7358515b076275fa9aa369d9b516f408baccaca8,pi,6,0.055131083,4,15,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/62814fd3fadfd76668c6271b8045e9409914d5a1,a,8,0.019409277,2,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/c37c0eb266370a954bc620eba5b9c375d3530d1a,i,4,0.022805314999999996,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/ff25bc61469901d1a0b2561b5e1de21c9e998b71,p,6,0.016449235,2,17,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/fa546ee8375d099577c10a8b53fbcd2663dd5ef6,pi,8,0.311691402,6,27,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/26cc01461df43b32242db851f165a9b25789bc18,a,4,0.42074350600000004,4,80,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/ea80736dc9e7604444f27e50651d4257ae414eb6,pi,3,0.055622248000000006,3,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/bb637b739036e4a357a2a3bb256f954f4f295552,pi,3,0.05619210300000001,3,29,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/06d0d6c79e4b75a9059a9031dd1e704d169754ca,a,8,9.387828598,8,154,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/825f55e6089a1a5def2e98dff958d52f10e1ac24,pi,1,0.025408197,1,78,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/23d3f5a6b1201a346a3aefff4b2fbef2a953876a,a,7,0.20390794499999998,5,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/83dd79b9e94e61e98fe98c6516bea14bbd61e171,a,4,0.121531566,3,52,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/dda169657bdb79c4c9a18ccbe5cc646f3ea190f9,a,5,0.023134721999999996,3,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/5d3158a0a5b10e8815305f1ca5233c6848724e6c,p,2,0.020786397,2,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/7143dd57b9532a1373a3dd461a3c60cc550595fd,a,1,0.030237564,1,61,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/2fa8a3265b2cb23bcf446ee828d9647afdcee6e7,i,6,0.076370329,4,24,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/d4a9bf529625565967ab3b4123c0e4f00cb31cf2,pi,3,0.167352478,3,76,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/e3a54b1ef8216f5bc065c721c8e6dab143f74537,a,8,0.211944159,6,18,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/eaece89974a5715eef4c75a61acc0c3bbd298061,a,5,0.116608753,5,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/70a380a38521b96306dbfb05085a8ad1b0cfd61c,p,6,0.036108652000000005,3,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/1f93b48479f080f7349504668620a4332513df0c,i,6,0.250643608,5,36,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/804b3c4fd2f1af089c14480081469b1e03ea2639,i,7,1.283531163,7,47,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/33a6d16db0789ff7ed44cd04b9d45b974b4d2ef1,p,4,0.16135581499999999,4,30,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/1c255d207b786a3c16e55132f0a39e16f81f2d8d,pi,2,0.039466067,2,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/cf411c20cecf67ba6dab9dfb1bf2d986fa2e5316,p,5,0.30586764499999997,5,46,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/76732212252d8d1306e8ab7c1bfe9368de0f9d36,pi,4,0.068855736,3,23,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/d39c7dd3e33e4d8b8d7aa845e1dffcab82e734f0,i,3,0.030804981000000002,1,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/666261d72cc1fabcab0dd9c0f643344c1b5044ce,p,4,0.033486432999999996,2,34,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/5b240cb0873bf050df62a139349e32a83c66f1a4,a,5,0.281888204,5,46,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/f293d81a7e0b009243f1e8cf5088a187c209e701,pi,6,0.31837267799999996,6,25,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/873cc3e710fffee96c65f9e118f3b7d952997d31,i,7,4.2529550579999995,7,101,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/c7b5170d13cfbc4ac0f0f7b60c5bdff3070d7f05,pi,1,0.035825976,1,110,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/8b6dfe698d23defb7ffd3b5024d78288961b9d1b,pi,5,0.053552958,1,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/8b555fdf8c507d2502061138734d7418dc6baa2c,pi,6,0.492942243,5,63,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/f8a75af379bf267d9950333e8d1628185dba6c7e,p,8,5.018756478,6,209,46
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/af88168a8dfd823806768f5552e673d8879dcb0d,p,3,0.120908632,3,61,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/64f3b2e678d7af3d2cb37bf493886015ee653e2b,a,3,0.024107168,1,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/eb6893baabe1218849ed6f8303c15a884dff2538,p,3,0.127339745,3,70,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/493c63c805b4f66f0a2f68d9d5e254271bcd6dca,p,1,0.026292082,1,44,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/37ad18e5c239e59e9951c041c098bd4b12eb2db8,i,8,2.25857251,6,132,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/af88168a8dfd823806768f5552e673d8879dcb0d,a,1,0.055799211999999994,1,61,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/13dfeabe51a8451b7f6a771cea8a50dc41b432ab,a,1,0.046724769000000006,1,23,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/268afbfd24efab4405eff9c6d6a1ff789ac99f53,p,2,0.07411569,2,88,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/4ca2324509b249775b2b1a801d91df39b997c2a4,a,8,0.250045337,5,31,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/c809ad6c75f05ac6c98da337a07fc7f7f8c95fb1,pi,1,0.033876171000000004,1,33,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/1ab5267693893f1c98865666906dfd60b2877fb7,pi,5,0.041297631,3,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/e08df604396b3544d9ad8bc60c0d3d0c91234c7a,p,3,0.025550921,3,17,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/b99a4865242e18af70c189b42b087d19b4e29ecb,pi,1,0.012373770999999999,1,24,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/fa546ee8375d099577c10a8b53fbcd2663dd5ef6,pi,5,0.158406478,5,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/ef0ae62743e0ce8554f1be97426f05480317aa0f,i,8,0.550526818,6,49,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/9472a8b5fe45efd3acaa4f3f381be570425a7ec8,p,3,0.043050013000000005,2,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/bd00b40457d467a38ee6ddb64c6c51c069ae13b9,i,4,0.038772674,4,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/6a9fef90d9cc1a8412fc73708770da4c1576b249,p,5,0.349666579,5,51,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/b73f5632df40be384899807a18f34a851387ec66,p,8,0.145092414,5,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/e08d7bee2a823dc05d04165344ef5433d6cb0654,a,3,0.17151015199999997,3,83,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/2ba8597087588af67e89091e07fbc6c20a390d51,pi,3,0.063137055,3,30,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/9f61c9554b70630336001def3c0ef62c666e9ae0,i,8,7.596636846,8,115,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/1588d88058b6a06065afc95c497cb950b00a574f,p,7,0.017170844,3,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/f3e2e4f16e580e8828528c9fd0de99fb58244218,p,1,0.01500873,1,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/2a76356c2626ab7fa81b6f15cbea5ddfd251e7bb,a,8,0.010804968,1,4,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/209360b72f67d2f02889cab1906d84f882fbceb0,pi,7,4.827121257,7,114,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/674e17afe0c24704475548756a08b700870d8790,p,1,0.008498247,1,7,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/20344a391f3d2d9b1f2f85664aa8f6c04f7f34d9,pi,4,0.519601565,4,115,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/bb793cc62a38ed157b3dd0c0f4c2c81656c7869b,a,8,0.025145692,3,6,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/bf2defc7d1200a425ffa70cbaa27f9085f70a13e,i,1,0.010451391,1,10,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/a7fee3618b12b2ed8940d18d15cc3214281e23e0,p,7,0.027293344,4,8,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/59ee53be57017218d0c44a21dfc197c4b001d5e3,a,1,0.015590616,1,25,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/4b47556a464feb1eb68b71ec339cd20d8c3c2c92,i,3,0.308801312,3,148,36
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/0d514a1d466d73d55e533b5e0b05d1e6c1377a14,a,3,0.026737483,3,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/2416eb058f0eeabda32a3e6382620e06cf778a92,i,4,0.064090087,4,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/9596611f98c46244b601c48e57dfc3dcfbeefde5,i,3,0.055241943,3,34,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/12b5bc56c97fe0e0a9e85459b8c643086a538b04,i,5,0.340650756,5,49,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/e79163ceb02f708bb1373f7a228829d3bf5d97c6,p,4,0.049413557999999996,2,62,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/e30822c3d1f864146b59d04a21b85e50515c2e51,i,2,0.051680184,2,44,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/44e1181e45e74b3db44ee6be5da23665e0c4cbd5,p,2,0.064359761,2,78,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/6fdfaa3e90782129c8d6d6412195988e9a760f91,i,5,1.1821893460000001,5,116,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/63503d8da5ee06a8e8c2ff087379a181c600260d,a,8,3.01607128,8,56,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/bcba03714f68aacd44a7de556818c5c81e9781a0,p,8,0.08809624399999999,5,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/8996a3b5a5c74d800da27b46b2e96d51e1d11c83,p,6,2.5031446159999997,5,181,28
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/12b5bc56c97fe0e0a9e85459b8c643086a538b04,pi,8,0.983674748,6,60,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/360d3de1b9edd1d8947c1865dad5cf57458d16a5,a,8,0.132569791,6,12,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/110634a82eb8f4707b38d77cbbf96f2caf7dbd30,a,6,0.08573159300000001,4,26,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/85e76fe996aabb2eb315d0d23a2abf0819bdfe07,a,4,0.089027644,3,40,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/b3fd7d23bcf191f50c31171585acbfe1ea446145,pi,8,0.162803808,4,39,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/500a6b4b876730f94a973c84e3945a92dea8894c,i,2,0.16819425799999999,2,189,28
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/00bf3e1e98d1e6a47a2bd6e3ef4ba71e045a62fb,p,8,0.37558847500000003,5,47,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/3cc30cfa7f445365b47b69eafb878f0b5737c1db,pi,5,0.600110367,5,60,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/66d4b28dcda9289100d9ae5e4fba9d0e7b886995,a,1,0.017536808,1,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/0ed2cddc9b9cefe513be0253ccf0367bcab3bf0c,pi,5,0.094042103,3,48,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/f0f7fc4473219db30b07a98eb2a782a604089a8b,pi,1,0.021440811,1,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/a61248d396c146fa95f9ec8231d56f3bcf051aa6,a,7,0.043610353,4,15,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/af6d49756fa353f0b56f2e0b2ba19a8009c62183,p,3,0.222328575,3,107,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/ee63df53bf5b09ff58b36c6ef15205ff3c15ccb5,i,4,0.123595628,4,40,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/23d3f5a6b1201a346a3aefff4b2fbef2a953876a,i,7,0.060539095,4,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/af88168a8dfd823806768f5552e673d8879dcb0d,i,4,0.055780434000000004,2,56,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/af42b45fe0501e4fe5a7227dad1dff7ebc71f2fb,p,8,0.598098142,6,45,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/e3c110f8a6c2e05662bda7293607721dd700fdf5,a,3,0.038761848,2,36,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/22c904af52a85d9f2cd52964f3260d727db6d1cd,pi,6,2.999655941,6,149,37
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/de06c7db13fc0e00a46b9c378e44c319995f8957,a,6,5.197231809,6,208,44
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/f9f13c3f637c7eef39226e0a1ab410969c83dbb0,i,4,0.016945599,3,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/d7b24ac72c2150a128c87a7ffd44e698a8c332f8,pi,7,2.090155815,7,63,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/ff11178715001d58e66c5e6cce80ce73da5779bf,pi,2,0.027512421000000002,2,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/c857c7e137c9d9c2191a2754160a099bfd2f9dcf,p,5,0.688399123,5,72,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/8a79ee6187ae3158834c92deeade0f92e3226c32,a,5,0.075130935,5,13,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/d589ee89c218b8cb0ec934a740ddd36d756a493e,i,6,0.43568941400000005,6,39,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/be4d02f9423f5a31b203944d74bd69aa78947cb5,a,7,1.521322464,6,92,24
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/97b1d8ed456a4e8ce6a6d781519b48877a854ebd,i,3,0.371748054,3,187,44
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/e81f01cc1b3d52757ea8247b66a06755e148b1e3,pi,4,0.14407552,4,44,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/d78c29bfd02f8d6df91e4dffc90f7cdd3db1a159,i,3,0.087918312,3,56,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/1a9fe3b326985296afce2caf293207c80c80aab7,pi,4,0.451559938,4,83,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/753737c112ed5ab6cfb70d2263d223cd5b52ed10,a,6,1.128917058,5,118,24
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/114aa525a9b1363de380af1bfceddd3c6f1d42b0,a,5,0.06824954,3,29,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/eabce2e787985b192a409951db99f8ae24b1e248,pi,6,0.654373599,5,79,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/c496b6a479d68de02e0a18d22fe1300010b20b99,a,5,0.240721706,4,60,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/5abb152ea316b72925e0d0bf3152a30fb61f1958,a,1,0.01303697,0,34,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/e4e128cde80e127c24bfc4e2faf38a8d29d8db57,a,3,0.029673585000000002,3,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/f0279ccc125d6b28163d78357502d1ac306b086c,pi,1,0.016433153,1,36,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/3c69bc86cc43e9f96a5c58dbd7200371f89d268b,i,3,0.0066029669999999995,1,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/2b4c67c2fedd1ab664369a9eef360a3fc1048c62,pi,7,0.02647704,2,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/3cdc08db10a2a4dbc371d1adf4119d1f12d6d2a0,a,6,4.713208185,6,175,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/feedcdb32f6cbf7dea942d6aceb33f581075f9a0,a,3,0.018877617,3,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/95f7b815b30155ddbc4c37b4e85fd662d305a74b,i,7,0.9328615769999999,7,54,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/58777de06032999c1c53325af71f951333a55a26,a,2,0.025241164,1,31,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/22f8428a5a966741642f693b4a49dc36917d2f3c,pi,3,0.023404105,3,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/d16f7446496a4985c549b6ebc1ed3069545891ec,pi,2,0.087000666,2,106,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/26a6609b19078bec1eb23d3731dfd4e3b3f97f5a,i,5,0.075261893,4,25,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/44e069257dcdf931b0f59a597852145c91ff4c01,pi,5,0.163500976,5,22,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/85aa0d09dc72eb6421ed293830fbec8bfa7b9cc7,pi,5,0.129001532,3,59,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/ed0705db4fb70414f89ec456a079a9e4ba219e2b,pi,8,0.074516655,4,23,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/cd5f4f296fd316a9135116148d252ba2934ab4dc,i,2,0.041639337,2,51,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/843fdb598fdb1cbc0d6fad5cff37f051833a363f,a,5,0.030376369,3,19,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/90e77a86c0ca7d312c11983ca116676ef9a7dd59,pi,2,0.07354522799999999,2,110,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/e0cef5cbd459f4ef5d882102d7fac9f68bc0a516,p,2,0.021901663000000002,2,13,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/e81f01cc1b3d52757ea8247b66a06755e148b1e3,i,1,0.018108597999999997,1,43,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/7d4cb3c7c6f81c083ca3c3999a300bbf36d26f1e,i,5,2.771363609,5,217,47
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/bf6705366ed58f89cfc2755117c4aec4a1652f0d,i,4,0.21852316800000002,4,43,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/e18aa2a0a88b1a7549c045bb9437e5d8d0de72ac,i,7,0.14757567100000002,5,24,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/f6f0837ec523f508139fcd70ccfea3f35751ea34,a,3,0.120247262,3,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/df8100e97fab0d4657e056aa35892d908087e858,pi,6,0.70491615,6,53,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/14bdbd392f13f3b35f69c29f13235249c555c36e,a,4,0.390332519,4,83,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/8abaa0ae4093b61fcb4f3b924d4a9d968bbdf00d,pi,4,0.065006206,4,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/14d4c788572e11855a219afab0ee82efcc1e12dd,a,1,0.067282015,1,113,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/003cef87066ef6320051db8b6c3f09f6ccf7a74b,a,4,0.074219023,3,38,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/bae8b84e10b0195e2bdab268cbe6df5bdd1ec768,i,1,0.019330062,1,13,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/15cf110b5ba6841b12d9d141481c729e14199a9c,p,4,0.060648711,3,13,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/78db59c0fa01f8ad7aba368e30d1f26b5a717a4e,p,8,1.111762557,6,64,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/f94af72aa09f4d21a2c5233f05b7a12e16e69764,i,5,0.076494149,4,26,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/181e77fb1224a04d14e8960eee733d8c21da3cec,a,5,1.8185793460000002,5,168,44
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/ceda8c3bfa9253d79b0336ca51512a21c48982c8,i,7,0.7246219349999999,5,91,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/004da7c3e4058f70feda343d40315401b53a2fc9,pi,1,0.038339823999999995,1,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/33f00cd710351f6a19af21925159ee6cb835c3fc,p,5,0.096197457,4,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/7197e78788d3ad1c0a52bbee44fa93242d1135ad,pi,7,0.168924771,5,25,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/df868e1603a2b360d0ec449def8bcb3a306a99d3,a,5,0.133165996,4,28,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/a61248d396c146fa95f9ec8231d56f3bcf051aa6,pi,2,0.040830724,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/11139866b9bffb4625ea65f33ce1f146e4e8c631,pi,8,0.18739820899999998,5,32,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/1bf5e8b20972d0e432011a17c8b92f49bc4ef21e,pi,8,0.665113384,6,39,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/e4e128cde80e127c24bfc4e2faf38a8d29d8db57,pi,4,0.018009728000000003,2,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/9df34848f2c887938defef48133a7bb981c50a13,pi,8,1.3431493749999999,6,71,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/843fdb598fdb1cbc0d6fad5cff37f051833a363f,pi,1,0.026129772000000002,1,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/804b3c4fd2f1af089c14480081469b1e03ea2639,a,7,2.224153066,7,55,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/69f8498b8d488f05c0db8466f08bf7241de36f75,pi,4,0.022762887000000002,2,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/18631fac4147ab2873843e12383aa428e56fe344,pi,8,0.066308832,3,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/120b01c4d6c7497d01cb33be2531b791ea2f4a74,a,8,0.05290178699999999,4,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/14d4c788572e11855a219afab0ee82efcc1e12dd,a,5,1.0830067520000002,5,113,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/53b0f495b470139c67a0509e18cf835803377c7f,i,7,0.331446493,6,31,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/7690175fa458c021eaeaefcb60bb99c1434b2716,i,8,1.019485707,7,47,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/bfbd9c27766b1f64776b0a6d06e7fe0407a1a884,a,5,0.126233466,4,34,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/3cdc08db10a2a4dbc371d1adf4119d1f12d6d2a0,p,3,0.349201993,3,180,28
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/a0bb499fb15c7e341536111677ac479754924806,a,3,0.023150841999999998,2,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/03726fa10e29e62941b472bc504b804cd60ceb69,p,3,0.012217312,2,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/9984e135a9dfd4c107d826eeab56f603c96cb64f,i,1,0.010235016999999999,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/02b6c5281f93ed4fa22fd8c89535b214caa3e5bb,p,3,0.025130947,3,16,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/ce2f8ef9b80eca54979cffc03b06f32fcaebe930,pi,2,0.047361759,2,65,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/d6e8862bc1ac9d869f5fd337df4f1a9f46555b27,a,7,0.476933336,6,44,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/e4cafa8bf1c8d620ecd22b2a63d5ec40a079d684,pi,3,0.028018792,3,14,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/2ee2c9498088cc0d2d5e451e64ab514605c35153,a,4,0.009283854000000001,1,20,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/a1bc491dd6c766a6aa8181c4f13f237d10b5b8d7,pi,3,0.170838197,3,88,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/ea688da3fcd34563ac14b26fc890669bd925207c,a,3,0.040166919,3,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/e35cdedcdc86bf148ac0741d456ccff3c67af249,a,3,0.010352265999999999,1,13,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/2a412fc3c1fa02e5427cf98e2b61cb1201a17e42,pi,8,1.0538890479999998,7,41,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/5c65689578489e42342e04a782d6d75cfc5c3fdf,a,4,0.024732505000000002,2,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/6762e57b8f10fbc8e3227a0480e855910a3a581d,p,3,0.153379695,3,80,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/f69491645afcfe84925fb9e6dc611657cb17310e,a,4,0.013365684,1,21,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/05e85ef715589b76454e76b27345e10a38df6ee3,pi,3,0.222321555,3,112,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/1d910c0c2f7dccd46ee90eacdbe99626833fb8d1,pi,5,0.095596423,4,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/db71c89a73f99e7325b74b482e4617da796be268,p,3,0.049824058,1,17,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/96947f544b71fcfd7040104112c6ff69cfc9944d,i,7,2.5986272710000002,7,91,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/af88168a8dfd823806768f5552e673d8879dcb0d,i,1,0.021714157999999997,1,59,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/1d910c0c2f7dccd46ee90eacdbe99626833fb8d1,pi,3,0.025242951,2,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/429b1b139a3052333c6abf2334cdc036785be91d,i,8,0.300618729,5,49,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/005aed94e2bc015776eca4094baa5011ed8d83b0,p,8,0.016729437,2,6,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/d86c878dfca6405075012ca533914b7f2853e90a,pi,7,0.088798892,4,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/ed42774a07891abd66d71170ce134465f609a228,pi,7,0.038905703,4,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/5e2a08575a9e8ad4e11077c910b1bfd567c9254a,i,3,0.045490638,3,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/e4e128cde80e127c24bfc4e2faf38a8d29d8db57,a,2,0.011505675,1,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/913fdd40833839a6a2ac3b0fa344aebee583a7e3,pi,4,0.163926691,4,45,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/0d0d943bbb57a8586aef726f22d4dfca8b561aec,i,1,0.041432615,1,113,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/d0743234cb8066939193a93dae10fc7ce8796a61,a,5,0.080524341,4,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/3f554f41dd3ecf7cb01271b460189b0220916d04,p,1,0.030398466000000002,1,59,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/88142bb965559dbc1e08c1c6ebf14c4e1f977d99,pi,5,0.072355303,5,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/096feba187380d39688b24e5a1680980951a9395,a,7,0.207952149,5,27,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/e56c85c5714d47b4df326f6c7ae3b100e9ebd720,i,5,0.11392925500000001,3,55,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/5cbdf5f856f95985458ce5b95fadadac24f77c56,i,3,0.107557248,3,50,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/32f5a2724b5e41d021281b23fe6abe2c81c3abfc,pi,8,4.451057342,8,81,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/60bb6c6a60caece14f209f4d4b822c07bf0f9891,p,8,1.1692418869999999,5,105,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/e3efd5e5b10b8962c483c227f9ad52f1b25bf1ab,a,8,0.37637009,7,23,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/56a331f4ba8ae4d812d068b3d2dee68d300cb566,i,5,0.104603251,5,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/d44a5ac5861d9ee1c5b2b32d505f346d329a5342,p,3,0.127861371,3,77,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/a9f03e0bdba501e923b15e402c4557ee89714127,i,7,5.33183926,7,128,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/ad05c1404928cd4469f844eb18e163fd3636ee03,pi,6,0.960080546,6,67,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/20897eb27aa515a960aaba1f5bd9a39d6c4a3968,i,7,0.871539588,7,38,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/b62ab40aacdc0a8e510ce45b9ab3c439003c18a4,p,4,0.090784472,3,50,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/e2c69c48ee56ffa5e4ed27771f876b55a37c2bb6,pi,4,0.039508896,2,42,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/1d910c0c2f7dccd46ee90eacdbe99626833fb8d1,a,3,0.034982102,3,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/a7fee3618b12b2ed8940d18d15cc3214281e23e0,a,2,0.012700489,0,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/52ed54641f863699b9ed763b3357481f7cf00ce9,p,6,0.409691014,6,42,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/3ee240fb32766bbe4a577e42bebab05cd2d2d0b4,pi,1,0.09489497599999999,1,31,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/f6c1c80dbb3c46211ff840b6dfb2734f6f22bf61,pi,5,0.050029456,3,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/4d0a3a79402fd2a2a9e174f6f258056e74349d8a,pi,2,0.056452453,2,53,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/80ffcc7abd98f64129208e21e5ce514d2195e1aa,a,5,0.034540745,3,3,0
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/75ec924870d67303fae7517409f121b3a2a9fc40,a,7,0.44153068100000004,7,25,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/2fa7b624e10811dfb03eca0f6ebf95e2c9a63aba,i,4,0.036444427,3,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/541d4c60d1fc4e3bfad91de251ec762c428e8ea2,pi,3,0.028331794,2,33,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/ed42774a07891abd66d71170ce134465f609a228,p,8,0.031758459,2,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/2f4576275594acfa91ef305224de49db4230d186,a,6,0.013073095,2,11,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/a0bb499fb15c7e341536111677ac479754924806,p,6,0.015207476,2,4,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/8b10f6f3d0c830ee69eb45a8563710649b035071,a,3,0.010245388000000001,1,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/a5cc53fc93103eb39dbe080716d97ffd1a4d6ff0,pi,5,0.103136099,4,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/7eb6d65a5e4bb84414728626d8b4a8a6dadc9cf1,i,7,6.504126613,7,139,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/3aae49c920084585f761d6c22c5152dcc8a958b1,pi,3,0.038358857999999996,3,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/10c8b579ad519aab435ec30e4b7aea9490bf8f97,p,5,0.027979101000000003,2,21,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/4c41380cbe0c3e8c66ca442eace0c6ea53c906ae,i,2,0.026611573,2,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/0ba08008f38d5addafacb1815955449e85f56b85,pi,8,0.01410925,2,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/f383d5a2048fc00d31c48433f45fb9caa05eb185,pi,6,1.626374748,6,101,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/8a3f1d95090249e45ac1723547b5f0387d5760e9,pi,3,0.047539653,3,26,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/3df003fb5b99cddb6b371641b276d0cab3505a36,a,2,0.029432840999999998,2,25,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/b13641833d226552dd894163415d9f237d8dfe7b,a,7,0.408267714,6,36,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/f0279ccc125d6b28163d78357502d1ac306b086c,i,7,0.7072258,7,30,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/46e55d5f4cd1bf898704a15757ce2f434c1db0d1,a,5,0.271741658,4,74,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/0721723f28d1e4a6def78bf3bd7e32df0b3ba038,pi,4,0.040132795,3,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/fbab189a6cd24f3966da41837cbb72addf4f6412,a,5,0.073312436,5,15,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/5251f652ed37b07ed052b2df7744de53bea5195a,i,5,0.25286828100000003,5,39,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/e3d6b5ec77de1c863d0606f5a821c2b91b01ab8d,pi,2,0.068972716,2,74,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/9a9d4ea50eaf0f906ec564500fa62d7e7a0bd36c,pi,2,0.012255992,2,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/ef7e01aa306f8d18d8a37083c2d9285310c68f1a,a,3,0.277453821,3,114,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/bdfaed16b0f4bb5a1d0a8ce03f46b02d75aa0d4b,p,3,0.029409143000000002,3,7,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/de8fcf450f473af6b22519afc0c7ee1bfcdd4026,p,2,0.021890436,1,74,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/5b867d9c718b5a836ff6b551c91de48712d2fa00,a,6,0.031253082,4,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/2f871f10c7d482e6682a02e2e689ab1acae1152c,p,8,0.072413793,5,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/853ad3612d82456ad6953d02f7f15477ede6ed1c,p,4,0.014139268,2,4,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/e8f11472c2b5c184a9b4cbd84ce2730202b06642,a,4,0.825427225,4,141,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/7c2a37b431b7564c3ebd958ecd7186ba047d1542,i,8,1.452916778,8,41,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/b5eff2c3afc67879ed54a6593a95cfa92f689b98,i,5,0.061563005999999997,3,42,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/8b555fdf8c507d2502061138734d7418dc6baa2c,a,3,0.10817004499999999,3,58,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/4cc40168b2c07fb46d0050a1ca41c40588fa828b,pi,1,0.01534879,1,19,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/9ee5faef26105bdf24271e226bb4b9279256c675,a,4,0.079689773,4,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/b518fa4f49180f29b339d841f6f70639f234b308,p,1,0.025665005999999997,1,40,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/49bf2b58d94ba5f8d2b9ea22dd10d5121d101b4e,a,1,0.023509816000000003,0,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/60e8dfc2013b6fded74681c7e3b11b744aaa9ad0,i,5,0.046584594,4,17,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/00bf3e1e98d1e6a47a2bd6e3ef4ba71e045a62fb,a,5,0.217304143,4,48,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/d5342e11e7efdf7da901ad2df09a9dff6a967a60,i,7,0.49141686700000003,5,63,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/8b718ac6cea936c8b646ae2b6d6e7207772d4c56,a,3,0.025770049000000003,3,7,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/d589ee89c218b8cb0ec934a740ddd36d756a493e,i,8,0.678308107,7,37,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/ba846296263c5e4a858c23b5244d90b0b3f4c7b0,a,2,0.029345992,2,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/20a72906708549801522bc5be73d5a8a1377b2a4,a,8,0.186270195,5,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/443e9f4e3955c4142d8dfe9d4477686140470971,i,3,0.021497772000000002,1,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/2bf50d0b81251291fe5765200763dbcb66a6ee17,pi,8,3.433516518,8,68,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/44a599da235ead1f5b31d674ddeacd3877cea675,p,8,10.47706307,8,152,41
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/501a552d5076a15a155faa5121a23c6b14aef55f,pi,8,0.556593009,5,71,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/ce66bfa0c03c715a146d34da561b74de96fb51ce,a,3,0.295675472,3,133,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/766ff5b76a660c79c1c58b355b7c5e3dd6d025e4,i,5,1.3809992,5,117,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/c7a7842f9c18e89662c606b6453b2cfdd149f671,i,3,0.011910507999999998,1,16,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/71e8f7294d8f84f00cbadc74daddf4d1034268e3,i,2,0.083442841,2,80,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/745b236b0fb023556073894df0c570a5a7a82036,a,1,0.014873912,1,21,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/9472a8b5fe45efd3acaa4f3f381be570425a7ec8,pi,1,0.010468167,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/59004ec294d68171a59a85374e0ba2c876a2ed43,a,6,0.054401499000000006,5,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/be3b806a93dca798d991af90d6148c4c724344db,p,8,0.07596492799999999,5,14,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/2a3fad2eab446c9d4e7ce381d24aaf850c6e7133,a,6,0.780857248,6,63,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/dbb2be1f2ffa3accb27746db26b5fc719603f165,a,3,0.091945129,3,50,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/e79163ceb02f708bb1373f7a228829d3bf5d97c6,a,7,0.460928159,5,57,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/230c994a3d86efe4c5680a68b9a1ca93d414b45d,i,4,0.405851332,4,104,34
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/74618c2aaf458ea06a91ad19a7cd832f3a199644,p,7,5.199543964,7,142,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/3aae49c920084585f761d6c22c5152dcc8a958b1,p,8,0.083989201,5,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/853ad3612d82456ad6953d02f7f15477ede6ed1c,a,1,0.009452882,0,7,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/00a59ba31dcb9f69f45a90ffa60bed7c7eb0049a,p,6,0.129120387,3,54,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/1f9a78bebf7dd98abdc30883b55a056ce1cdb885,pi,3,0.22573680899999998,3,120,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/9ae242b09403c7316c887cb71201c91b832406e4,i,2,0.079418539,2,118,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/7d72e8475d75b68eca3c6ec612758f35ca4787c4,p,6,0.029859309,2,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/361f426903305a4f74028d0a037474085f3abc3d,p,3,0.033880969,2,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/cc6c28f0ea4b1949985868a6472418d25a4d9d1b,pi,1,0.13914192699999997,1,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/2a76356c2626ab7fa81b6f15cbea5ddfd251e7bb,p,5,0.123388228,2,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/579efa70eab190ce2976aff2713f533f5b0fc205,i,2,0.064757873,2,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/f15da3799b6a6aafc8270f7d2a1ff88184308119,a,4,0.010795823,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/cb2ab808dd91c268573e28647f1cc45e69227116,pi,4,0.050307917,2,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/dfa541f5f8c3ce92003b090761ae1444389fac7c,i,2,0.029599986,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/40ded6f88450578aafc8bd5ecaa2c412f3604673,a,4,0.057540728,3,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/07053ba60b1f279ac71cf36315e04d996621f0c4,a,7,0.06587364,4,17,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/825f55e6089a1a5def2e98dff958d52f10e1ac24,a,8,1.4014508319999999,6,73,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/1a9fe3b326985296afce2caf293207c80c80aab7,pi,3,0.18413770899999998,3,80,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/49bf2b58d94ba5f8d2b9ea22dd10d5121d101b4e,i,1,0.023862851,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/0e3f31320f67d9762937096369e9c6118e8dc320,i,3,0.029543148,3,16,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/77993c1bf0f38492d43a2aa031777927b0c3df26,a,4,0.026277554,3,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/dcacdb54faa90af44fdecf2318c8c071d347e443,i,8,1.0824967010000002,6,56,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/ea80736dc9e7604444f27e50651d4257ae414eb6,a,3,0.050501982,3,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/1a382456ff6f1059c3569d2545a1939af28aba1e,p,1,0.020393190000000002,1,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/219cc0a25b233c6c4c59eb179a9cb820d62fd272,i,2,0.025328124000000004,1,7,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/9615f11176d960e81d268d508c7cce1e5deeff34,p,1,0.031747486,1,7,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/1b9e406054296b95211c914efd11018698f38562,i,2,0.12847141299999998,2,89,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/11814891c565e5cb2cf85fa38afce57896917232,i,6,0.083395699,3,34,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/ea80736dc9e7604444f27e50651d4257ae414eb6,a,4,0.105981283,4,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/b5b9c28fb3be29d392349026abd51624882a84be,a,8,0.276244942,7,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/03364bffe42569bba808b2c084fc5f84f11b51f6,pi,6,0.119854094,5,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/653f1e9a457b582a590d1bceabb08f5f54590f0f,pi,7,0.056460889,3,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/44e1181e45e74b3db44ee6be5da23665e0c4cbd5,p,4,0.042299250000000004,1,78,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/f293d7b01320f98e1c80b50fae58034301dd518a,a,4,0.03898194000000001,3,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/f15b90e730df3b93026556a09f47f3bf3db8f883,p,6,0.11371250499999999,3,59,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/ce66bfa0c03c715a146d34da561b74de96fb51ce,i,4,0.652713333,4,130,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/75492c87dcd94e147b51e8057a896e64f5347c70,i,4,0.079050458,4,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/b3e970a2b91e2989288908f32ee8b0e42715cf2a,pi,7,3.7405317,7,115,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/10764eada8a17bf253b6a55d29ecd6102c21bcb7,p,3,0.073751713,3,45,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/2cbc809d705abdd76f64635c3e4acbdc7fca44f1,i,2,0.092017377,2,119,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/5e2a08575a9e8ad4e11077c910b1bfd567c9254a,pi,6,0.18817668899999998,5,25,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/6f9c85931d86bc5b8a9cc87c6aeccfbeb553bc84,pi,5,0.018734604000000002,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/5b2a0b517263054446b545e9fd2fc4c5cc2aee51,pi,7,1.038448818,7,39,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/c420d3688a8556aa8a99f7c59ddfbcf7890552a4,a,5,1.353661998,5,140,40
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/03726fa10e29e62941b472bc504b804cd60ceb69,p,5,0.013129148,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/181e77fb1224a04d14e8960eee733d8c21da3cec,i,7,5.633381331,7,164,44
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/df922add79cb9d3648570b56a2bc632eda02927f,i,7,0.094967891,5,16,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/10c8b579ad519aab435ec30e4b7aea9490bf8f97,pi,2,0.036955734000000004,2,22,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/00f3b2b096c14e7910f9bdd987981d674a5fcd3a,pi,1,0.017227859,1,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/f15da3799b6a6aafc8270f7d2a1ff88184308119,pi,3,0.038582147,3,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/53aa051916a00a80e304054a48ffb346cfe62aea,i,8,12.396313171000001,8,110,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/7d6cb8dc2a245ef982ed4ffb167d05dfd4059f35,p,6,0.041099706,3,18,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/62814fd3fadfd76668c6271b8045e9409914d5a1,pi,1,0.034573811,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/3cd0d1dff4e799fa5bbecb1d56d24df62684b883,pi,1,0.010928687999999999,1,15,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/c24b238d36a5633d5a7736552feb9c38311c0948,a,3,0.018670678,2,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/d38dc699867a3bfffe3bb54cb58f8b36d2441625,pi,6,0.358049365,6,29,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/68d1630ac0b53a6cc5777bc5d2be36517c72dc54,a,8,0.027083015,3,13,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/49bf2b58d94ba5f8d2b9ea22dd10d5121d101b4e,a,5,0.0276339,4,7,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/4ca0098e617e8db2687e13ecee799c2799df039f,a,8,0.290507502,5,53,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/9a9c449808a6e8f4d34c0d37565ffaa5bf98a206,pi,6,0.328565416,5,50,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/2e02147c725a912c4080b1633837e4cae541e057,p,7,0.5813218019999999,6,46,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/2f66849e73b1b5470c3f20d98ceb2b6e18a789b7,i,6,0.191530088,5,32,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/856a2105b030ba7f9d987e3aacbe4456244d6a68,pi,1,0.020264922999999997,1,65,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/59004ec294d68171a59a85374e0ba2c876a2ed43,pi,6,0.02541955,2,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/a1f810189f98b724c27ed9b73967e47693f9c563,pi,7,0.315202419,5,33,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/3a0c60d434409290a81e3bcfa8f98152bbd9da62,a,5,0.093147579,5,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/4c41380cbe0c3e8c66ca442eace0c6ea53c906ae,pi,1,0.015200108,1,33,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/444213a55bae1b182caa3d9318aafd7cf58d4e01,pi,8,0.276092299,6,22,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/d2314067ad9b338fb204f16e9c20debcb0540b24,a,3,0.036981898,2,57,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/b6c66ef8d4cb38e35c1d2678034d833917bfe14f,pi,1,0.011335113,1,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/1a3bb960e42a257d8726c846fad1f105d0e05bda,a,4,0.011494477,2,10,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/19cb0a9433a1b76d142edaeabf0392119e0b4141,i,5,0.032148539000000004,3,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/766ff5b76a660c79c1c58b355b7c5e3dd6d025e4,pi,3,0.266048077,3,123,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/2f66849e73b1b5470c3f20d98ceb2b6e18a789b7,a,1,0.022072709,1,39,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/b004381b11df3cc2daa461e3679310e3b84770a4,p,7,0.015841474,2,11,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/4b47556a464feb1eb68b71ec339cd20d8c3c2c92,i,5,1.47658774,5,146,36
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/9596611f98c46244b601c48e57dfc3dcfbeefde5,a,7,0.386223582,6,36,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/5b6decd37164553e262db6b7f4b9f4d97d7daf30,a,6,1.962947466,6,84,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/eda030ad4c71329cf059b27dbb7eeb528a99da4b,i,5,0.397695932,5,37,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/df868e1603a2b360d0ec449def8bcb3a306a99d3,i,5,0.15178665,5,24,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/70a380a38521b96306dbfb05085a8ad1b0cfd61c,a,4,0.058723419,3,17,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/8996a3b5a5c74d800da27b46b2e96d51e1d11c83,p,7,9.178241515,7,178,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/ad1aedc44377085687197231b359a33a47899ae9,p,4,0.720937819,4,152,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/12292f9f323f1d9cabe770cc199c1bde51198a9e,p,8,0.024964146,3,4,0
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/fad95d89ccc38a0694e166bdcfe5128a590003ef,i,6,0.181764997,3,80,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/1d8a638c6277f6b3af8663999264c1da8f685fce,p,6,0.047387753000000005,3,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/b13641833d226552dd894163415d9f237d8dfe7b,p,8,0.253523373,5,37,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/c55da38b938091ae4aa8042a9699c54c47c427e3,i,3,0.013127333000000001,1,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/73e1c74cedb88a14f80bffd7a0b8ddba96c61e66,p,6,0.499608908,5,56,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/93bf234d15f70f0457c05e4f054237c780997f3a,p,8,3.7105839350000003,6,162,38
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/6e510f835ebe346a2c6ae3eb6a6acad3ebc6c125,pi,3,0.18861038400000002,3,104,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/3aae49c920084585f761d6c22c5152dcc8a958b1,a,7,0.128363485,6,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/5c872d01922c156a335d8e56f669bed4d2b8b239,pi,2,0.025071592,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/22c904af52a85d9f2cd52964f3260d727db6d1cd,a,4,0.654488858,4,143,37
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/b8ca4cf4c3f71b98adbe5b488f0d2900a7c41ce1,a,7,0.023457939,2,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/e395e1000e4f1deda3f13a714b39d523dce1060b,i,7,0.059609158,3,33,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/d6e8862bc1ac9d869f5fd337df4f1a9f46555b27,a,1,0.015864025,1,40,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/4b47556a464feb1eb68b71ec339cd20d8c3c2c92,i,8,14.608657042,8,143,36
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/478f003b12d67f3afb6760b053c820db7bd4f2d6,a,4,0.25764176499999997,4,64,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/a448573f97fdf74393fb4188ec976d1c1c7191dd,pi,2,0.025326969999999997,2,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/dee5b9eb3c8f4acaf852fa4632f13b32d57a849d,pi,2,0.025815844,2,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/6e51301d8cbd2974cca2a7b8a7b5a47be02a47ed,i,3,0.045479595,3,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/510fc7400a0c821f6b26392868eac220dec11bf0,a,5,0.074336943,4,19,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/27d3f53d6d8e2f6e582119435476967db418e351,p,8,0.027619442,3,9,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/753a76ea97bd8b8149753432bd3ddb9c813da394,pi,2,0.041903754,2,56,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/be0cb8e692a2544292363e5893970def797d0837,p,5,0.026797695999999996,2,20,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/d861380228137825e8d03a14d847bcdb4dad4f2e,p,1,0.046568892,1,117,39
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/22f8428a5a966741642f693b4a49dc36917d2f3c,a,6,0.021969332,3,9,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/df868e1603a2b360d0ec449def8bcb3a306a99d3,p,3,0.052829679000000004,3,28,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/fe6d6ffde103075b5777c4fdd96598f99b8584e7,p,1,0.018829894,1,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/629283f5ce770595d8f291eea69e99130d7294c1,a,3,0.015653897,2,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/f383d5a2048fc00d31c48433f45fb9caa05eb185,i,7,2.8267901949999996,7,94,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/cd9345bd52d823a499057d65270b3d6a52f51782,p,6,0.01704208,1,28,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/49ccdeecce0cac3751de21e7392cab53bcacc50d,p,4,0.097936288,4,24,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/8483a50ca11d24a021e75f5c0b9b4d460faa7b7e,a,6,0.033416422,3,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/dc4761d49f9c97a4f91f5865e8621e1a8ce7678a,p,8,0.016396916,2,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/e18aa2a0a88b1a7549c045bb9437e5d8d0de72ac,i,2,0.032184842,2,29,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/443e9f4e3955c4142d8dfe9d4477686140470971,a,6,0.02857402,3,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/db9564d017d545b98ed52419a68660890615dda1,pi,6,3.80484016,6,152,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/ea80736dc9e7604444f27e50651d4257ae414eb6,a,2,0.028147178000000002,2,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/119643f0b8c5b338de7a3bb02058286a27d91633,i,6,0.041540091,3,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/df188a1013585eaf2c3402d4430773f816f60942,pi,6,0.166939783,4,44,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/324b8fecd0ec7184d8c9269c1e4c961baf501f5e,i,6,1.129291755,5,114,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/89e2856bfee155e14476d29d1ba9ebf4f38bcc03,a,6,0.244834932,5,32,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/27b52a5f2b07bcf46bdf26fa4f5eb27693171906,a,8,4.372670517,7,106,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/588426fe9e7c5f109fe09d3ab5e6b0854a5faa44,a,1,0.033791581,1,31,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/d15e096aca27e011a405b4f160b60dd577bfad35,pi,4,0.059127152,2,41,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/0ef1746dd56d10455e0726ca0e9fd5d728ff5950,p,1,0.06605221500000001,1,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/8483a50ca11d24a021e75f5c0b9b4d460faa7b7e,i,5,0.011211866000000001,1,8,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/57423c520d09bc027dec7799b6d778d81ecf22da,p,4,0.097498996,3,46,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/e30822c3d1f864146b59d04a21b85e50515c2e51,i,6,0.241195269,5,40,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/e3f94b3c675ffd3cbfb15070611063eb1c0a7c02,i,8,0.41518509600000003,7,27,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/46e55d5f4cd1bf898704a15757ce2f434c1db0d1,p,5,0.571425495,5,76,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/f293d7b01320f98e1c80b50fae58034301dd518a,p,6,0.097611864,4,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/d728b4fc2c64454f13e7bec12292a0b8fa64d6e0,a,4,0.090209752,3,42,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/c7c5e59b01962193dc39a8e8792aa4a3b3e28003,pi,5,0.82900301,4,144,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/cc65818fce89b3bbcfd77e6a8256f5a1090a8c66,i,8,6.682776597,8,116,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/a53f9eff8af7ba8bc890a3cf4372d7edc26234cb,a,4,0.245721114,3,147,42
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/331240471de1cdd10713dcab2e85c01ab1b764b9,i,5,0.103973184,4,26,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/49bf2b58d94ba5f8d2b9ea22dd10d5121d101b4e,pi,4,0.055875208,4,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/be773c70ddabb2966ed72f7e2fc6b4157a4dba4e,i,7,1.475821047,7,62,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/20897eb27aa515a960aaba1f5bd9a39d6c4a3968,pi,3,0.090877818,3,46,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/c55da38b938091ae4aa8042a9699c54c47c427e3,a,7,0.019402004,3,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/a2eff13493feba8878966ddfc31b6745dc5b783a,i,5,0.151794537,5,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/bd822d428ab6bacbd0b458abf8a6dc21c84ccdf8,p,7,1.586099818,6,70,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/06e60534a89853138290438af1aa63f9ff6a2257,i,3,0.016233245,2,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/19cb0a9433a1b76d142edaeabf0392119e0b4141,pi,4,0.109287139,4,25,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/69230c8908665220ade71745e13f5fb8c54f1780,i,7,0.034516979,3,20,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/fd43479e05754c8537a4d149bae12941c25a8c4f,p,2,0.014967014,2,6,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/f293d81a7e0b009243f1e8cf5088a187c209e701,p,6,0.036486988,3,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/3dee26a67011f4bc6f5e31bc64c9e0c6d9a36e08,a,3,0.036093292,3,24,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/7d4cb3c7c6f81c083ca3c3999a300bbf36d26f1e,pi,7,11.277690896,7,225,47
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/3c4bc7087219539c1fcf688a4db591c4acd52c9d,p,4,0.287930011,4,70,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/6d07a494e900446982ab406d2c95fb14e44974e7,i,6,0.053045833,4,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/98eb94a217febc61b276cd7db758b07190f5d648,pi,6,0.518741188,6,34,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/b5cf57430620facc1e97b39c19b1d2188fb356d5,a,1,0.046603109999999996,1,32,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/321f7272538a780b580b43db318d1daa7bb95e16,i,4,0.49360549000000004,4,90,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/3aae49c920084585f761d6c22c5152dcc8a958b1,a,5,0.06898612700000001,4,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/ad1aedc44377085687197231b359a33a47899ae9,a,6,3.3294606520000003,6,156,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/6cf90eedaf35ceeeaf54035efd4a7d3f1249577b,a,2,0.07061017,2,55,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/1523cd703eaa6ff223efbd9593a39c54ee881ace,a,5,0.472131334,5,63,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/5e2a08575a9e8ad4e11077c910b1bfd567c9254a,i,7,0.02593914,3,14,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/932c360074c456735a13158586dd914fb952a10a,a,6,0.028243141,4,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/b3ba5eb7b0f683f0f15354b9e69ed2bb05cc3dbf,pi,2,0.016359578,2,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/ea688da3fcd34563ac14b26fc890669bd925207c,a,7,0.14600647900000002,5,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/3838422309bea2d164ab01cfc33f64115a5a98fb,pi,4,0.033235113,2,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/06f5d9dc551e57adfd7d38303ff4533bb46588ff,pi,8,0.16641463299999998,4,36,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/b8ca58d6db3a36fad09c88ab9dddf62555a139db,p,1,0.044320208,1,101,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/59b85aef8bf19d5100211056b8204388d2b22681,i,1,0.025571035,1,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/12b5bc56c97fe0e0a9e85459b8c643086a538b04,pi,2,0.049162244,2,56,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/0dc97020711356aaf8ead04612a7b68c105434b7,p,8,0.030792017999999997,1,10,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/5a3ab8483dde17d1448576317ea27508a35fbb40,i,2,0.033587669,2,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/9a7cc770ba711b1693b082d1d159d0104801afb6,p,4,0.060226511,3,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/324b8fecd0ec7184d8c9269c1e4c961baf501f5e,p,2,0.10381910800000001,2,118,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/f390b65e4487ff18161d3fa292b79a91e7a8d26a,pi,5,0.034933938,2,39,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/e642793d3c9aafb95e3be382238b2b619be82bfc,i,6,0.273380182,6,27,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/1d8e29fe0d00901d076eda0b12a126c8cce10b0c,p,2,0.131958579,2,149,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/2f691bd024fce5b9c5522c9eebc3bff3da78e888,p,7,0.041128576,3,29,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/259b1000f2876f97e12d523e841c1fe3048375d9,a,5,0.012251065,2,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/6064f3d0b360c87c5654cdfa62613f925d36d30a,i,1,0.020054444,1,56,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/510fc7400a0c821f6b26392868eac220dec11bf0,i,5,0.036128932,4,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/2beb571679da98fccf29a941ef1d242dc62072df,pi,3,0.17744544099999998,3,92,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/872d284869fadab3dfeca2d51d8462d04f1a33d5,i,8,0.587204996,6,43,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/75e41958963f171f68ac7d3656df8ebd676e07db,pi,7,0.109623059,5,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/44e1181e45e74b3db44ee6be5da23665e0c4cbd5,i,6,0.938139567,6,72,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/392231b3f461582db67781720f31f552929d26cd,p,7,0.063902479,4,19,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/d6ede9c20f12d037ea54f9576d6859298e65f951,p,6,1.894091029,6,122,28
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/8937f4333789ee642e7ce742ddf677869c29a990,p,3,0.068452552,2,68,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/6e510f835ebe346a2c6ae3eb6a6acad3ebc6c125,pi,5,1.0226127409999999,5,104,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/f0f7fc4473219db30b07a98eb2a782a604089a8b,i,2,0.016359829,2,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/52497d989543895e79ed77e86bb0e36fa920dd56,p,5,0.185097012,5,28,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/cd9345bd52d823a499057d65270b3d6a52f51782,i,5,0.040796207,3,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/10764eada8a17bf253b6a55d29ecd6102c21bcb7,p,4,0.044433165999999996,2,50,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/12b5bc56c97fe0e0a9e85459b8c643086a538b04,a,4,0.08572811600000001,3,56,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/753a76ea97bd8b8149753432bd3ddb9c813da394,i,6,0.08475790899999999,3,48,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/6e510f835ebe346a2c6ae3eb6a6acad3ebc6c125,a,3,0.097859752,2,102,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/0d514a1d466d73d55e533b5e0b05d1e6c1377a14,p,3,0.026481854,3,10,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/e06fd3f10ebbb0958c8c6fd154d5db0e6b1887d9,p,5,0.03859343,3,19,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/24fa7628e1e6ff90c833b1a152e96edc5699d7b4,a,7,0.022972700999999998,2,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/0ef1746dd56d10455e0726ca0e9fd5d728ff5950,pi,7,0.021048432,3,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/f0952760cf93cb8f1c6535243f7bcbeaf5e57593,i,1,0.020808879,1,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/dd5c62ed8ff9576962e9181465471dfd683dc01f,pi,6,3.753040183,6,140,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/e642793d3c9aafb95e3be382238b2b619be82bfc,p,1,0.017515093,1,32,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/10764eada8a17bf253b6a55d29ecd6102c21bcb7,a,3,0.07064704,3,45,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/9596611f98c46244b601c48e57dfc3dcfbeefde5,a,1,0.015086565,1,38,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/2416eb058f0eeabda32a3e6382620e06cf778a92,i,6,0.138926906,6,19,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/05005d929b961030657d5feeb2581a932ca369bd,p,3,0.109527802,3,64,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/c7a7842f9c18e89662c606b6453b2cfdd149f671,pi,3,0.07748006,3,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/85aa0d09dc72eb6421ed293830fbec8bfa7b9cc7,p,6,0.269517218,4,62,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/908b4ac1be7eabda666836e09fec6ee11f44c510,pi,5,0.268074014,5,42,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/9a9d4ea50eaf0f906ec564500fa62d7e7a0bd36c,a,8,0.022836503,2,2,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/331240471de1cdd10713dcab2e85c01ab1b764b9,p,2,0.037904461,2,31,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/274347fa4235818ded0f5024518518afaa140ec8,a,7,5.141980968,7,123,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/2f691bd024fce5b9c5522c9eebc3bff3da78e888,p,2,0.013590991,1,28,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/ea80736dc9e7604444f27e50651d4257ae414eb6,a,6,0.169022896,5,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/4588cd97361292c23454391b56955a1801cf45c7,p,6,0.077931944,4,22,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/53aa051916a00a80e304054a48ffb346cfe62aea,i,3,0.28420806099999996,3,115,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/6d07a494e900446982ab406d2c95fb14e44974e7,pi,6,0.248683556,6,26,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/71e8f7294d8f84f00cbadc74daddf4d1034268e3,a,1,0.028428035,1,81,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/9429dc87e54a1d1522a06916848b06ab43a39fdb,i,2,0.017606583999999998,1,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/ea864bbdcff8d1fa78cda0084b08673149b0f4a8,pi,8,1.170828387,8,33,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/4337995d54211d856e1ca6e26636260a9c30db79,i,4,0.015238451,2,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/efbce316a3da7bd5cfc658f8005a0b19edbc541a,p,4,0.229845001,3,116,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/b2a4c06668173ffc4117d01346fe27700c9bcaab,i,7,0.090760797,5,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/62814fd3fadfd76668c6271b8045e9409914d5a1,a,7,0.017153058,3,3,0
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/c496b6a479d68de02e0a18d22fe1300010b20b99,a,2,0.054743446,2,57,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/23c55c167d09094a8224b49b9fa3890a84d2b54b,pi,8,0.028885884,3,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/4aaeb5bc8e459eb13ead57cf69d0cddebb34d9a2,p,5,0.724714517,5,77,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/5edc0ac14e724bf73a0226db31d91904cee00aa5,pi,2,0.074101523,2,92,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/1464da3954d22b25dc0ae6c6a33ba8cc19d9bc13,pi,5,0.053998924,4,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/2ac4416fe837f64fe3e06e2145cf2785b5034e9c,pi,7,0.067954738,5,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/fe8e8cf3c021e2e1c811a910f52061a3fe251e4d,i,1,0.011211314,1,11,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/20a72906708549801522bc5be73d5a8a1377b2a4,a,3,0.07028480200000001,3,31,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/22c904af52a85d9f2cd52964f3260d727db6d1cd,a,3,0.112467,2,144,37
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/de06c7db13fc0e00a46b9c378e44c319995f8957,a,7,10.340782335,7,209,44
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/fb6145a89fd75cc4b5d5dfab2b1921fba7bc448f,p,6,0.10850803,2,20,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/cf411c20cecf67ba6dab9dfb1bf2d986fa2e5316,p,2,0.056939108,2,45,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/60bb6c6a60caece14f209f4d4b822c07bf0f9891,pi,7,3.8594711,7,104,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/29fc9dab8048ec7abdaaa04c0bea546c6c517876,pi,1,0.030911018999999998,1,58,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/7d76ffa49410f178aae1d71234082a53ee0afa49,i,1,0.0463577,1,114,32
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/423b68ed139324dd642463c8a97c794514b93e2e,pi,4,0.024368904,2,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/591580737f7d1aaf2ba2b126deb516e24d6b93f2,pi,7,0.049243076,1,24,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/59e16db3b98c735c644cca29a78d74778865f74f,i,1,0.011783369,1,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/8b718ac6cea936c8b646ae2b6d6e7207772d4c56,pi,1,0.010486866,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/578d81985ae6af9c94a832f74c68341e3c182ba7,a,7,0.362018821,7,25,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/eda030ad4c71329cf059b27dbb7eeb528a99da4b,i,8,0.922557284,8,34,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/80b80816734babed92adcb37c84ced2623c1fa57,pi,3,0.018674431,1,30,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/010d175a6e2d40ebe5d2c5df70e44f1aa920acba,a,3,0.170402895,3,78,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/f6f0837ec523f508139fcd70ccfea3f35751ea34,pi,2,0.030002498000000002,2,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/32bf17dbc86bfd71b6fa09bcd33f6ab74a437aea,a,3,0.022554493999999998,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/753737c112ed5ab6cfb70d2263d223cd5b52ed10,a,8,7.932805256,8,118,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/7197e78788d3ad1c0a52bbee44fa93242d1135ad,i,3,0.017071963,2,19,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/d209aca4f8f70ac428e7932631e1641266736df7,i,6,0.650805722,6,50,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/872d284869fadab3dfeca2d51d8462d04f1a33d5,pi,4,0.186846938,4,49,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/7e036f42a65567162d2699eb4da73891cc5cdc6d,i,8,0.57279937,5,67,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/ef0ae62743e0ce8554f1be97426f05480317aa0f,pi,8,0.682136253,6,59,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/274347fa4235818ded0f5024518518afaa140ec8,pi,8,8.940489187,8,130,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/2e027e38dc0b2afb551527c887942c84d0f47d43,p,8,0.037199003,3,17,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/0ba08008f38d5addafacb1815955449e85f56b85,a,2,0.027191321,2,11,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/f2fbf97f7833efe05e7ee5adc30c5166bcc40eb3,a,1,0.027021185,1,19,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/282ed97b2d9fd838c4d4500d2d3fa99c9d7ce2d0,i,2,0.043506056,2,35,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/8ec38308f6a8a71d8a743c9e291e8fb06a991770,pi,7,2.258729051,7,61,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/ab8de727ebeb2461a6580366faea0b723d8750ce,pi,5,0.045234263999999996,3,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/0a97abae9dbb4808307b16b210fa744a604b383b,p,5,0.996219031,4,204,41
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/13dfeabe51a8451b7f6a771cea8a50dc41b432ab,a,2,0.022198846,2,22,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/541d4c60d1fc4e3bfad91de251ec762c428e8ea2,p,2,0.025575571999999998,2,32,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/749575c26cb586a2e6e087de4871ade8b403e9d2,i,8,0.017506057,2,12,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/5ef270cffe9f001de3cb89d19a5b63f7980bc11f,i,7,0.117342241,5,22,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/20a10b789a634f5bc77f25c01e8dfd9117b319e8,i,3,0.11286148600000001,3,59,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/a2eff13493feba8878966ddfc31b6745dc5b783a,i,1,0.015344782000000001,1,34,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/7197e78788d3ad1c0a52bbee44fa93242d1135ad,i,7,0.020426347999999997,3,15,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/20a10b789a634f5bc77f25c01e8dfd9117b319e8,a,1,0.026858067,1,61,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/aa9a9c15a380b9af2249b99351347efaa6d777f3,i,2,0.022667838,2,27,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/a1b88b306c2f5a9808c38c03b3ca16bc98c40ab8,a,8,0.018198579,3,13,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/1d1c552cf191273e392fb50dbea70b21f26216df,pi,6,0.027334005,3,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/0dcbc70aecce6c1b638d73170dbb337eaa85b730,p,1,0.018300926999999998,1,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/d760eb99f0a9843813b55800341a4490ed429b80,i,4,0.020010609000000002,2,7,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/d2798f0aeccd239bf40dcefcbc834f719d2b31b0,a,5,0.025729234999999996,2,15,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/59212c979dc9b32de270e2a58a9fbd05810364fd,i,7,1.788753043,5,168,38
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/331507f69e075a46311e9dc643acca3f73fde2a9,i,4,0.173395368,4,35,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/2f66849e73b1b5470c3f20d98ceb2b6e18a789b7,i,8,0.48068241700000003,7,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/9e9151dceea5f4192224ccf3a92a9d3b9a76f2fa,pi,8,0.09058287500000001,4,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/f91bb4104006b80d5a978d8ebc1566937ddd5739,pi,3,0.31997390400000003,3,154,32
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/fd43479e05754c8537a4d149bae12941c25a8c4f,i,4,0.014655391,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/62814fd3fadfd76668c6271b8045e9409914d5a1,p,6,0.032990758,4,10,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/9ab303b9d7da288e37576abc643584b302afe4fa,i,7,0.019750629999999998,3,11,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/209360b72f67d2f02889cab1906d84f882fbceb0,a,2,0.089212942,2,117,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/e7c87ae81c67ef483bd7ee236e084aab558e8131,pi,4,0.024022307,2,25,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/1d8e29fe0d00901d076eda0b12a126c8cce10b0c,pi,3,0.29557156300000004,3,150,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/5b867d9c718b5a836ff6b551c91de48712d2fa00,pi,6,0.026987156999999998,3,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/392231b3f461582db67781720f31f552929d26cd,p,8,0.139273892,5,18,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/97b1d8ed456a4e8ce6a6d781519b48877a854ebd,p,6,1.1747673099999998,4,190,44
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/33dda54ac2fbc984c387969fe46f7f1e735528d8,p,2,0.011961547999999999,1,6,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/f02852bcc42f46202734d04055330fb360c18c39,p,4,0.018340313999999996,3,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/2b4c67c2fedd1ab664369a9eef360a3fc1048c62,i,1,0.029411065,1,30,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/766ff5b76a660c79c1c58b355b7c5e3dd6d025e4,a,5,1.481894844,5,121,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/e18aa2a0a88b1a7549c045bb9437e5d8d0de72ac,i,5,0.154677975,5,26,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/a53f9eff8af7ba8bc890a3cf4372d7edc26234cb,p,4,0.094004092,2,147,41
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/b5eff2c3afc67879ed54a6593a95cfa92f689b98,pi,2,0.035140411999999996,2,45,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/88142bb965559dbc1e08c1c6ebf14c4e1f977d99,p,4,0.042522309,4,11,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/d861380228137825e8d03a14d847bcdb4dad4f2e,a,3,0.1685268,3,115,39
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/b5b9c28fb3be29d392349026abd51624882a84be,p,3,0.025173306,2,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/510f0fc7b4ebfdfb493918e4282d5a36e1a7906d,a,5,0.037208252,4,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/c4a9bd09c76e7d03ada285dcdea33fe2db5cdad3,i,3,0.061051493,3,35,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/3867bf0b4a54357c5338212cec3fbe814ba381ce,p,1,0.012443693,1,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/e04a942313e599fb653bbb0a315ded3f7fade528,pi,5,0.045709896,4,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/94ba5535afdd32ac6900b8afc425a0ba976d8237,a,8,2.692017817,7,84,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/bf6705366ed58f89cfc2755117c4aec4a1652f0d,i,8,0.27140497199999997,5,39,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/569e6985ab832a2ba92d11c6f2a6893d8444a2ff,i,4,0.028112573,2,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/a2eff13493feba8878966ddfc31b6745dc5b783a,i,3,0.055803068,3,32,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/67ab43ccad1c4d7e5c0a35d442c55f18564396cb,a,1,0.025577869,1,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/be773c70ddabb2966ed72f7e2fc6b4157a4dba4e,a,1,0.035408375,1,70,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/674d8b887a657ca52d5f72935e3809a62c8fc722,a,4,0.303140139,4,74,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/c4aff53c0cd05279b30acc6d456f6e7fa092d280,i,2,0.062182464,2,57,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/11814891c565e5cb2cf85fa38afce57896917232,a,4,0.15713823,4,40,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/dc4761d49f9c97a4f91f5865e8621e1a8ce7678a,a,8,0.011044521,3,4,0
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/a47fdda4b4edc64354f3f1d816136ce231bff449,pi,6,1.239210645,6,64,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/e2c69c48ee56ffa5e4ed27771f876b55a37c2bb6,a,1,0.027435762,1,43,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/592a6171decf7647aa7a131f8786fe8858139817,i,2,0.11421189300000001,2,126,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/569e6985ab832a2ba92d11c6f2a6893d8444a2ff,p,7,0.022100485,3,11,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/2ee2c9498088cc0d2d5e451e64ab514605c35153,i,1,0.013013117,1,19,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/8d59f385d6704596f3c263e99da7b64898b8d96b,pi,5,0.023067688000000003,3,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/4aaeb5bc8e459eb13ead57cf69d0cddebb34d9a2,i,1,0.036740475,1,77,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/a7b723147dc43d6846f822c32a7c95d5be79b9f3,i,5,0.086941534,3,44,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/daefcfdef5d8be97fa5b88ddd6fddc5b31873090,p,1,0.025774113,1,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/758c699ef2ec190ae45642a5c793590a84089de2,pi,5,0.047560741,4,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/66882d3f5b5d5aadcefc62694330f17dc13e6108,p,4,0.140916959,4,37,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/86f7cc7fa00c61f1b32d08b0349ca2732eddba50,pi,3,0.027990854,2,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/86752159293f4ba6785192568d7aa4de40300916,p,8,6.615006083,8,102,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/477e16fe7de3009dc358e31f43f1f40d5586b34f,pi,7,0.047711416,4,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/d56b1fc8b26ea35a7bb6794bd23a744db9b98225,p,3,0.031972276,3,7,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/5d3d10a12fa158761c744e8a5b52765ce853501d,p,3,0.013683219,1,7,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/eaece89974a5715eef4c75a61acc0c3bbd298061,i,5,0.069695567,5,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/66077d8b478b0a7a9bef05e062bc13f4baf3760c,i,6,1.663311008,6,96,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/0fde9a360ae06e3ab7f222294f41b26b411eca1f,p,6,0.340295558,5,50,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/268afbfd24efab4405eff9c6d6a1ff789ac99f53,i,6,1.642385295,6,82,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/7eb6d65a5e4bb84414728626d8b4a8a6dadc9cf1,a,7,6.850378471,7,149,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/cf411c20cecf67ba6dab9dfb1bf2d986fa2e5316,i,8,0.272539821,5,37,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/5edc0ac14e724bf73a0226db31d91904cee00aa5,i,3,0.19517025100000002,3,89,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/766ff5b76a660c79c1c58b355b7c5e3dd6d025e4,pi,2,0.140396085,2,122,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/ba18e6f9edf6596ac2baf9f9e4637f5641adda90,a,5,0.012368061,3,6,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/25cfc59073d616adcd37d07cf06db277ab14803e,pi,6,0.113520744,4,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/75ec924870d67303fae7517409f121b3a2a9fc40,pi,2,0.024301376,2,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/7a3cc66e7b231ce91d90dbe164f566e32acd6818,pi,6,0.227197433,6,22,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/1160a5c756f53cb61bd1b899771a81e414de23f9,i,8,0.187950745,6,23,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/096feba187380d39688b24e5a1680980951a9395,p,3,0.033894138000000004,2,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/612c629c095a524c334ca33bb1e93ca5b9eadb66,p,2,0.038697867,2,55,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/c0055e6a604c52ebd1462eebb46878bd9413107b,a,3,0.196710033,3,86,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/ba18e6f9edf6596ac2baf9f9e4637f5641adda90,a,1,0.01406261,1,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/49ccdeecce0cac3751de21e7392cab53bcacc50d,a,1,0.01568961,0,27,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/309f89fd39a0f0cc0aa8c722ad342ad9ff4487ca,a,6,0.047074441,4,14,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/b2a4c06668173ffc4117d01346fe27700c9bcaab,i,8,0.131474689,6,17,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/dbb2be1f2ffa3accb27746db26b5fc719603f165,pi,6,0.23766704,4,55,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/2a38c5806569c740b35337492481bf9d89869557,p,3,0.035874032,1,39,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/9c416b45897eb643714fc4aae95342b5d1d3f350,p,4,0.038527752,2,50,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/cd954d9c234f70e38f62d81547f0640def7ed0b8,a,4,0.449686072,4,85,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/426ce30f08892638885d65be383e0eecfa94805b,i,6,0.485968883,5,70,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/f5e2c0f0d3836e647c08bd891d362ce9d6989805,a,8,1.169254227,5,112,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/f70ab4c4e00f4b6f12a41e53e397c215ed406c4f,i,8,0.532423541,6,46,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/c62d19912f3e14f13d735909efb8ff74b7ce0e06,p,8,0.22281172700000001,6,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/1a3bb960e42a257d8726c846fad1f105d0e05bda,i,2,0.031220415,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/7e565180c462ecf2f48d6bd725072cc4064cd144,a,2,0.059957699,2,80,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/13b6f88fb357002b3f5557c56a1895c317876ae6,i,6,0.098512718,4,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/360d3de1b9edd1d8947c1865dad5cf57458d16a5,p,5,0.06932762,4,17,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/95b6a40e1ce3583c14a16044192f17630ee92148,pi,2,0.00546489,0,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/de1e80dd8a07df352701faeb513d645568c2e08d,p,3,0.08212059,3,56,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/1160a5c756f53cb61bd1b899771a81e414de23f9,i,2,0.037864026,2,29,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/5ef204cbf6e79191fa40738c7519a001414542a4,i,6,0.091644897,5,22,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/a855857449242972d08835eee6998b2280db2713,a,5,0.030927927,4,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/cd0bdb42afa355a74c4dd189d16e8c02e3d8dd94,pi,8,1.614422387,8,46,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/9340979a03cf03892f0a7900f85187289a4b71f9,pi,8,0.43914430200000004,6,34,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/5d3d10a12fa158761c744e8a5b52765ce853501d,p,7,0.01691373,2,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/13b6f88fb357002b3f5557c56a1895c317876ae6,p,6,0.158496727,4,36,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/fc71d8a88593861b09f5e30798fedaaa075c41a0,p,4,0.237503528,4,52,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/6a9fef90d9cc1a8412fc73708770da4c1576b249,a,5,0.190396602,4,51,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/8a3d4e0be0ed35b13d9649aed403c49fbd9e3028,p,1,0.045223251,1,158,35
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/1dffe84c734a71736265f008c979e8ba1079e7e1,i,4,0.258203273,4,72,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/a85d0030a9095f9569f9aa512efb10206f93c82d,pi,2,0.018663838,2,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/2a1aa61b66ac4557dcca78abb8053ea082576fc2,p,4,0.017354236,2,12,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/ce66bfa0c03c715a146d34da561b74de96fb51ce,a,8,9.483765356,8,136,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/d0121d3177bd4548f9dc33dbaa574952b3b611b3,i,1,0.019391516,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/9ae242b09403c7316c887cb71201c91b832406e4,p,5,1.1978410350000002,5,119,24
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/53b1cb3abb839ea2469d699545c6be6460b56a9d,pi,2,0.098518503,2,135,33
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/651cb15a4b5cd7732e740950788aeb926a0ee3e0,pi,1,0.029829465,1,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/9615f11176d960e81d268d508c7cce1e5deeff34,pi,7,0.02108929,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/1e8a566b9b431da928e0e9ba614d3b5f2331d043,a,8,1.208008938,8,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/eef6906d8a7fba8c3d909814424c562b4b35fc5a,pi,1,0.018653836,1,39,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/096feba187380d39688b24e5a1680980951a9395,i,1,0.019414587,1,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/7d4cb3c7c6f81c083ca3c3999a300bbf36d26f1e,pi,4,1.3922887380000002,4,224,47
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/d195adda8b5fb38abf517b742a3d21b28b68e629,i,2,0.016036775,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/db49c9f036bf5c18517041a75108fe16ddcf227a,p,8,0.357941781,8,17,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/41977f63a071f107c3b963fd5e96e9e367cbf728,a,5,0.7890293679999999,4,159,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/de06c7db13fc0e00a46b9c378e44c319995f8957,i,5,2.492332148,5,203,44
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/120b01c4d6c7497d01cb33be2531b791ea2f4a74,i,4,0.0122074,2,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/d56b1fc8b26ea35a7bb6794bd23a744db9b98225,i,3,0.0061249500000000005,1,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/d9a46220f295aff4b83659d534f0a50792f825a1,pi,1,0.014217847,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/5cff1f6a11e39f78995c6cfa142612a2493295e3,i,6,0.014978129,2,14,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/8f9d3209a66789277f1b381013a0b8cd533380f3,pi,1,0.017536647000000002,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/f0279ccc125d6b28163d78357502d1ac306b086c,a,2,0.040591166,2,37,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/114aa525a9b1363de380af1bfceddd3c6f1d42b0,pi,1,0.017584425,1,27,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/1f93b48479f080f7349504668620a4332513df0c,p,1,0.019467603,1,43,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/2ad45dc8663575171f5e80da1a25df365288e6e4,p,3,0.035347414,3,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/e3a54b1ef8216f5bc065c721c8e6dab143f74537,a,5,0.012005476000000001,2,11,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/20479bdfbf4d5057b78779ecf92506946b7fa8f7,i,4,0.290045181,4,72,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/282ed97b2d9fd838c4d4500d2d3fa99c9d7ce2d0,i,8,0.673537006,8,29,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/629ee4ade18e385851b76a50b75f978673aac9c8,i,6,0.091968835,4,25,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/c7a7842f9c18e89662c606b6453b2cfdd149f671,p,6,0.126235343,5,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/f1e7300b545cc8a7aa91ab9d48090e54e3066791,p,6,0.041247448,2,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/20186f9eb797bd563283f5cdb308d341be39ae82,pi,1,0.011660866,1,8,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/e22cc59a0c9bbb668a2cf48dcfcb73f4e4921589,p,1,0.034345937,1,116,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/8436267b517ea6f193d07b0ddf97424f33eb5296,pi,7,0.049140883999999996,3,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/4b2268b173f9c3baf0d97413c387d0871f6ec6fc,pi,7,4.0005642550000005,7,115,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/5720274592dc20e0e2d6cfb654a5723dd4828fde,pi,1,0.041428524,1,138,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/bfbd9c27766b1f64776b0a6d06e7fe0407a1a884,a,6,0.366552848,6,31,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/833be37f90b19a49431889ac53f562ce65be1eda,a,5,0.206575752,4,61,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/25454363a24bdb8058ab71d5616dd7027475a99c,a,7,0.085235374,5,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/a6a282ce5901cba927f7ed8f1b496ab39ee34293,p,7,0.048590313999999996,3,14,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/19549507197da8117570fad550c582b9683a09ed,p,5,0.09111145500000001,3,44,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/2ad45dc8663575171f5e80da1a25df365288e6e4,a,6,0.042636453000000005,4,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/2a412fc3c1fa02e5427cf98e2b61cb1201a17e42,p,5,0.21218561900000002,5,36,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/d15e096aca27e011a405b4f160b60dd577bfad35,pi,3,0.082785494,3,38,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/753a76ea97bd8b8149753432bd3ddb9c813da394,p,4,0.256549162,4,56,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/c74a4fbcd109a179f0ddcd1df6737f3d86f4c65f,pi,4,0.033596573000000005,4,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/2f691bd024fce5b9c5522c9eebc3bff3da78e888,a,3,0.037134178000000004,2,27,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/8d59f385d6704596f3c263e99da7b64898b8d96b,a,3,0.030749873,2,11,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/b518779b177f51dbb5a9d036e6ba641b48283474,pi,5,0.17136879600000002,5,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/0e3f31320f67d9762937096369e9c6118e8dc320,pi,8,0.693693775,8,23,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/d195adda8b5fb38abf517b742a3d21b28b68e629,pi,5,0.027517375000000004,3,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/c45b60ff1d05282a4b0ed4f050cf8dfd842509a2,i,8,0.014353277,0,11,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/f94af72aa09f4d21a2c5233f05b7a12e16e69764,p,1,0.035096535,1,30,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/cfd0d6ed3e0cee291c458af0a2f3e08991b47162,p,2,0.024368366000000002,2,13,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/049299202889f7e646e508bd2a6c54c46c061425,a,8,0.015376940999999998,2,12,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/889d70490bc02469b7a6edadc5184595073056e6,a,7,0.150808528,5,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/53261b26bc7bb7947ca79c8782969919e11f4265,a,7,4.160959425000001,7,112,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/2bf50d0b81251291fe5765200763dbcb66a6ee17,i,1,0.054752867999999996,1,63,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/b853ce2b1cd519d12f0621ea59ad46dfc36a2c61,pi,6,0.030901831999999997,3,10,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/2a76356c2626ab7fa81b6f15cbea5ddfd251e7bb,p,7,0.011527448000000001,3,5,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/aaa05e0025ec781711d973e30bdd09adf5caaa23,pi,2,0.024451320000000002,2,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/605b9361c48783bbc8448c2320cf8219ea560be4,a,5,0.034692694999999996,2,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/a1aa2b2169fa068b7af9cc61f56320379e3e6774,i,3,0.07014733000000001,3,35,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/77af46d866ff97a0a2fac16bf0fa8d29fb38b8b6,i,5,0.077972621,4,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/aaa05e0025ec781711d973e30bdd09adf5caaa23,a,2,0.05494600599999999,2,34,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/f70ab4c4e00f4b6f12a41e53e397c215ed406c4f,i,1,0.03637816,1,53,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/0a7328be726605d99933abfa8b2452a0eb6e889b,p,1,0.036409905,1,30,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/990f4f807ad4a663ce35d4ce7881a8e5bae6e5dc,i,2,0.087132374,2,110,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/53b0f495b470139c67a0509e18cf835803377c7f,pi,5,0.173445937,4,41,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/73882b263cf23755ac5932393c7e048d0aa5923f,pi,2,0.028778269000000002,2,35,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/e3efd5e5b10b8962c483c227f9ad52f1b25bf1ab,pi,1,0.014947677,1,24,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/20344a391f3d2d9b1f2f85664aa8f6c04f7f34d9,a,1,0.046621029,1,114,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/9a9c449808a6e8f4d34c0d37565ffaa5bf98a206,p,7,0.285185023,5,47,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/dfa541f5f8c3ce92003b090761ae1444389fac7c,p,2,0.018696166999999996,2,6,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/9ad48706a6aa71c7da7d990b24a8602e2721a0d4,p,5,0.017295279,3,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/59212c979dc9b32de270e2a58a9fbd05810364fd,a,2,0.142858964,2,175,39
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/7ba252bc7b2aa3c28843702efcf4b85e4e635b60,i,3,0.062577427,3,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/fdb53e2103702babe0c162aeb5c973aac198a736,i,5,0.022309595,3,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/bb4967cb767b3d123699e9c55c0ebf23a045fadf,p,2,0.051923037,2,45,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/b8ca58d6db3a36fad09c88ab9dddf62555a139db,p,8,4.324803038,8,98,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/fd0c05f9b44fde263fd4084116bfe1b1a53ff71a,p,7,0.031952147,3,9,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/8b10f6f3d0c830ee69eb45a8563710649b035071,p,4,0.013867233999999999,3,4,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/9140d601ef233106f2bc0688228ffd7998d46c4a,pi,3,0.052231860000000005,3,26,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/a1f810189f98b724c27ed9b73967e47693f9c563,pi,6,0.190157895,5,32,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/8b10f6f3d0c830ee69eb45a8563710649b035071,a,1,0.01597699,1,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/b3cc61ce8df2468b49a2895b781d9757b683b71a,i,4,0.43202808099999995,4,127,34
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/73a7e53c341956526b6563fb27fb474f1c53be26,pi,6,0.143298941,5,24,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/591580737f7d1aaf2ba2b126deb516e24d6b93f2,p,7,0.101101253,4,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/8b675030814b4343dd03ba43367af86b9c595fc4,i,8,18.974250094,8,212,41
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/2829ff8f508f49d693cc373d0283d09d386df316,p,7,1.0217722679999999,6,67,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/f91bb4104006b80d5a978d8ebc1566937ddd5739,a,5,1.6340762290000002,5,154,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/a9a105618704dd07ad5cfc97461c411ec3786b6a,pi,1,0.030906496,1,104,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/010d175a6e2d40ebe5d2c5df70e44f1aa920acba,pi,2,0.077870468,2,81,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/a5cc53fc93103eb39dbe080716d97ffd1a4d6ff0,pi,2,0.022268081,2,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/85e76fe996aabb2eb315d0d23a2abf0819bdfe07,p,2,0.045204005000000005,2,38,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/5197b4fc4ba283db95da24757639eff13978975b,p,3,0.109823892,3,67,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/15fcdbcb9fd2d92c0530f4539f598e428f9b1087,i,6,0.008734758999999998,0,7,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/faf3ff7dc5d83eeb53b8d420a820980e579cf309,i,1,0.026534839,1,40,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/ad201060f113802b07c49e2dbd1f5d55dcda8140,pi,4,0.052936621,4,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/842ae7d7588b2bb1ab13c9e4d837ecf001086ac0,i,2,0.08601133999999999,2,113,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/baa0bce0b66b22c82e0888e4ed023f4561fa463a,p,6,0.025777874,3,13,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/c37c0eb266370a954bc620eba5b9c375d3530d1a,a,2,0.012679672,2,6,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/588426fe9e7c5f109fe09d3ab5e6b0854a5faa44,i,1,0.014470105,1,29,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/2e02147c725a912c4080b1633837e4cae541e057,p,3,0.036196958,2,44,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/baba841a6cc2ac0afaa20bd90a6f5a6d8bd02fed,i,5,0.008546159000000001,1,8,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/248bab9fa893910cf1f8f9ae82ebfdfb89ec57c8,i,7,0.130192964,5,22,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/2ee2c9498088cc0d2d5e451e64ab514605c35153,i,6,0.060677444999999997,5,14,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/e91cfe4362000db2eea52c0fa186af91b4437f0e,i,4,0.070539902,4,22,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/5c80c454bc56dfe486ee6e9dbc76f45e10011ad7,a,7,0.031213197999999998,4,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/00a59ba31dcb9f69f45a90ffa60bed7c7eb0049a,pi,6,0.8900757779999999,6,54,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/5c5dcf700b22ecbd26909645051b9b0e1f2f855e,a,7,3.676416342,7,103,24
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/3652b45058fde903105bfdca8469b5d7c7014894,p,4,0.289326297,4,69,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/0d0d943bbb57a8586aef726f22d4dfca8b561aec,pi,4,0.5153786690000001,4,118,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/f2fbf97f7833efe05e7ee5adc30c5166bcc40eb3,p,3,0.058957251,3,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/908b4ac1be7eabda666836e09fec6ee11f44c510,a,2,0.048549376,2,41,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/9f61c9554b70630336001def3c0ef62c666e9ae0,p,7,5.325973369,7,120,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/75e41958963f171f68ac7d3656df8ebd676e07db,a,8,0.041518879,2,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/cd954d9c234f70e38f62d81547f0640def7ed0b8,i,7,3.411941149,7,76,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/98e6b26d4f005d04d2d8abbbfe8895956e2acd1f,a,1,0.068307754,1,7,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/29fc765dbd731da8c65416b242de7c935681f357,p,3,0.012091441,3,5,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/77993c1bf0f38492d43a2aa031777927b0c3df26,i,2,0.029330027999999998,2,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/804b3c4fd2f1af089c14480081469b1e03ea2639,pi,8,2.1995780910000002,7,58,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/d923b1d1acb856d841b14116440560d282a64602,p,8,0.22412580199999999,6,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/2a1aa61b66ac4557dcca78abb8053ea082576fc2,a,7,0.049708172999999994,5,7,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/75e41958963f171f68ac7d3656df8ebd676e07db,pi,8,0.025479526000000002,2,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/444bf95a91e4bf5a5e1055f8a731cefee99dfb1c,p,6,0.042619822,4,8,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/478f003b12d67f3afb6760b053c820db7bd4f2d6,pi,1,0.020187905,1,65,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/7d0fcecc766ad81101efc49d5ca568dbc2bf5805,i,4,0.037330266,4,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/5ef204cbf6e79191fa40738c7519a001414542a4,pi,4,0.086098182,4,28,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/76732212252d8d1306e8ab7c1bfe9368de0f9d36,pi,8,0.299134001,6,25,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/3ecd40f09152db7c10cdc9a6f33a0d9c26da19b2,i,3,0.017243326,2,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/120b01c4d6c7497d01cb33be2531b791ea2f4a74,p,2,0.026753353,2,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/ae4f174a1f89bc89a3a8a0d51e5f282b3f3ed3cf,pi,2,0.03090754,2,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/4f7936853d88db492d5090ce49a2cbfeebccc376,i,4,0.040095542,4,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/331240471de1cdd10713dcab2e85c01ab1b764b9,p,1,0.019852604,1,30,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/13dfeabe51a8451b7f6a771cea8a50dc41b432ab,a,4,0.09935074299999999,4,24,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/c1d851e0f029f0fdab2bfa59a0b242c58465b2ca,i,6,2.634510986,6,87,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/54f5353f9f069602a774b1b28d6df8d80b11f283,pi,3,0.034161113,3,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/1d1c552cf191273e392fb50dbea70b21f26216df,pi,7,0.068782988,5,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/e7877412f6690d1afaea5cc688272d48fce47327,i,1,0.024155876,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/1223a58e85ae756359d07a8eb05079f65f87bf0d,pi,8,0.024743559000000002,2,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/651cb15a4b5cd7732e740950788aeb926a0ee3e0,p,4,0.139417193,4,33,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/423b68ed139324dd642463c8a97c794514b93e2e,a,7,0.076810288,4,23,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/5251f652ed37b07ed052b2df7744de53bea5195a,pi,5,0.310394344,5,43,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/9ad48706a6aa71c7da7d990b24a8602e2721a0d4,a,3,0.015325039000000002,2,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/59212c979dc9b32de270e2a58a9fbd05810364fd,p,7,6.496723756,7,174,37
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/0d514a1d466d73d55e533b5e0b05d1e6c1377a14,pi,2,0.033082283,2,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/e7c87ae81c67ef483bd7ee236e084aab558e8131,p,4,0.049923026999999995,3,25,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/ac7776ee5dd7c8f39e84ba6ea4b796b0451724a6,i,2,0.023992336,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/fe6d6ffde103075b5777c4fdd96598f99b8584e7,i,2,0.017496066,2,10,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/9e05216135b7c29c8cea7dc85981eb6a3c98a170,pi,3,0.065953214,3,32,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/478f003b12d67f3afb6760b053c820db7bd4f2d6,p,5,0.5586789259999999,5,63,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/26a6609b19078bec1eb23d3731dfd4e3b3f97f5a,p,4,0.023723082,2,28,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/d0121d3177bd4548f9dc33dbaa574952b3b611b3,p,8,0.033158890999999996,3,10,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/9596611f98c46244b601c48e57dfc3dcfbeefde5,p,1,0.018837069,1,36,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/990f4f807ad4a663ce35d4ce7881a8e5bae6e5dc,p,6,2.1628206160000003,6,112,24
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/c37c0eb266370a954bc620eba5b9c375d3530d1a,pi,4,0.046281742,4,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/dd5c62ed8ff9576962e9181465471dfd683dc01f,p,4,0.891245819,4,138,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/b42b4df95a5f6ab7f485f314cb39c9d8671e2ca1,p,6,0.206730812,5,25,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/dfa541f5f8c3ce92003b090761ae1444389fac7c,a,5,0.016827573999999998,4,5,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/b42b4df95a5f6ab7f485f314cb39c9d8671e2ca1,a,3,0.066739673,3,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/2416eb058f0eeabda32a3e6382620e06cf778a92,a,3,0.049589795,3,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/5d3158a0a5b10e8815305f1ca5233c6848724e6c,p,8,0.028510212,4,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/1ea69dfae397f9e1032049d155a409456a4b8e0e,pi,6,0.017098846,3,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/74618c2aaf458ea06a91ad19a7cd832f3a199644,i,8,2.87804256,6,129,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/bc42fe82e3789c128c00a7d0f9e43cd1ca983588,p,6,0.037110575,4,13,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/77683f987081f15b1457350be050cfd901cb29aa,p,1,0.016943094,1,39,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/ba9863508eb68d76922360bd84999a18a6419d27,pi,8,6.076508919,8,91,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/9e09d56c64e8895d5439200150ff2618a79b35b6,p,4,0.049310695,3,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/5cbdf5f856f95985458ce5b95fadadac24f77c56,p,4,0.24135574999999998,4,57,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/321f7272538a780b580b43db318d1daa7bb95e16,a,8,7.351055845,8,98,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/579efa70eab190ce2976aff2713f533f5b0fc205,p,7,0.077147694,4,25,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/58777de06032999c1c53325af71f951333a55a26,i,5,0.116943265,5,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/e3f94b3c675ffd3cbfb15070611063eb1c0a7c02,p,6,0.07278997,3,35,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/d9a46220f295aff4b83659d534f0a50792f825a1,pi,7,0.030887742,3,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/27d3f53d6d8e2f6e582119435476967db418e351,a,4,0.029573585,2,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/b84090da7259649f8c36fc676b5d7830d8a7e448,pi,8,2.487423953,7,87,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/dbb2be1f2ffa3accb27746db26b5fc719603f165,i,4,0.199742435,4,47,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/bcba03714f68aacd44a7de556818c5c81e9781a0,pi,4,0.018172796,2,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/e4db69635398c42824f9e4fb02c8b05e3b0ba4f6,p,4,0.021447145999999997,3,6,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/7ff58744ecd7c5603557755d7792366a3ceae455,pi,7,0.063488291,3,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/c6f8be86222fad484faf37e7651e9eb968c3be18,p,2,0.010542078,2,6,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/93bf234d15f70f0457c05e4f054237c780997f3a,a,8,2.020497987,5,154,38
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/f293d81a7e0b009243f1e8cf5088a187c209e701,i,5,0.026846658,3,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/c7b5170d13cfbc4ac0f0f7b60c5bdff3070d7f05,i,6,1.815997311,6,105,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/589c7905427c6174a5d9b835f98bdcbc56ef3be0,p,6,0.032726665,4,8,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/e22cb2d75f61c5a8a4db65d38b706e26967d9ca5,pi,4,0.049953080999999996,3,19,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/2675ad269cab3da2c1a7ae250055b800370e0f6e,a,4,0.041683712,3,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/ad1aedc44377085687197231b359a33a47899ae9,a,4,0.318169126,3,150,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/6fdfaa3e90782129c8d6d6412195988e9a760f91,pi,8,8.068469984,8,117,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/268afbfd24efab4405eff9c6d6a1ff789ac99f53,a,3,0.193062473,3,87,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/df8100e97fab0d4657e056aa35892d908087e858,p,6,0.39203654899999996,5,55,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/8996a3b5a5c74d800da27b46b2e96d51e1d11c83,i,1,0.052576251000000004,1,180,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/b5cf57430620facc1e97b39c19b1d2188fb356d5,i,2,0.027169803,2,29,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/efbce316a3da7bd5cfc658f8005a0b19edbc541a,i,6,2.219841358,6,110,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/03726fa10e29e62941b472bc504b804cd60ceb69,pi,2,0.015681622,2,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/b432e8635b900a40e8c57c77404b15f3f2f27760,i,3,0.032958633,3,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/4377b114aa6d6314af809c2466525e3753461843,a,6,1.905601093,5,172,40
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/fb1fd33235616304752ab1c9faef187d844d09c7,pi,3,0.039172094000000005,3,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/89e2856bfee155e14476d29d1ba9ebf4f38bcc03,p,3,0.063500583,3,31,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/e35cdedcdc86bf148ac0741d456ccff3c67af249,a,7,0.032038635999999995,3,15,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/6cf90eedaf35ceeeaf54035efd4a7d3f1249577b,i,3,0.016922145,1,52,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/e3c110f8a6c2e05662bda7293607721dd700fdf5,pi,8,1.551889898,8,43,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/22c904af52a85d9f2cd52964f3260d727db6d1cd,a,2,0.10475379800000001,2,147,37
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/de67c20953a8204bb798577c18be310301e5e837,i,8,0.274612399,6,30,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/75492c87dcd94e147b51e8057a896e64f5347c70,a,3,0.057110553,3,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/7e46ef085777b38998f911483cc6d080cecf977c,i,1,0.011420288,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/3c4bc7087219539c1fcf688a4db591c4acd52c9d,i,2,0.054235117,2,66,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/f0952760cf93cb8f1c6535243f7bcbeaf5e57593,p,5,0.031897285,4,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/1c255d207b786a3c16e55132f0a39e16f81f2d8d,a,2,0.025872168,2,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/e51f41e4be9fc8becda9c4d75e678c2b7792a01c,i,3,0.050500292,3,26,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/df922add79cb9d3648570b56a2bc632eda02927f,a,6,0.157280377,5,19,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/d15e096aca27e011a405b4f160b60dd577bfad35,i,8,1.177585348,8,31,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/8c09d638ce7ee8619258717012fe1c66ef77fac0,a,6,0.013354155,1,10,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/73882b263cf23755ac5932393c7e048d0aa5923f,i,2,0.0167803,0,31,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/3ff9041921d725755ef7c5df70ba3985d2dc7390,i,1,0.019027132,1,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/2e027e38dc0b2afb551527c887942c84d0f47d43,p,5,0.100957766,5,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/42a191a374dbee43d91fd45ffd5607daae8fdf79,p,1,0.014620987000000002,1,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/88142bb965559dbc1e08c1c6ebf14c4e1f977d99,pi,6,0.055261054999999996,4,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/a7fee3618b12b2ed8940d18d15cc3214281e23e0,a,1,0.018515219,1,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/e0cef5cbd459f4ef5d882102d7fac9f68bc0a516,a,3,0.012505292000000001,1,12,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/85050c5785858c04aac64d0cfaa05171330e6e6f,a,2,0.01320675,2,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/4d1947db8792ba0eb7a105bfb73e0448fe8227ef,p,7,0.602029317,6,28,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/6e510f835ebe346a2c6ae3eb6a6acad3ebc6c125,a,4,0.6550430819999999,4,103,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/838aad60343d53631086af6160858cc56954bf77,i,1,0.016880021000000002,1,35,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/3652b45058fde903105bfdca8469b5d7c7014894,a,2,0.053357848,2,67,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/6f09280753982d03a64e13839b22048141f38c53,i,4,0.16319994100000002,4,49,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/e7c87ae81c67ef483bd7ee236e084aab558e8131,i,8,0.07252881,5,17,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/3cd0d1dff4e799fa5bbecb1d56d24df62684b883,p,1,0.022958195,1,13,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/ba9863508eb68d76922360bd84999a18a6419d27,p,7,1.0589197330000002,5,94,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/fd2780b8efad6dc9eb6717814acb68f102bc4f26,p,4,0.018374417,2,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/b3ba5eb7b0f683f0f15354b9e69ed2bb05cc3dbf,a,4,0.04855566,3,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/4b71646e5ba0c5fd0a6b4e2729313f42c8cce74a,a,5,0.027309398999999998,1,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/444213a55bae1b182caa3d9318aafd7cf58d4e01,p,2,0.021352636,2,20,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/00890726074ce8ece67888d4828594f52fe783eb,i,2,0.024425153999999998,2,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/9984e135a9dfd4c107d826eeab56f603c96cb64f,p,7,0.024222252,2,11,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/2675ad269cab3da2c1a7ae250055b800370e0f6e,pi,5,0.060504905,3,28,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/e3d6b5ec77de1c863d0606f5a821c2b91b01ab8d,p,7,2.768549209,7,73,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/ff11178715001d58e66c5e6cce80ce73da5779bf,pi,1,0.021454270999999997,1,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/ef7e01aa306f8d18d8a37083c2d9285310c68f1a,p,6,1.613493914,5,113,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/6e51301d8cbd2974cca2a7b8a7b5a47be02a47ed,p,5,0.024752545,2,24,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/133a72ae1f496f2c5ec6ce7d93dd9b93c9ce045b,p,7,6.591690163,7,165,38
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/21470e5d50f6f49f49555ceae20159f90e281799,a,5,0.049002976,4,15,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/3c2246f4f41a23e5be4912b26efe829ab15a3d1b,p,1,0.020420246,1,55,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/ef0ae62743e0ce8554f1be97426f05480317aa0f,p,5,0.099684749,3,58,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/d195adda8b5fb38abf517b742a3d21b28b68e629,pi,8,0.096736975,5,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/2cbc809d705abdd76f64635c3e4acbdc7fca44f1,pi,5,0.24082352799999998,3,120,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/f02852bcc42f46202734d04055330fb360c18c39,p,6,0.01588038,3,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/9d8221a9698d765520766cbe19f6cf4b82937765,p,5,1.5892440369999998,5,148,38
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/9aeba8077c59b94b081b0364aa8b3d9eaf0159a3,i,3,0.08642518199999999,3,39,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/53b0f495b470139c67a0509e18cf835803377c7f,i,3,0.055025946,3,35,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/9984e135a9dfd4c107d826eeab56f603c96cb64f,a,2,0.013340261,1,8,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/a40d34ad0e9ca7c4778f867c6558959cc7b147e8,a,5,1.7702255089999999,5,151,37
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/9aadc48f1ab48de233de83d2928aff61b4923274,p,5,0.114659926,3,55,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/91e62b0b444ed3ff32245c2f2e8348d65293cd51,pi,6,1.2076672190000002,5,109,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/b5eff2c3afc67879ed54a6593a95cfa92f689b98,p,1,0.024547029999999997,1,48,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/f3e2e4f16e580e8828528c9fd0de99fb58244218,pi,3,0.026265981,1,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/4bb6c4d6a69ef987aa5230b83df4a6c554adbe5b,pi,7,0.12134897900000001,4,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/2829ff8f508f49d693cc373d0283d09d386df316,a,6,0.604507805,5,68,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/e8f11472c2b5c184a9b4cbd84ce2730202b06642,pi,4,0.726868904,4,145,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/a1aa2b2169fa068b7af9cc61f56320379e3e6774,i,4,0.06486399500000001,3,34,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/75492c87dcd94e147b51e8057a896e64f5347c70,i,7,0.05905917299999999,4,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/29e283aea47f77aa21fb1ca451ba358edf9b5f23,pi,3,0.034732748,2,32,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/27d3f53d6d8e2f6e582119435476967db418e351,i,5,0.033296848999999996,1,10,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/9140d601ef233106f2bc0688228ffd7998d46c4a,a,3,0.050456543000000006,3,26,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/426ce30f08892638885d65be383e0eecfa94805b,p,4,0.132839937,3,76,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/589c7905427c6174a5d9b835f98bdcbc56ef3be0,pi,1,0.013671458999999999,1,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/c4a9bd09c76e7d03ada285dcdea33fe2db5cdad3,p,1,0.018842371,1,39,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/63503d8da5ee06a8e8c2ff087379a181c600260d,a,5,0.47930020799999995,5,57,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/98e6b26d4f005d04d2d8abbbfe8895956e2acd1f,pi,3,0.015354126,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/825f55e6089a1a5def2e98dff958d52f10e1ac24,p,1,0.030013364999999997,1,78,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/7143dd57b9532a1373a3dd461a3c60cc550595fd,a,2,0.021877045,1,62,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/a1f810189f98b724c27ed9b73967e47693f9c563,i,7,0.032094021,3,23,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/af6d49756fa353f0b56f2e0b2ba19a8009c62183,p,8,3.5680263389999998,7,104,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/fb2132a3f9ae74959746565ee65bcef178d6e442,p,5,0.225556568,5,32,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/469251145b13dbfc3926d56840e58995a3b7dd9a,a,5,0.028882967000000002,2,44,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/e22cc59a0c9bbb668a2cf48dcfcb73f4e4921589,p,3,0.247015162,3,116,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/bf2defc7d1200a425ffa70cbaa27f9085f70a13e,i,4,0.004960569999999999,0,7,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/a30d5323c3f05fe9ad146e00411a565b7a717bfd,p,1,0.027080298,1,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/cddec44ce45750a3c18e63c0d6496798e64b5143,a,4,0.036485392,2,46,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/237501b80fad57adedcc1fbbedcd4ac532cb9c43,p,8,0.055246469,5,8,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/d38dc699867a3bfffe3bb54cb58f8b36d2441625,p,3,0.046013372999999996,3,22,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/5c80c454bc56dfe486ee6e9dbc76f45e10011ad7,pi,1,0.026720771000000004,1,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/d4fd19c7b485eda03f54039dc94fa8c3d648f70c,i,5,0.13310365600000001,4,37,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/80ffcc7abd98f64129208e21e5ce514d2195e1aa,pi,1,0.026811121,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/26cc01461df43b32242db851f165a9b25789bc18,p,6,1.565651436,6,74,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/9615f11176d960e81d268d508c7cce1e5deeff34,p,8,0.026212458,3,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/d923b1d1acb856d841b14116440560d282a64602,pi,1,0.012964498,1,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/d02e9c9ed132ee2bb7fae3af8a7775ad189cc371,a,3,0.06432877000000001,3,37,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/1a850d0b0735c8c3fb4ec33b084e495fca7a2197,pi,1,0.017134549,1,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/6f9c85931d86bc5b8a9cc87c6aeccfbeb553bc84,pi,3,0.016928765000000002,2,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/b42b4df95a5f6ab7f485f314cb39c9d8671e2ca1,p,7,0.128544295,4,28,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/e3f94b3c675ffd3cbfb15070611063eb1c0a7c02,a,5,0.054873397000000004,3,34,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/4f7936853d88db492d5090ce49a2cbfeebccc376,p,8,0.06400998000000001,4,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/c8bd9908016920ffb2e5968db5190b1d03c50b8f,pi,5,0.33817585,5,40,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/5713d9d2a7c51fbf59ebcb21220c63d611d713b0,a,7,0.04132203,4,11,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/87e02087b5e4b04d8d0ec8b9270b4ab10b7121b9,p,2,0.027081021,2,27,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/a1bc491dd6c766a6aa8181c4f13f237d10b5b8d7,a,7,1.3646869400000001,6,86,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/c7b5170d13cfbc4ac0f0f7b60c5bdff3070d7f05,i,4,0.45032404299999995,4,107,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/e1f775a456625f14b883bb0c3be3af40f6943c71,p,1,0.046674196,1,55,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/73bab1ffda46c69b63a007f4f9cae90bda2f52b9,pi,2,0.059667161,2,83,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/af6d49756fa353f0b56f2e0b2ba19a8009c62183,pi,6,1.877580266,6,104,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/e2c69c48ee56ffa5e4ed27771f876b55a37c2bb6,a,4,0.17908206799999998,4,42,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/e3264929bb6b0bd8aa75cec9a3c4e7a2c8903a1f,pi,2,0.020162085,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/b2a4c06668173ffc4117d01346fe27700c9bcaab,a,8,0.48991537,7,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/2971e43faefb6de2a4693bba284775aebabdf5b0,a,1,0.02250679,1,52,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/97b1d8ed456a4e8ce6a6d781519b48877a854ebd,i,6,4.926016529,6,184,44
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/51d9bb2e6c762ce4b5870d68a48a96b8e6905800,a,2,0.009926034,1,19,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/493c63c805b4f66f0a2f68d9d5e254271bcd6dca,i,1,0.034837978,1,44,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/04c547a6e02a50ea7a7728b9d0094b28d228bc42,i,7,0.016186613000000002,2,9,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/c4a9bd09c76e7d03ada285dcdea33fe2db5cdad3,pi,3,0.07247151,3,39,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/770aa68c8a556e70f3ba3d23b8ef2c8d2905cb99,i,5,0.070454764,3,42,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/d0ad5a31c15242199dde3c211559828929837cd9,a,2,0.149088076,2,168,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/2305aa4ba578a577245035e412ac3fdf731a0d71,a,6,0.010225518999999999,2,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/19cb0a9433a1b76d142edaeabf0392119e0b4141,i,6,0.044775743,4,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/9880af0d9a469435f8118423f2e81d71a8617c3f,i,5,0.019420501,3,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/04d599e69d0b637d5fad580f515356a45d3771c4,p,7,0.046535948,4,16,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/bb1842a94b04772b87965fdcec07ca0e25dcbcef,p,7,0.023672897999999998,5,6,0
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/3c2246f4f41a23e5be4912b26efe829ab15a3d1b,p,6,1.06551109,6,54,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/766ff5b76a660c79c1c58b355b7c5e3dd6d025e4,p,1,0.050555474,1,123,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/cfda173ae3b0a37bdc03dbc0fff8eae879fdeb85,pi,6,0.5366544900000001,5,61,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/0d514a1d466d73d55e533b5e0b05d1e6c1377a14,pi,4,0.016516546,2,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/7e46ef085777b38998f911483cc6d080cecf977c,a,3,0.022553990000000003,3,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/9a7cc770ba711b1693b082d1d159d0104801afb6,a,1,0.020934687,1,31,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/719d044cc08c353ca4b5ef1afb427a9752103702,pi,8,8.029763684999999,8,116,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/f3e2e4f16e580e8828528c9fd0de99fb58244218,i,6,0.017428168,3,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/73bab1ffda46c69b63a007f4f9cae90bda2f52b9,pi,1,0.026907616000000002,1,82,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/477124853a150014d1ef9ceaa7eb6409420297ba,pi,3,0.03266339,3,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/1e8a566b9b431da928e0e9ba614d3b5f2331d043,p,6,0.261333792,5,27,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/93bf234d15f70f0457c05e4f054237c780997f3a,p,1,0.043159823,1,157,37
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/dbb2be1f2ffa3accb27746db26b5fc719603f165,i,7,0.891716292,7,44,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/073ab6e465b5c42dcd8d8e583ecc8fa211e3bbd4,p,5,0.041413968,4,12,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/4ceb8c8fba885871b6a5b474bb564a54339a255f,pi,4,0.33446365299999997,4,67,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/9a8f359695db3ddbf86400b46d3a1a57d913e6a4,a,7,1.458827007,6,76,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/9f61c9554b70630336001def3c0ef62c666e9ae0,p,1,0.035519585,1,122,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/00890726074ce8ece67888d4828594f52fe783eb,i,7,0.393508568,7,27,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/1a2b7ba171b3bec1fdd0959602baf0028f628021,pi,1,0.009658163,1,26,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/1464da3954d22b25dc0ae6c6a33ba8cc19d9bc13,pi,7,0.05826723,4,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/12b5bc56c97fe0e0a9e85459b8c643086a538b04,i,8,1.594141393,8,46,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/baba841a6cc2ac0afaa20bd90a6f5a6d8bd02fed,i,3,0.0124725,1,10,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/6a9fef90d9cc1a8412fc73708770da4c1576b249,pi,6,0.737170505,6,52,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/70a380a38521b96306dbfb05085a8ad1b0cfd61c,pi,2,0.0072266890000000005,0,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/fdb53e2103702babe0c162aeb5c973aac198a736,pi,7,0.144658395,5,22,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/7ff58744ecd7c5603557755d7792366a3ceae455,p,2,0.032429431,2,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/e7877412f6690d1afaea5cc688272d48fce47327,p,2,0.045578835,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/d2f85f950777378ce8f077ad360c67e69427c313,a,6,0.023359833000000003,3,8,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/93bf234d15f70f0457c05e4f054237c780997f3a,p,4,1.084070452,4,158,37
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/e3d6b5ec77de1c863d0606f5a821c2b91b01ab8d,i,4,0.28266522899999996,4,70,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/00bf3e1e98d1e6a47a2bd6e3ef4ba71e045a62fb,pi,1,0.044536748,1,46,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/90e77a86c0ca7d312c11983ca116676ef9a7dd59,p,6,0.9795883479999999,5,108,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/4ceb8c8fba885871b6a5b474bb564a54339a255f,a,7,0.50568458,5,64,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/06f5d9dc551e57adfd7d38303ff4533bb46588ff,a,5,0.28470910099999996,5,35,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/2e027e38dc0b2afb551527c887942c84d0f47d43,a,7,0.16861395199999998,6,18,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/8a3d4e0be0ed35b13d9649aed403c49fbd9e3028,p,6,2.841036013,6,153,34
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/f3e2e4f16e580e8828528c9fd0de99fb58244218,p,7,0.09514668,4,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/0ef1746dd56d10455e0726ca0e9fd5d728ff5950,pi,2,0.019893345,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/1a3bb960e42a257d8726c846fad1f105d0e05bda,pi,3,0.009999084000000002,1,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/4d0a3a79402fd2a2a9e174f6f258056e74349d8a,a,6,1.279589283,6,53,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/73882b263cf23755ac5932393c7e048d0aa5923f,pi,8,0.127839815,4,37,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/9ee5faef26105bdf24271e226bb4b9279256c675,p,4,0.080220074,4,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/7c1aeb69bcd15b7f55e9a5a51f12d62eca1d1691,a,1,0.019840724,1,57,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/0a97abae9dbb4808307b16b210fa744a604b383b,i,2,0.18237037,2,205,40
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/87c31876bd2fdb9dded8781c1af47826bc51abde,p,7,1.238516782,5,78,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/1b77de0977f24929c378f6af91fbb5b1dd4284ee,p,2,0.037462338,2,63,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/14bdbd392f13f3b35f69c29f13235249c555c36e,p,8,2.642823768,7,81,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/2971e43faefb6de2a4693bba284775aebabdf5b0,i,1,0.029959342,1,50,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/049299202889f7e646e508bd2a6c54c46c061425,a,2,0.024480968000000002,1,6,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/e0cef5cbd459f4ef5d882102d7fac9f68bc0a516,a,2,0.016454994,2,15,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/fb58b83c1fb8404864e9c7109ac7e822d0984738,a,7,0.0438644,2,41,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/674d8b887a657ca52d5f72935e3809a62c8fc722,p,7,0.5913737330000001,5,81,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/e22cc59a0c9bbb668a2cf48dcfcb73f4e4921589,p,6,3.609090739,6,115,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/aa9a9c15a380b9af2249b99351347efaa6d777f3,p,4,0.028154265999999997,2,31,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/85f3beab77e5b74649bd0b663efd7008b1b3e882,p,1,0.033962456,1,96,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/a8256005097e6f8d2df2624972af48be150a6082,pi,3,0.21365484999999998,3,108,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/feedcdb32f6cbf7dea942d6aceb33f581075f9a0,a,7,0.036813739,4,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/853ad3612d82456ad6953d02f7f15477ede6ed1c,p,1,0.018290577,1,5,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/20a10b789a634f5bc77f25c01e8dfd9117b319e8,p,5,0.525832292,5,63,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/f8a75af379bf267d9950333e8d1628185dba6c7e,a,6,2.429529967,5,213,46
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/589c7905427c6174a5d9b835f98bdcbc56ef3be0,a,8,0.23152544400000002,7,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/ec4001b57f79dfcf42c2f70373d1e82dc95671fa,p,5,0.477176625,5,58,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/5ef270cffe9f001de3cb89d19a5b63f7980bc11f,i,6,0.07565195899999999,4,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/bc42fe82e3789c128c00a7d0f9e43cd1ca983588,i,2,0.019816246000000003,2,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/ceda8c3bfa9253d79b0336ca51512a21c48982c8,pi,4,0.42336476500000003,4,102,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/c9b038f142e703165b105015fd1bf430dd386e94,pi,1,0.013952886,1,22,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/77af46d866ff97a0a2fac16bf0fa8d29fb38b8b6,a,4,0.099509985,4,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/dbb2be1f2ffa3accb27746db26b5fc719603f165,p,2,0.044254305,2,53,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/945ea6f974c65b1615dc8c82ace9c553a70e1267,pi,8,0.019459347000000002,2,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/444213a55bae1b182caa3d9318aafd7cf58d4e01,pi,7,0.744697485,7,27,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/25045ddf14ea7ec8d973609faa0bbb98db1061a5,a,5,0.056393232,4,15,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/1b77de0977f24929c378f6af91fbb5b1dd4284ee,a,3,0.10983623,3,62,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/7d72e8475d75b68eca3c6ec612758f35ca4787c4,p,4,0.045197261,2,15,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/af42b45fe0501e4fe5a7227dad1dff7ebc71f2fb,a,2,0.038329119,2,43,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/89e2856bfee155e14476d29d1ba9ebf4f38bcc03,i,6,0.10437887,5,24,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/1a2b7ba171b3bec1fdd0959602baf0028f628021,p,6,0.051941113000000004,3,27,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/bdfaed16b0f4bb5a1d0a8ce03f46b02d75aa0d4b,a,5,0.015224928,2,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/52497d989543895e79ed77e86bb0e36fa920dd56,a,3,0.062925257,3,34,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/2971e43faefb6de2a4693bba284775aebabdf5b0,p,8,1.122849871,7,51,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/b5c224f0618e0f95c48a2ea8cbce3f679a870ee9,p,5,0.371794781,4,73,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/0a93deb478470367766f96e5b4660b81645f8029,pi,4,0.05152738899999999,4,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/a747b6c606e7911ed14e2cdda65cd18b15350956,i,2,0.03317425,2,42,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/8063be9bbb68f29bde41488a00ac89045b356e70,pi,6,2.0566509020000003,6,112,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/fad95d89ccc38a0694e166bdcfe5128a590003ef,a,2,0.07992252500000001,2,86,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/838aad60343d53631086af6160858cc56954bf77,pi,2,0.02356836,2,36,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/fc71d8a88593861b09f5e30798fedaaa075c41a0,p,5,0.43473198900000004,5,49,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/395749d15d1b85271e94dfcd221bfd6d8a5862c8,i,1,0.034121407,1,93,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/4b47556a464feb1eb68b71ec339cd20d8c3c2c92,pi,6,3.9610728809999998,6,151,36
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/9e05216135b7c29c8cea7dc85981eb6a3c98a170,i,8,0.247774085,6,25,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/b04d491b3a02bc8de46e4cef6e6454a0d3444a53,a,7,0.14660391,7,11,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/c809ad6c75f05ac6c98da337a07fc7f7f8c95fb1,p,7,0.234824792,5,31,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/6bca475c63dc344e04a7090ea4e49600f9b1dd4d,a,6,0.153703818,5,26,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/f4de6aa8f7f9a316bb7dbdeac5a4e69ada406c5a,pi,3,0.041219958,3,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/4b2268b173f9c3baf0d97413c387d0871f6ec6fc,i,7,2.912879595,7,103,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/a9a105618704dd07ad5cfc97461c411ec3786b6a,p,4,0.612830798,4,101,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/eeb93a5aa6b525a93c5c04d9dda215998d07756c,a,6,0.03341516,3,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/a078b08171f4aaacbb56865d3bd41c9e6fc3f9b4,a,8,0.28313603800000003,5,32,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/a506b327dd1c3adf37f5f51f7d6b5ec1f1e1cf04,pi,1,0.03203726,1,29,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/1d910c0c2f7dccd46ee90eacdbe99626833fb8d1,i,1,0.022596894,1,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/ff11178715001d58e66c5e6cce80ce73da5779bf,a,4,0.034425512000000005,3,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/8b42c68a2e0833daff41a4b1123bd4df12bf6d4f,pi,8,0.024383036000000004,3,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/5c872d01922c156a335d8e56f669bed4d2b8b239,i,1,0.007307872,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/8965cebad6a04eb89c06552391926548c3fa8187,p,2,0.023054458,2,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/06f5d9dc551e57adfd7d38303ff4533bb46588ff,a,4,0.10619669100000001,4,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/cfd0d6ed3e0cee291c458af0a2f3e08991b47162,a,3,0.032045587,3,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/bcba03714f68aacd44a7de556818c5c81e9781a0,pi,8,0.225020937,6,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/477124853a150014d1ef9ceaa7eb6409420297ba,a,7,0.211188123,6,21,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/14d4c788572e11855a219afab0ee82efcc1e12dd,i,6,1.7464776,6,106,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/9ab303b9d7da288e37576abc643584b302afe4fa,p,2,0.029385253,2,20,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/64f3b2e678d7af3d2cb37bf493886015ee653e2b,p,5,0.026197933,4,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/424b07ae22b5563f1d510d0a03af79b48670954a,i,6,0.032138596000000005,4,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/bae8b84e10b0195e2bdab268cbe6df5bdd1ec768,p,2,0.013395482,2,14,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/eef6906d8a7fba8c3d909814424c562b4b35fc5a,pi,4,0.118563209,4,40,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/c74a4fbcd109a179f0ddcd1df6737f3d86f4c65f,pi,1,0.024651967,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/05f49df238b60f4d7e31efb2161dc2267d65e94d,i,6,3.87495115,6,133,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/d4a9bf529625565967ab3b4123c0e4f00cb31cf2,p,4,0.047905942,2,75,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/b08689e7e693f2c9a99452d29a9053e7c65d55ac,i,2,0.009899925,0,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/0721723f28d1e4a6def78bf3bd7e32df0b3ba038,pi,6,0.19903514600000002,6,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/752cdbd7676c0de1018acc50e7decd4254c1a042,i,5,0.019712556,3,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/185260421a9a903e8106f634c1b110e2fcd67f69,p,4,0.427332757,4,108,34
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/9f895d2ab48609da044ce5148b6c5cc39644b22b,pi,7,0.10488512,5,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/00890726074ce8ece67888d4828594f52fe783eb,a,8,0.42677323899999997,6,40,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/3c2246f4f41a23e5be4912b26efe829ab15a3d1b,i,6,0.156900679,4,48,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/ec4001b57f79dfcf42c2f70373d1e82dc95671fa,p,1,0.05904742,1,56,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/cd954d9c234f70e38f62d81547f0640def7ed0b8,i,2,0.08201196,2,81,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/fa4a62d703a225ef9da4d576135e8c72567f2158,pi,4,0.022942412,2,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/a4fa08055ba28ec7d04f3eddad6a4449635900ed,p,7,0.0167066,3,7,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/b04d491b3a02bc8de46e4cef6e6454a0d3444a53,a,2,0.026373537,2,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/13dfeabe51a8451b7f6a771cea8a50dc41b432ab,i,2,0.02089321,2,22,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/eff75a44f0946c0490b68e93518dffe68d546b20,pi,2,0.032344217,2,39,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/ad201060f113802b07c49e2dbd1f5d55dcda8140,p,7,0.041225001,5,9,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/3ca8acf8a4efd1de11c4b5ca228a7e18f2472034,pi,6,0.016280410000000002,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/259b1000f2876f97e12d523e841c1fe3048375d9,p,8,0.059989719000000004,5,13,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/be3b806a93dca798d991af90d6148c4c724344db,p,3,0.02328114,2,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/fe8e8cf3c021e2e1c811a910f52061a3fe251e4d,pi,7,0.053784109,4,15,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/842ae7d7588b2bb1ab13c9e4d837ecf001086ac0,p,1,0.037784237,1,114,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/eb6893baabe1218849ed6f8303c15a884dff2538,i,5,0.436177159,5,68,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/33dda54ac2fbc984c387969fe46f7f1e735528d8,p,6,0.007387558000000001,2,4,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/5d3158a0a5b10e8815305f1ca5233c6848724e6c,pi,1,0.012363298,1,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/10909638068a74a1ec3b4590c2c2bd7935a686c5,p,5,0.028222213,3,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/cc65818fce89b3bbcfd77e6a8256f5a1090a8c66,i,2,0.08696897599999999,2,122,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/be0cb8e692a2544292363e5893970def797d0837,a,2,0.022082360000000002,2,19,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/1d8e29fe0d00901d076eda0b12a126c8cce10b0c,i,5,1.413145007,5,146,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/0bcc736237343da7db859dd7e9826450f457baa2,pi,3,0.040196443,3,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/2bac4206444b83b66fd91a44904b52e53fa6734b,a,6,0.046864499000000004,3,27,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/0e19a518315dadfa07c906e93505b701aa1f718a,a,1,0.029063698,1,69,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/8b555fdf8c507d2502061138734d7418dc6baa2c,i,5,0.240003584,4,52,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/f9f13c3f637c7eef39226e0a1ab410969c83dbb0,p,1,0.009111485,1,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/c55da38b938091ae4aa8042a9699c54c47c427e3,i,4,0.014471309,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/b99032427cabdf9f6690e45b30bfd83b04283632,a,6,0.026119866,2,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/15fcdbcb9fd2d92c0530f4539f598e428f9b1087,a,6,0.067244632,4,15,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/7e4c190a7131f2ec6d3dfb6d1e3ec3ab83ea7e9e,pi,5,0.026578645,1,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/b13641833d226552dd894163415d9f237d8dfe7b,i,1,0.025473622,1,36,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/7e4c190a7131f2ec6d3dfb6d1e3ec3ab83ea7e9e,pi,8,1.7491981509999999,8,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/b518779b177f51dbb5a9d036e6ba641b48283474,a,6,0.176456747,6,16,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/95a05183c4b459fcadc2f3d3e6e44bcb911f5688,i,2,0.027546777,2,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/7d4cb3c7c6f81c083ca3c3999a300bbf36d26f1e,p,6,6.567726110000001,6,218,46
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/0e3f31320f67d9762937096369e9c6118e8dc320,p,8,0.07954398500000001,5,19,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/1d1c552cf191273e392fb50dbea70b21f26216df,p,5,0.038201663,4,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/b5c224f0618e0f95c48a2ea8cbce3f679a870ee9,pi,6,1.9861366409999999,6,76,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/843fdb598fdb1cbc0d6fad5cff37f051833a363f,pi,5,0.090226174,5,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/c8bd9908016920ffb2e5968db5190b1d03c50b8f,i,3,0.065405046,3,36,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/a6a282ce5901cba927f7ed8f1b496ab39ee34293,i,1,0.030594763,1,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/d923b1d1acb856d841b14116440560d282a64602,pi,7,0.171108725,5,26,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/e3d6b5ec77de1c863d0606f5a821c2b91b01ab8d,p,2,0.050039797,2,72,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/ef7e01aa306f8d18d8a37083c2d9285310c68f1a,p,2,0.079977299,2,117,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/478f003b12d67f3afb6760b053c820db7bd4f2d6,pi,7,1.1922572619999998,6,69,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/259b1000f2876f97e12d523e841c1fe3048375d9,a,4,0.020300259,3,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/e08d7bee2a823dc05d04165344ef5433d6cb0654,p,2,0.08140952600000001,2,80,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/d7b24ac72c2150a128c87a7ffd44e698a8c332f8,a,7,0.183028782,4,59,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/bb793cc62a38ed157b3dd0c0f4c2c81656c7869b,p,3,0.019437883000000003,2,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/e0cef5cbd459f4ef5d882102d7fac9f68bc0a516,pi,3,0.009728819,1,12,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/4ca0098e617e8db2687e13ecee799c2799df039f,i,2,0.065553522,2,51,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/df18a6c1badd10257f49ebd1d713995ae59fc507,pi,3,0.027358401,1,28,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/9f895d2ab48609da044ce5148b6c5cc39644b22b,pi,3,0.034392328,3,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/6e510f835ebe346a2c6ae3eb6a6acad3ebc6c125,p,8,1.191562376,5,101,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/b4755a0130758afe1f2494d534c42a9093d8f2d6,pi,4,0.158218775,4,43,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/b42b4df95a5f6ab7f485f314cb39c9d8671e2ca1,pi,8,0.43959408299999997,6,31,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/87adb4c9b3dad9df13024f101842bad3dac73d97,p,5,0.771129761,5,91,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/5cbdf5f856f95985458ce5b95fadadac24f77c56,i,1,0.028997042,1,52,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/110634a82eb8f4707b38d77cbbf96f2caf7dbd30,a,7,0.17472090599999998,5,25,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/1ac2fa3b9112048155764d08c598f952b7b46424,a,5,0.06475676,3,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/e303c96a287b7d9a07d3be847215723455372e3b,pi,7,0.85811274,6,49,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/478f003b12d67f3afb6760b053c820db7bd4f2d6,i,6,0.931039786,6,58,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/194f26bd17cfa1d69b794c67a15b7bcdab7bede9,pi,3,0.052678321,3,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/c4aff53c0cd05279b30acc6d456f6e7fa092d280,a,7,0.535147527,5,58,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/8937f4333789ee642e7ce742ddf677869c29a990,p,6,0.8521308759999999,6,69,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/d209aca4f8f70ac428e7932631e1641266736df7,pi,6,0.5475287169999999,5,54,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/b3b733ba5a8d1db604ac4b0f1e1263ba83c8df97,i,8,0.76649444,5,66,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/8c262806f449212f8c9a853e8572c759cf52ab68,p,7,0.076751867,5,11,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/fbab189a6cd24f3966da41837cbb72addf4f6412,a,6,0.08813474099999999,5,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/f3e2e4f16e580e8828528c9fd0de99fb58244218,a,6,0.070066126,5,13,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/4ca2324509b249775b2b1a801d91df39b997c2a4,i,7,0.126061161,5,24,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/843fb55fd668f05055cf6bb77ef9c4e8f80866b4,a,6,1.080795895,6,65,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/b13641833d226552dd894163415d9f237d8dfe7b,pi,2,0.035442135,2,37,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/825f55e6089a1a5def2e98dff958d52f10e1ac24,i,7,2.066171749,7,70,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/f745df86ca214c1facc826dd3abdee0d3fcd1ea2,i,6,0.19178197700000002,5,32,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/25d38f37b46bb031c8ccf84c0e3ba0a2eb2ef023,p,1,0.024001139,1,37,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/63926472994a72a844342a717bd12e91aca0cdf4,p,8,8.501108711,8,134,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/b5cf57430620facc1e97b39c19b1d2188fb356d5,pi,1,0.024895166,1,32,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/6f09280753982d03a64e13839b22048141f38c53,p,8,2.412215449,8,49,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/fe10aad62fea8027eed48ffda227e528138226c9,pi,6,0.026583615999999997,4,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/8483a50ca11d24a021e75f5c0b9b4d460faa7b7e,a,4,0.031311473,3,17,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/5abb152ea316b72925e0d0bf3152a30fb61f1958,p,7,0.297044396,6,28,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/77683f987081f15b1457350be050cfd901cb29aa,i,5,0.061868919999999994,3,35,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/aaa05e0025ec781711d973e30bdd09adf5caaa23,p,2,0.038927623,2,34,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/32f5a2724b5e41d021281b23fe6abe2c81c3abfc,a,2,0.050316549,2,77,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/014472d4d4778eadc000c5832a5f630873f4efef,a,1,0.019291901,1,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/14bdbd392f13f3b35f69c29f13235249c555c36e,i,1,0.027068463,1,84,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/74618c2aaf458ea06a91ad19a7cd832f3a199644,a,4,0.703555456,4,139,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/10764eada8a17bf253b6a55d29ecd6102c21bcb7,pi,5,0.070439183,3,49,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/55ac25f90c93555c1bd3a7de53c249b644b77b35,i,5,0.032541649,3,23,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/6d667a3244e36e82aa562e52c9bdecde9622239f,a,7,0.018912682,3,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/c03c1e6d4f4e0a19b888386c33e0cc9fd7be25b7,pi,2,0.060715879,2,58,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/7d4cb3c7c6f81c083ca3c3999a300bbf36d26f1e,pi,8,23.326733403,8,222,47
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/5197b4fc4ba283db95da24757639eff13978975b,i,6,0.8879766929999999,6,64,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/a0bb499fb15c7e341536111677ac479754924806,i,2,0.011498754,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/cb2ab808dd91c268573e28647f1cc45e69227116,a,1,0.013841208,1,25,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/3c69bc86cc43e9f96a5c58dbd7200371f89d268b,pi,5,0.026674418,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/b04d491b3a02bc8de46e4cef6e6454a0d3444a53,pi,6,0.029270044999999998,3,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/28571a5800cbcd7fbd8c14a2f6d5dedff8e1f599,i,1,0.027605957,1,55,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/6f09280753982d03a64e13839b22048141f38c53,p,3,0.103017439,3,54,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/493c63c805b4f66f0a2f68d9d5e254271bcd6dca,a,8,0.8295815390000001,7,39,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/fd2780b8efad6dc9eb6717814acb68f102bc4f26,i,1,0.012354904,1,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/b002e825fc29176f0c92ce8ec21e16c050f97d9a,i,2,0.033481947,2,29,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/2beb571679da98fccf29a941ef1d242dc62072df,i,8,1.561801091,6,83,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/1223a58e85ae756359d07a8eb05079f65f87bf0d,p,4,0.021470794,3,11,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/b13641833d226552dd894163415d9f237d8dfe7b,i,6,0.28395177699999996,5,31,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/c4a9bd09c76e7d03ada285dcdea33fe2db5cdad3,p,4,0.030030413,2,38,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/2ba8597087588af67e89091e07fbc6c20a390d51,pi,8,0.116427412,4,33,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/1464da3954d22b25dc0ae6c6a33ba8cc19d9bc13,a,4,0.009356084,2,8,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/44e1181e45e74b3db44ee6be5da23665e0c4cbd5,i,4,0.25218357599999996,4,74,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/b002e825fc29176f0c92ce8ec21e16c050f97d9a,p,2,0.030730663999999998,2,31,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/a4f995c58ba7e65e6be352704c40d5e6bb427751,a,5,0.015438514,3,3,0
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/e4e128cde80e127c24bfc4e2faf38a8d29d8db57,a,8,0.085441416,5,14,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/5ce00f87790b29ae8db2e833d3f1a380c0d93786,a,6,0.02979486,4,10,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/1f9a78bebf7dd98abdc30883b55a056ce1cdb885,i,3,0.175177615,3,114,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/2ee2c9498088cc0d2d5e451e64ab514605c35153,i,7,0.033982276,4,13,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/a3996593cb723e0da30aebd0d3b0a03e9bcfa6e2,pi,5,0.035622533,3,23,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/1d8a638c6277f6b3af8663999264c1da8f685fce,pi,6,0.189365766,5,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/b5cf57430620facc1e97b39c19b1d2188fb356d5,p,2,0.030252049000000003,2,33,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/80b80816734babed92adcb37c84ced2623c1fa57,i,4,0.09114781,4,27,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/29fc9dab8048ec7abdaaa04c0bea546c6c517876,a,4,0.094824508,3,53,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/a3996593cb723e0da30aebd0d3b0a03e9bcfa6e2,a,3,0.019984457,1,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/872d284869fadab3dfeca2d51d8462d04f1a33d5,p,5,0.22282917900000002,4,52,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/cffbd910ea1d19c17fbc6a4244a1974277a3c779,i,4,0.261276622,4,66,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/e86c13dc2a7df9a6d0e6b892cef8202e56927c32,pi,2,0.012841752000000001,2,11,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/f8a75af379bf267d9950333e8d1628185dba6c7e,pi,3,0.33630671900000003,3,208,46
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/fe6d6ffde103075b5777c4fdd96598f99b8584e7,pi,7,0.037445594,2,7,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/77993c1bf0f38492d43a2aa031777927b0c3df26,a,2,0.062587581,2,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/fae8dfca8c982f885823f8115e7e308336a95367,a,8,0.09039424900000001,5,16,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/ff9deae6faf90ed370672486f4cf6adbed40497a,pi,3,0.05124399,3,30,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/ce66bfa0c03c715a146d34da561b74de96fb51ce,i,5,1.443989631,5,129,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/96f0d86ec35f839979c32c46148da3fd519da4d1,i,5,0.37370976,5,52,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/8a79ee6187ae3158834c92deeade0f92e3226c32,a,1,0.019476800000000002,1,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/87c31876bd2fdb9dded8781c1af47826bc51abde,p,8,2.390978716,7,75,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/429b1b139a3052333c6abf2334cdc036785be91d,a,4,0.23452612499999997,4,57,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/d7b24ac72c2150a128c87a7ffd44e698a8c332f8,a,5,0.125703221,3,59,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/4dfd4fddabbc736e8fd860ef400819874d4cc7e7,a,4,0.023571651,3,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/baa3dfc4025ae8a958f655a7735d416c717981dd,a,3,0.045309417,3,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/84ce60fdd6a11964ad16990265160a9d31c12e56,i,7,0.042408324000000004,4,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/990f4f807ad4a663ce35d4ce7881a8e5bae6e5dc,p,2,0.068968541,2,112,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/29fc765dbd731da8c65416b242de7c935681f357,i,4,0.004722662,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/e22cc59a0c9bbb668a2cf48dcfcb73f4e4921589,a,3,0.28860560100000004,3,116,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/3a0c60d434409290a81e3bcfa8f98152bbd9da62,a,6,0.024493637999999998,3,16,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/fee245d4142448dcd82b645145c0e1c923f708a0,p,2,0.019013686000000002,2,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/666261d72cc1fabcab0dd9c0f643344c1b5044ce,p,2,0.020985085,1,34,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/05e85ef715589b76454e76b27345e10a38df6ee3,pi,8,7.010203039,8,115,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/501a552d5076a15a155faa5121a23c6b14aef55f,pi,4,0.290543212,4,71,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/114aa525a9b1363de380af1bfceddd3c6f1d42b0,pi,5,0.012430315,1,27,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/4333e20d82ffdbb70e93e65beb8664fb8f087097,i,6,0.524702867,4,116,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/5b240cb0873bf050df62a139349e32a83c66f1a4,i,3,0.08857000200000001,3,42,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/9140d601ef233106f2bc0688228ffd7998d46c4a,i,5,0.048803508999999995,3,20,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/73882b263cf23755ac5932393c7e048d0aa5923f,a,7,0.233738264,5,34,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/e79163ceb02f708bb1373f7a228829d3bf5d97c6,i,1,0.041700125,1,59,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/16e21bedbb3a52a73db660105e5e9b2b5f6d20cc,pi,4,0.064452777,4,19,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/c7b5170d13cfbc4ac0f0f7b60c5bdff3070d7f05,p,8,3.329385034,7,109,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/01b7b6ed59bcd77b9eb399e8fe8b10f921feda59,i,2,0.06068153900000001,2,71,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/e3d6b5ec77de1c863d0606f5a821c2b91b01ab8d,i,8,3.213655135,8,66,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/ebb632c8ff697822440640e4088ca9f00ef1f877,pi,4,1.4308815890000002,4,185,41
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/4cc0125fb6864dcecdce0d062c7c5d184ff76b16,a,8,1.889102159,6,98,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/69f8498b8d488f05c0db8466f08bf7241de36f75,pi,5,0.080584711,4,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/04b9130b84a96809b62bb8db45a91ea4a2632147,p,6,0.188565596,5,30,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/20a10b789a634f5bc77f25c01e8dfd9117b319e8,i,8,2.046793541,8,54,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/ae4f174a1f89bc89a3a8a0d51e5f282b3f3ed3cf,a,1,0.029856223,1,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/569e6985ab832a2ba92d11c6f2a6893d8444a2ff,i,2,0.019794825000000002,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/2b8998ff91a8849a61ea6dec7bd8b937318228fe,pi,7,0.12002529,5,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/73e1c74cedb88a14f80bffd7a0b8ddba96c61e66,i,8,1.399054167,8,44,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/5abb152ea316b72925e0d0bf3152a30fb61f1958,pi,7,0.411962614,6,36,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/b3cc61ce8df2468b49a2895b781d9757b683b71a,a,8,7.276157059999999,8,129,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/23c55c167d09094a8224b49b9fa3890a84d2b54b,p,7,0.032541425,2,15,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/d6e8862bc1ac9d869f5fd337df4f1a9f46555b27,a,4,0.040480903,2,41,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/1d2f017d208d9cf8c4a4123841639fe2793410ac,a,2,0.019010501,2,6,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/8ff8a82a8d522621f8a9a26f2f1b31ec852ad282,pi,6,1.485168356,6,73,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/1a382456ff6f1059c3569d2545a1939af28aba1e,a,1,0.013157491999999998,1,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/8b675030814b4343dd03ba43367af86b9c595fc4,p,1,0.059121934,1,221,41
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/8b675030814b4343dd03ba43367af86b9c595fc4,p,6,1.465848813,4,222,42
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/e18aa2a0a88b1a7549c045bb9437e5d8d0de72ac,pi,7,0.266124788,5,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/1e8a566b9b431da928e0e9ba614d3b5f2331d043,p,5,0.22036970299999997,5,32,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/4337995d54211d856e1ca6e26636260a9c30db79,p,7,0.048762872,4,14,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/082ddc62bcb5bb105fb6c4fb02e00c6072a3c85d,a,3,0.048271893999999996,3,24,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/c6d2f69c5b2368d5b3863e4d0ce521a70964cc19,i,6,0.062318015,4,22,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/2971e43faefb6de2a4693bba284775aebabdf5b0,i,2,0.045961819,2,49,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/9340979a03cf03892f0a7900f85187289a4b71f9,a,7,0.333824874,6,31,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/745b236b0fb023556073894df0c570a5a7a82036,pi,8,0.406029556,7,24,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/33dda54ac2fbc984c387969fe46f7f1e735528d8,p,4,0.012648319,1,2,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/ab8de727ebeb2461a6580366faea0b723d8750ce,p,7,0.136149642,5,20,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/23d3f5a6b1201a346a3aefff4b2fbef2a953876a,p,5,0.104164354,4,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/10c8b579ad519aab435ec30e4b7aea9490bf8f97,pi,6,0.112447313,4,22,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/2fa8a3265b2cb23bcf446ee828d9647afdcee6e7,pi,3,0.06224463300000001,3,29,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/45f6ed879eb79e440ae31f414e761b69794c49c5,i,3,0.011586574,2,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/52497d989543895e79ed77e86bb0e36fa920dd56,i,6,0.020675297999999998,2,27,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/7eb6d65a5e4bb84414728626d8b4a8a6dadc9cf1,p,6,1.984937805,5,148,24
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/a439708f5e8a8970832082bcdfd8d25cc40e4d55,a,1,0.027662295,1,11,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/2ba3d356110885026c767979bbc3f8708d0e5866,pi,7,0.029834704,3,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/6fdfaa3e90782129c8d6d6412195988e9a760f91,i,4,0.564905335,4,117,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/bb4967cb767b3d123699e9c55c0ebf23a045fadf,pi,2,0.09313688700000002,2,47,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/bea1bb67839aedaf2a8a440d236b56f320e6e75c,pi,2,0.094338774,2,91,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/b92ddaf597ecb9aceb30162a9d0f71d7c463da29,a,8,0.10001398,5,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/72eb4aa178665e7875515715d419047441c1b7d5,pi,2,0.223121593,2,184,39
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/133a72ae1f496f2c5ec6ce7d93dd9b93c9ce045b,i,3,0.354862547,3,163,38
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/73a7e53c341956526b6563fb27fb474f1c53be26,i,3,0.046519156,3,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/6e510f835ebe346a2c6ae3eb6a6acad3ebc6c125,i,8,2.506949621,7,93,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/bfbd9c27766b1f64776b0a6d06e7fe0407a1a884,a,3,0.032634719,2,32,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/2ba2e2c454ad082b1575c366f21117922d9126bf,i,3,0.041609536,3,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/a53f9eff8af7ba8bc890a3cf4372d7edc26234cb,i,6,3.139709695,6,141,42
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/2416eb058f0eeabda32a3e6382620e06cf778a92,i,7,0.14233462,6,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/13655bdf8c72462a2c33bc75c5bedebac01021f2,i,5,0.14776176300000002,4,40,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/ff11178715001d58e66c5e6cce80ce73da5779bf,p,3,0.049939925,1,19,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/29fc9dab8048ec7abdaaa04c0bea546c6c517876,i,5,0.174521656,4,52,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/629283f5ce770595d8f291eea69e99130d7294c1,pi,5,0.055783957,4,14,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/52b4aff3e45486677506dfbf4c8c9e881001b3d3,pi,8,0.073353521,4,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/53261b26bc7bb7947ca79c8782969919e11f4265,i,7,3.0422466999999997,7,106,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/ab325d51995c79bc0889ad1e5232b32ff5c66e39,pi,8,0.003362681,1,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/0ba08008f38d5addafacb1815955449e85f56b85,a,3,0.060675429,2,12,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/9c3dc551ff94e66cf43e3dfd6971aefd2961cb99,p,8,3.854936152,8,75,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/d16f7446496a4985c549b6ebc1ed3069545891ec,a,1,0.032867738,1,103,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/f745df86ca214c1facc826dd3abdee0d3fcd1ea2,a,6,0.285832044,5,40,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/a855857449242972d08835eee6998b2280db2713,a,2,0.015093985,2,10,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/c24b238d36a5633d5a7736552feb9c38311c0948,i,4,0.054819756,4,13,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/1464da3954d22b25dc0ae6c6a33ba8cc19d9bc13,p,7,0.034348457,5,7,0
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/24fa7628e1e6ff90c833b1a152e96edc5699d7b4,p,2,0.018082084999999998,2,18,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/1d1c552cf191273e392fb50dbea70b21f26216df,i,2,0.017432816,1,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/78db59c0fa01f8ad7aba368e30d1f26b5a717a4e,i,4,0.260710269,4,62,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/ba9863508eb68d76922360bd84999a18a6419d27,p,1,0.034249695000000004,1,92,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/114aa525a9b1363de380af1bfceddd3c6f1d42b0,i,4,0.027151777999999998,2,22,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/7e036f42a65567162d2699eb4da73891cc5cdc6d,i,7,2.013534347,7,68,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/201d6bada12fc83acef4f37470d7d4e25efea6cb,p,1,0.014323392,1,22,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/120b01c4d6c7497d01cb33be2531b791ea2f4a74,pi,8,0.03607483,3,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/af88168a8dfd823806768f5552e673d8879dcb0d,a,3,0.047661496,2,59,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/e303c96a287b7d9a07d3be847215723455372e3b,i,8,1.0907827959999998,8,38,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/b528280069f6268bde8128ac7229dc58422f2a49,pi,7,0.991123412,7,38,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/29fc765dbd731da8c65416b242de7c935681f357,i,1,0.019619598,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/77440c13967d1da71398798d8498525abed8c6aa,pi,8,0.055906007,4,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/493c63c805b4f66f0a2f68d9d5e254271bcd6dca,a,4,0.207793122,4,45,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/a855857449242972d08835eee6998b2280db2713,pi,5,0.03368856,2,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/75ec924870d67303fae7517409f121b3a2a9fc40,p,2,0.025060692000000002,2,22,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/27b52a5f2b07bcf46bdf26fa4f5eb27693171906,i,8,7.424278951000001,8,96,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/b3fd7d23bcf191f50c31171585acbfe1ea446145,pi,2,0.043127592,2,35,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/fb25d1e3cfc01696e5cee9622f43802dd0e14c5d,p,5,0.080792549,3,36,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/dee5b9eb3c8f4acaf852fa4632f13b32d57a849d,a,5,0.164898914,5,24,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/395749d15d1b85271e94dfcd221bfd6d8a5862c8,i,7,1.5585214980000002,6,87,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/6fdfaa3e90782129c8d6d6412195988e9a760f91,i,7,0.475467254,4,114,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/9f61c9554b70630336001def3c0ef62c666e9ae0,a,1,0.043646532,1,124,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/2171f62617333b6045fc8ef7c255c4e5e52a760f,i,4,0.056115034,4,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/9ae242b09403c7316c887cb71201c91b832406e4,p,1,0.034459594,1,119,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/248bab9fa893910cf1f8f9ae82ebfdfb89ec57c8,pi,5,0.19621319099999998,5,32,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/b002e825fc29176f0c92ce8ec21e16c050f97d9a,pi,2,0.014635133,0,31,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/90e77a86c0ca7d312c11983ca116676ef9a7dd59,a,7,0.938339098,5,107,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/7474e0ad15431c8c8fe2a6b254ce4b57aeebb751,i,4,0.32584975099999997,4,96,28
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/0dc97020711356aaf8ead04612a7b68c105434b7,pi,6,0.018051892,1,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/592448f166134a5544d7e2df56c5e6b23e3fc416,p,4,0.069460556,2,73,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/5c65689578489e42342e04a782d6d75cfc5c3fdf,i,1,0.009797947,1,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/0dc97020711356aaf8ead04612a7b68c105434b7,a,8,0.033942265,4,8,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/5b2041393df840538986e4243952e442ebdd57d3,p,7,0.037775659999999996,4,12,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/9340979a03cf03892f0a7900f85187289a4b71f9,pi,6,0.109279155,4,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/fa546ee8375d099577c10a8b53fbcd2663dd5ef6,i,3,0.075295963,3,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/e22cb2d75f61c5a8a4db65d38b706e26967d9ca5,p,2,0.04674874699999999,2,17,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/749575c26cb586a2e6e087de4871ade8b403e9d2,p,7,0.195054159,6,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/d78c29bfd02f8d6df91e4dffc90f7cdd3db1a159,i,2,0.052384111,2,57,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/3df003fb5b99cddb6b371641b276d0cab3505a36,i,7,0.122333474,6,16,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/69230c8908665220ade71745e13f5fb8c54f1780,pi,3,0.017098541000000002,1,26,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/588426fe9e7c5f109fe09d3ab5e6b0854a5faa44,a,3,0.059598123,3,33,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/7474e0ad15431c8c8fe2a6b254ce4b57aeebb751,a,3,0.182949454,3,101,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/110634a82eb8f4707b38d77cbbf96f2caf7dbd30,p,3,0.055032416,3,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/6603d73b5c06f14721f2b08182e531e2c2251128,i,2,0.01250456,1,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/120b01c4d6c7497d01cb33be2531b791ea2f4a74,i,1,0.017757659999999998,1,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/bf2defc7d1200a425ffa70cbaa27f9085f70a13e,a,1,0.008532442000000001,1,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/df922add79cb9d3648570b56a2bc632eda02927f,p,7,0.165654513,5,28,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/51d9bb2e6c762ce4b5870d68a48a96b8e6905800,pi,6,0.01744136,2,19,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/9472a8b5fe45efd3acaa4f3f381be570425a7ec8,p,2,0.026423057,2,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/c4aff53c0cd05279b30acc6d456f6e7fa092d280,a,8,2.60472845,8,57,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/baa3dfc4025ae8a958f655a7735d416c717981dd,a,2,0.012397812,1,25,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/4dfd4fddabbc736e8fd860ef400819874d4cc7e7,p,1,0.00820842,1,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/990f4f807ad4a663ce35d4ce7881a8e5bae6e5dc,pi,8,7.9003045,8,114,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/d2798f0aeccd239bf40dcefcbc834f719d2b31b0,p,3,0.014825105,1,17,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/bfbd9c27766b1f64776b0a6d06e7fe0407a1a884,i,7,0.128825215,5,24,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/a6a282ce5901cba927f7ed8f1b496ab39ee34293,a,5,0.021105472,1,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/2305aa4ba578a577245035e412ac3fdf731a0d71,pi,3,0.026442082999999998,3,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/8965cebad6a04eb89c06552391926548c3fa8187,p,4,0.090442799,4,22,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/804b3c4fd2f1af089c14480081469b1e03ea2639,pi,7,0.562034517,5,57,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/dda169657bdb79c4c9a18ccbe5cc646f3ea190f9,a,8,0.01134727,3,5,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/6c9f7ad8ef820261d0e2c8eb59b7255aa4c409ab,i,6,2.4789298360000003,6,118,32
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/7358515b076275fa9aa369d9b516f408baccaca8,i,4,0.013101999,0,9,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/b853ce2b1cd519d12f0621ea59ad46dfc36a2c61,p,8,0.041165846,4,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/429b1b139a3052333c6abf2334cdc036785be91d,p,2,0.05103959,2,57,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/04c547a6e02a50ea7a7728b9d0094b28d228bc42,p,7,0.024951503,3,13,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/671440d9ed6fc13c8a5cf54c21e45410e356db02,p,4,0.019638285999999998,2,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/4ca0098e617e8db2687e13ecee799c2799df039f,p,5,0.39299934999999997,5,56,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/87d1a77d4cf39aaf8e829f2108a60bc9dc650a42,i,1,0.057134507,1,122,32
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/fda8fae4c128d45648da05cae3344ac4dace3040,p,5,2.10366833,5,159,33
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/84ce60fdd6a11964ad16990265160a9d31c12e56,pi,8,0.072751465,4,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/5197b4fc4ba283db95da24757639eff13978975b,p,6,0.8931603899999999,6,66,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/44868e67825eeb223582a32f8b15a8e92954483a,pi,8,0.096672529,4,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/3c4bc7087219539c1fcf688a4db591c4acd52c9d,i,7,0.47740076600000003,5,61,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/e3a54b1ef8216f5bc065c721c8e6dab143f74537,a,7,0.029713748,2,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/a53f9eff8af7ba8bc890a3cf4372d7edc26234cb,pi,7,5.086837396,7,146,42
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/c24b238d36a5633d5a7736552feb9c38311c0948,pi,2,0.015961942,2,15,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/110634a82eb8f4707b38d77cbbf96f2caf7dbd30,pi,6,0.272410268,6,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/0acf9e7aac3c0ee70e96c333d97f36145a07c7e5,pi,2,0.031993763,2,29,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/ebb632c8ff697822440640e4088ca9f00ef1f877,i,4,0.9996142530000001,4,179,41
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/44a599da235ead1f5b31d674ddeacd3877cea675,p,2,0.149002806,2,154,43
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/2675ad269cab3da2c1a7ae250055b800370e0f6e,pi,4,0.0979075,4,23,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/f01535616429841d00bf83c13b908a09ae497cbd,i,3,0.085950844,3,42,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/88b0987628dd0623ca930ac89893513d35ebcfe7,i,5,0.12027446800000001,5,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/7ba252bc7b2aa3c28843702efcf4b85e4e635b60,a,6,0.133938504,4,37,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/2171f62617333b6045fc8ef7c255c4e5e52a760f,a,4,0.012362825000000001,1,22,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/de1e80dd8a07df352701faeb513d645568c2e08d,i,2,0.043414126,2,53,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/46e55d5f4cd1bf898704a15757ce2f434c1db0d1,i,5,0.11258369,3,70,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/f1e7300b545cc8a7aa91ab9d48090e54e3066791,a,3,0.013858786,2,10,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/b2a4ca0dd392980609e1895c07dd5fa9c685dd25,pi,3,0.047794996000000006,3,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/3ad17ee265651331bbeda29013c638401d51112c,pi,2,0.036705648,2,41,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/395749d15d1b85271e94dfcd221bfd6d8a5862c8,a,8,5.407773842,8,92,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/501a552d5076a15a155faa5121a23c6b14aef55f,i,1,0.038662928,1,68,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/73e1c74cedb88a14f80bffd7a0b8ddba96c61e66,p,3,0.12263750400000001,3,51,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/ad201060f113802b07c49e2dbd1f5d55dcda8140,p,1,0.008149196000000001,1,11,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/10909638068a74a1ec3b4590c2c2bd7935a686c5,a,7,0.049961757999999995,5,11,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/8b555fdf8c507d2502061138734d7418dc6baa2c,a,2,0.045500354,2,57,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/63503d8da5ee06a8e8c2ff087379a181c600260d,i,2,0.062909941,2,52,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/ea8724647031b7c36b1e48d544bf20fca3dc45ed,p,1,0.017838131,1,29,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/bea1bb67839aedaf2a8a440d236b56f320e6e75c,p,7,0.383645052,4,94,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/0721723f28d1e4a6def78bf3bd7e32df0b3ba038,a,3,0.029485248000000002,3,15,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/6f09280753982d03a64e13839b22048141f38c53,pi,7,0.211726265,4,56,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/fb1fd33235616304752ab1c9faef187d844d09c7,i,4,0.0158164,3,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/a85d0030a9095f9569f9aa512efb10206f93c82d,i,1,0.013588238999999998,1,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/321f7272538a780b580b43db318d1daa7bb95e16,pi,6,0.440803487,4,92,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/4b47556a464feb1eb68b71ec339cd20d8c3c2c92,pi,3,0.299953421,3,154,36
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/908b4ac1be7eabda666836e09fec6ee11f44c510,i,2,0.030270798,2,37,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/2fa8a3265b2cb23bcf446ee828d9647afdcee6e7,i,5,0.016494961,1,25,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/9c214212bfb8b750611c47dde53a8122c9623147,i,4,0.29865817699999997,4,84,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/5251f652ed37b07ed052b2df7744de53bea5195a,p,3,0.035257343,2,45,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/900028c8ad13a9867c448b4baf60749c7bee6dc8,p,8,1.8483176749999999,7,69,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/71daf75cdd7443a4826ae4e0e06bd81d3a6d13cb,i,1,0.024384022999999998,1,76,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/3a0c60d434409290a81e3bcfa8f98152bbd9da62,p,8,0.051066117,4,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/13655bdf8c72462a2c33bc75c5bedebac01021f2,p,3,0.08783830399999999,3,44,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/e7633fc5780ca84516d27463095b2513576a8e34,i,5,1.028794239,5,115,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/8b42c68a2e0833daff41a4b1123bd4df12bf6d4f,p,1,0.016250017,1,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/209360b72f67d2f02889cab1906d84f882fbceb0,a,1,0.038781052999999996,1,116,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/2675ad269cab3da2c1a7ae250055b800370e0f6e,a,5,0.195028721,5,28,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/e7633fc5780ca84516d27463095b2513576a8e34,p,3,0.09999774,2,119,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/39cf4e4fb0d3e05a31ddc137c0c64a8c37972128,i,8,1.659601464,6,92,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/e04a942313e599fb653bbb0a315ded3f7fade528,i,1,0.027496232000000002,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/db49c9f036bf5c18517041a75108fe16ddcf227a,i,1,0.017623618,1,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/eeb93a5aa6b525a93c5c04d9dda215998d07756c,a,5,0.021373095,3,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/6326bd508d4f19f3df9a772142ac580c76fab814,pi,6,1.7687300559999999,4,278,69
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/c03c1e6d4f4e0a19b888386c33e0cc9fd7be25b7,a,2,0.024194622,1,56,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/a7b723147dc43d6846f822c32a7c95d5be79b9f3,pi,3,0.124624615,3,48,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/13655bdf8c72462a2c33bc75c5bedebac01021f2,i,3,0.065826949,3,42,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/360d3de1b9edd1d8947c1865dad5cf57458d16a5,pi,2,0.018719212,2,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/6f9c85931d86bc5b8a9cc87c6aeccfbeb553bc84,pi,7,0.028829988,3,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/770aa68c8a556e70f3ba3d23b8ef2c8d2905cb99,i,8,0.37423463199999996,6,39,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/5a3ab8483dde17d1448576317ea27508a35fbb40,a,1,0.026928842,1,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/dcd8a5afa5eac2b776bfc82ea76011115b517189,a,1,0.013380152,1,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/b002e825fc29176f0c92ce8ec21e16c050f97d9a,i,8,0.32834757000000003,7,23,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/406b2b1b258b8bc769f59e5d42340b6818f1519a,p,6,0.081664231,4,27,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/29e283aea47f77aa21fb1ca451ba358edf9b5f23,pi,5,0.20063695,5,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/e7877412f6690d1afaea5cc688272d48fce47327,pi,5,0.016550882,2,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/db71c89a73f99e7325b74b482e4617da796be268,pi,7,0.015906585,1,17,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/06b9b8cab62b96974e72833275664696e62b63d3,i,5,0.023716967999999998,3,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/670496be6fc4a5207dd03cf872d5a3f0415c8664,p,8,2.632453462,7,72,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/393ab900fd70a3aac20972a68a5222f49cd1d87c,a,7,0.40892591100000003,6,33,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/0d0f171a248e04d52d0ce77d5ba6616106be8897,a,7,0.468543066,6,37,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/16f07697e2b8c8e87ae918a4a3fcaffb0e8febbe,a,4,0.037517532000000006,3,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/b5cf57430620facc1e97b39c19b1d2188fb356d5,a,5,0.263447828,5,32,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/4d1947db8792ba0eb7a105bfb73e0448fe8227ef,pi,1,0.024305388,1,32,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/745b236b0fb023556073894df0c570a5a7a82036,i,8,0.032162493,4,12,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/1dffe84c734a71736265f008c979e8ba1079e7e1,a,3,0.112674101,3,75,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/d15ab2dc829bc6cb311bd44b56d184910b54d920,a,3,0.018209322,2,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/5edc0ac14e724bf73a0226db31d91904cee00aa5,a,6,1.6359999079999998,6,88,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/082ddc62bcb5bb105fb6c4fb02e00c6072a3c85d,a,2,0.023996137,2,25,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/44e1181e45e74b3db44ee6be5da23665e0c4cbd5,pi,6,1.001005055,6,76,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/59e16db3b98c735c644cca29a78d74778865f74f,i,5,0.043481952,4,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/666261d72cc1fabcab0dd9c0f643344c1b5044ce,p,7,0.542561735,7,31,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/2ba3d356110885026c767979bbc3f8708d0e5866,pi,1,0.01670201,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/9880af0d9a469435f8118423f2e81d71a8617c3f,i,3,0.021479291999999997,3,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/57423c520d09bc027dec7799b6d778d81ecf22da,p,5,0.203142466,4,45,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/ab325d51995c79bc0889ad1e5232b32ff5c66e39,pi,5,0.032865271,3,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/3cd0d1dff4e799fa5bbecb1d56d24df62684b883,p,2,0.015014228000000001,2,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/e3f94b3c675ffd3cbfb15070611063eb1c0a7c02,i,7,0.439107585,7,28,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/86752159293f4ba6785192568d7aa4de40300916,pi,2,0.083395371,2,102,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/06d0d6c79e4b75a9059a9031dd1e704d169754ca,i,4,0.694696638,4,146,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/66d4b28dcda9289100d9ae5e4fba9d0e7b886995,p,5,0.035810515,3,15,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/2f691bd024fce5b9c5522c9eebc3bff3da78e888,a,8,0.24887485499999998,6,30,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/be0cb8e692a2544292363e5893970def797d0837,a,8,0.305237184,6,21,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/baba841a6cc2ac0afaa20bd90a6f5a6d8bd02fed,i,1,0.019372992000000002,1,12,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/db71c89a73f99e7325b74b482e4617da796be268,p,8,0.054999303,4,18,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/0fde9a360ae06e3ab7f222294f41b26b411eca1f,p,3,0.098869224,3,51,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/209360b72f67d2f02889cab1906d84f882fbceb0,i,7,3.633903798,7,108,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/324b8fecd0ec7184d8c9269c1e4c961baf501f5e,a,7,5.335099404999999,6,121,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/04b9130b84a96809b62bb8db45a91ea4a2632147,pi,6,0.14228752,4,34,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/e3c110f8a6c2e05662bda7293607721dd700fdf5,i,4,0.053565762999999995,3,33,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/d86c878dfca6405075012ca533914b7f2853e90a,a,2,0.02347547,2,6,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/2cbc809d705abdd76f64635c3e4acbdc7fca44f1,i,6,2.7907924920000005,6,115,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/073ab6e465b5c42dcd8d8e583ecc8fa211e3bbd4,a,2,0.009752897,1,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/233c8c55f235a8b81cf90387f0a4a0ac27fd0f16,i,2,0.028382096000000002,2,10,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/f293d81a7e0b009243f1e8cf5088a187c209e701,a,1,0.012751003,1,22,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/48025783c8e6f0cb3647bdbca5a44676351967ac,p,2,0.011161345999999999,2,6,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/110634a82eb8f4707b38d77cbbf96f2caf7dbd30,p,4,0.038289514,3,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/49bf2b58d94ba5f8d2b9ea22dd10d5121d101b4e,p,7,0.035364613,4,9,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/9aeba8077c59b94b081b0364aa8b3d9eaf0159a3,pi,2,0.034437427,2,44,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/e3249fa70d08cd2828c022d5eebfeebb98d1f6fb,a,1,0.012629321999999998,1,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/1de07482358b98bc5a05a14d47982dbdba6d2259,pi,1,0.011509571,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/005aed94e2bc015776eca4094baa5011ed8d83b0,a,2,0.009089026,1,10,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/e2c69c48ee56ffa5e4ed27771f876b55a37c2bb6,p,1,0.015442220999999999,1,41,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/429b1b139a3052333c6abf2334cdc036785be91d,a,6,0.5264549009999999,5,53,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/d02e9c9ed132ee2bb7fae3af8a7775ad189cc371,i,4,0.101146037,4,34,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/56a331f4ba8ae4d812d068b3d2dee68d300cb566,i,4,0.023748633999999998,2,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/847c02fc3aebc719f47e72cb006a480c6e50bb37,i,2,0.019200054,2,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/efbce316a3da7bd5cfc658f8005a0b19edbc541a,pi,1,0.035732632,1,115,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/2ad45dc8663575171f5e80da1a25df365288e6e4,pi,2,0.021374668,2,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/e1f775a456625f14b883bb0c3be3af40f6943c71,i,3,0.091690858,3,53,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/a336a646a2910f3228cd4298b44c3da3df8a71f7,a,3,0.022438602999999998,2,32,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/9f61c9554b70630336001def3c0ef62c666e9ae0,p,8,1.496059914,5,127,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/833be37f90b19a49431889ac53f562ce65be1eda,pi,4,0.041422151000000004,2,60,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/2ba2e2c454ad082b1575c366f21117922d9126bf,pi,7,0.573587584,7,27,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/25454363a24bdb8058ab71d5616dd7027475a99c,p,7,0.23273450799999998,6,24,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/c9b038f142e703165b105015fd1bf430dd386e94,a,5,0.07445355199999999,4,22,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/bfe251720e7bdb8d36b39f0eb2fba6903101f1bb,i,5,0.030097123,3,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/9f895d2ab48609da044ce5148b6c5cc39644b22b,p,4,0.028508743,2,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/e56c85c5714d47b4df326f6c7ae3b100e9ebd720,pi,2,0.05740705,2,58,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/423b68ed139324dd642463c8a97c794514b93e2e,a,2,0.025780479000000002,2,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/efa532491ca49cda4aae538f258bb7e8c49c0665,p,2,0.083509801,2,122,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/f5e2c0f0d3836e647c08bd891d362ce9d6989805,a,4,0.581498023,4,110,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/588426fe9e7c5f109fe09d3ab5e6b0854a5faa44,i,3,0.039198662,3,27,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/bea1bb67839aedaf2a8a440d236b56f320e6e75c,pi,8,1.6899445260000001,6,93,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/cd954d9c234f70e38f62d81547f0640def7ed0b8,a,1,0.030256657,1,84,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/510fc7400a0c821f6b26392868eac220dec11bf0,a,8,0.207199665,6,18,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/133a72ae1f496f2c5ec6ce7d93dd9b93c9ce045b,p,3,0.334266529,3,169,38
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/baa0bce0b66b22c82e0888e4ed023f4561fa463a,a,1,0.010672976,1,14,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/7d4cb3c7c6f81c083ca3c3999a300bbf36d26f1e,i,7,11.11786802,7,215,47
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/25a790b950462029678e525e72cde40b7bd9a740,pi,6,0.036509786999999995,0,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/cfd0d6ed3e0cee291c458af0a2f3e08991b47162,a,5,0.07409349,5,12,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/ff1c19d3ffa2e7b332604667af16265449a04e7f,a,1,0.011427053,1,23,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/477124853a150014d1ef9ceaa7eb6409420297ba,a,5,0.02760141,3,17,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/7e4c190a7131f2ec6d3dfb6d1e3ec3ab83ea7e9e,a,2,0.023636513999999997,2,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/e35cdedcdc86bf148ac0741d456ccff3c67af249,pi,6,0.03772347,2,14,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/753a76ea97bd8b8149753432bd3ddb9c813da394,pi,1,0.015973323,1,53,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/331240471de1cdd10713dcab2e85c01ab1b764b9,i,6,0.25702015899999997,6,25,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/474a0efa758385262d88d5817789e887e28976e0,i,4,0.112829864,4,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/0ed2cddc9b9cefe513be0253ccf0367bcab3bf0c,i,7,0.621644263,7,38,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/af6d49756fa353f0b56f2e0b2ba19a8009c62183,p,5,1.114382054,5,109,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/282ed97b2d9fd838c4d4500d2d3fa99c9d7ce2d0,i,7,0.459999049,7,30,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/f94af72aa09f4d21a2c5233f05b7a12e16e69764,i,7,0.231967595,6,24,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/d16f7446496a4985c549b6ebc1ed3069545891ec,a,2,0.084409621,2,104,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/45f8eab3a3ca9da95dcf09fee152b81cd86852ff,p,8,0.074833069,5,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/ce2f8ef9b80eca54979cffc03b06f32fcaebe930,a,2,0.052678882999999996,2,65,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/de1e80dd8a07df352701faeb513d645568c2e08d,pi,3,0.129405923,3,58,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/d071134f834652f1de51acd46c87a5b4a38d0ef1,i,5,0.015539035999999999,1,6,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/2e12b76dc90b2bf188274e2b36dfcfd34bfe0aac,a,2,0.008741683,1,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/54f5353f9f069602a774b1b28d6df8d80b11f283,a,5,0.116265108,4,25,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/9596611f98c46244b601c48e57dfc3dcfbeefde5,a,5,0.27115145,5,36,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/f5186110616f6e068e497d81d3fd4d4f1d3d9d36,pi,1,0.017343542,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/44e069257dcdf931b0f59a597852145c91ff4c01,i,5,0.009074289,1,16,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/e7633fc5780ca84516d27463095b2513576a8e34,p,2,0.097430654,2,120,28
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/4cc0125fb6864dcecdce0d062c7c5d184ff76b16,p,8,3.1190552499999997,7,96,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/ac95f9bc337639ad3b70fe8a80079913b7f44e4a,p,2,0.057327641,2,73,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/bdfaed16b0f4bb5a1d0a8ce03f46b02d75aa0d4b,pi,8,0.059022661,5,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/d3c04984772cd15f322b9dd3c561b0a2707bb378,pi,7,0.045254785000000006,4,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/088ad29bb8b4892aec2a3a59b265f8f17f6f3384,i,7,0.146190394,4,39,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/900028c8ad13a9867c448b4baf60749c7bee6dc8,pi,2,0.048135874,2,69,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/0734f3f60a0d5b9bb4f0d54b03306bd289d8d262,pi,3,0.19719867,3,93,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/753a76ea97bd8b8149753432bd3ddb9c813da394,i,4,0.039680743000000004,2,50,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/faf3ff7dc5d83eeb53b8d420a820980e579cf309,i,2,0.035404687,2,39,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/32bf17dbc86bfd71b6fa09bcd33f6ab74a437aea,i,1,0.020362681,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/b2a27c17544262ba18c5af39ee8ef490dd9d53ea,pi,1,0.007830792999999999,1,8,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/53261b26bc7bb7947ca79c8782969919e11f4265,p,8,4.585801213,7,115,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/c0462c1af28d2ea903b1eabf0295d978ae13c84f,i,7,0.317870631,6,30,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/9a9c449808a6e8f4d34c0d37565ffaa5bf98a206,a,3,0.07817864,3,49,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/eca93b8fc30033a5d9413d6c994ef66793d4dce2,pi,7,0.007587578,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/e3e8275fe7b81281677544c451a97f5378dd9876,pi,2,0.0070263420000000005,0,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/53aa051916a00a80e304054a48ffb346cfe62aea,pi,8,6.922179304,7,120,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/db87781b3117b0795cbd5ec3ed739d1447aa7333,pi,4,0.06645680400000001,4,14,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/86752159293f4ba6785192568d7aa4de40300916,a,7,3.8440290420000003,7,105,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/493c63c805b4f66f0a2f68d9d5e254271bcd6dca,i,8,0.75751542,7,37,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/f94af72aa09f4d21a2c5233f05b7a12e16e69764,i,1,0.015229161,1,30,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/7ca5533ba2cec36d42e2c304ef640ae5f94d4296,p,6,0.096215192,4,27,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/4cd5d6ff31f963c63075f7a8edf3a6a2936d12fe,pi,1,0.025292636,1,45,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/0ba08008f38d5addafacb1815955449e85f56b85,i,2,0.01417549,0,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/1ccf1241000eb1c65afb038ae735252fcccd506d,pi,7,0.131566088,5,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/233c8c55f235a8b81cf90387f0a4a0ac27fd0f16,a,1,0.014094053999999998,1,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/60bb6c6a60caece14f209f4d4b822c07bf0f9891,a,2,0.08353158799999999,2,101,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/bc30b684766cceefbb324e83f775f4df375db7f3,i,3,0.027592189000000003,1,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/d7b24ac72c2150a128c87a7ffd44e698a8c332f8,i,8,2.298590934,8,50,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/ba3be4011585fd0e550f4d55ee3c7c434269875f,pi,4,0.019595122,2,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/eabce2e787985b192a409951db99f8ae24b1e248,a,4,0.252420671,4,77,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/a1d02ab8c249879f76f889f6a8c5739423ae9f5b,a,6,1.611437694,6,85,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/f0952760cf93cb8f1c6535243f7bcbeaf5e57593,pi,1,0.016264048,1,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/e3f94b3c675ffd3cbfb15070611063eb1c0a7c02,a,2,0.050470965,2,35,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/674d8b887a657ca52d5f72935e3809a62c8fc722,a,5,0.668809062,5,79,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/02b6c5281f93ed4fa22fd8c89535b214caa3e5bb,p,4,0.065755641,4,13,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/f18f659353dc733e7f91b99419ba94a572e6d719,i,6,2.1423419729999997,6,102,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/efbce316a3da7bd5cfc658f8005a0b19edbc541a,pi,4,0.605067365,4,118,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/66882d3f5b5d5aadcefc62694330f17dc13e6108,a,5,0.177038182,5,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/3838422309bea2d164ab01cfc33f64115a5a98fb,a,1,0.08450479,1,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/7197e78788d3ad1c0a52bbee44fa93242d1135ad,a,3,0.048525149000000004,3,21,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/d78c29bfd02f8d6df91e4dffc90f7cdd3db1a159,a,2,0.040851192,2,59,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/578d81985ae6af9c94a832f74c68341e3c182ba7,i,7,0.051867843999999996,4,21,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/360d3de1b9edd1d8947c1865dad5cf57458d16a5,i,4,0.023290057000000003,3,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/331507f69e075a46311e9dc643acca3f73fde2a9,pi,2,0.026175675,2,41,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/a448573f97fdf74393fb4188ec976d1c1c7191dd,p,2,0.015875024,2,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/94bde3d480a9a9b170d84d52c59dd880d5d2ab32,a,8,0.963376754,6,53,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/9c3dc551ff94e66cf43e3dfd6971aefd2961cb99,i,2,0.063788682,2,71,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/1d3d8ffef1c910d641535b48a02a9c387c030a74,i,1,0.040590483999999996,1,192,45
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/c420d3688a8556aa8a99f7c59ddfbcf7890552a4,i,2,0.112547536,2,141,40
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/d861380228137825e8d03a14d847bcdb4dad4f2e,pi,4,0.40984721700000004,4,118,39
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/13e0d3ddfd61334be319ec74b36a1374ee4b393a,p,3,0.252880672,3,105,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/d923b1d1acb856d841b14116440560d282a64602,p,1,0.058665439,1,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/674d8b887a657ca52d5f72935e3809a62c8fc722,p,6,0.6600126230000001,5,76,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/0721723f28d1e4a6def78bf3bd7e32df0b3ba038,a,6,0.138696705,6,14,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/df188a1013585eaf2c3402d4430773f816f60942,a,6,0.407344043,6,40,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/719d044cc08c353ca4b5ef1afb427a9752103702,i,3,0.259734544,3,109,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/469251145b13dbfc3926d56840e58995a3b7dd9a,p,4,0.059972792,3,43,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/ac95f9bc337639ad3b70fe8a80079913b7f44e4a,a,4,0.354345904,4,75,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/e81f01cc1b3d52757ea8247b66a06755e148b1e3,a,1,0.027781901,1,43,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/945ea6f974c65b1615dc8c82ace9c553a70e1267,pi,1,0.014983442,1,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/331240471de1cdd10713dcab2e85c01ab1b764b9,p,3,0.022843252,1,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/4cc40168b2c07fb46d0050a1ca41c40588fa828b,a,1,0.012430143000000001,1,21,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/578d81985ae6af9c94a832f74c68341e3c182ba7,p,4,0.058413050999999994,3,28,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/d4fd19c7b485eda03f54039dc94fa8c3d648f70c,i,8,0.39408967899999997,6,34,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/07053ba60b1f279ac71cf36315e04d996621f0c4,pi,2,0.022795061,2,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/5c80c454bc56dfe486ee6e9dbc76f45e10011ad7,pi,3,0.03690594,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/aaa05e0025ec781711d973e30bdd09adf5caaa23,pi,4,0.107620943,4,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/00bf3e1e98d1e6a47a2bd6e3ef4ba71e045a62fb,i,3,0.10330652600000001,3,44,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/8937f4333789ee642e7ce742ddf677869c29a990,pi,3,0.09847800599999999,3,70,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/9aeba8077c59b94b081b0364aa8b3d9eaf0159a3,i,6,0.43869835799999995,6,36,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/1d9ceb94f44aecf24906a45e2a1ff724d228e3d4,p,2,0.071514827,2,83,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/5c872d01922c156a335d8e56f669bed4d2b8b239,pi,5,0.012758806000000001,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/b57cabccaf82c55fdd618fde6fc22d4c701fdbd8,i,7,1.9775221790000002,7,71,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/4dfd4fddabbc736e8fd860ef400819874d4cc7e7,pi,8,0.30498251299999996,5,15,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/e2c69c48ee56ffa5e4ed27771f876b55a37c2bb6,pi,3,0.08648866100000001,3,43,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/22c904af52a85d9f2cd52964f3260d727db6d1cd,pi,3,0.321644159,3,146,37
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/33dda54ac2fbc984c387969fe46f7f1e735528d8,a,1,0.012242813,1,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/ee63df53bf5b09ff58b36c6ef15205ff3c15ccb5,i,8,0.207607181,5,36,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/6f09280753982d03a64e13839b22048141f38c53,p,1,0.033892321,1,54,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/d071134f834652f1de51acd46c87a5b4a38d0ef1,p,8,0.038095743,4,9,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/4c41380cbe0c3e8c66ca442eace0c6ea53c906ae,a,8,0.374716035,6,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/c6d2f69c5b2368d5b3863e4d0ce521a70964cc19,a,7,0.068979728,3,29,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/b2a4ca0dd392980609e1895c07dd5fa9c685dd25,a,7,0.009273414,3,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/85aa0d09dc72eb6421ed293830fbec8bfa7b9cc7,pi,3,0.091340216,3,59,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/0e3f31320f67d9762937096369e9c6118e8dc320,i,5,0.045273157999999994,4,14,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/7ba252bc7b2aa3c28843702efcf4b85e4e635b60,i,7,0.095828814,4,28,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/629ee4ade18e385851b76a50b75f978673aac9c8,i,2,0.022760916,2,29,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/1ccf1241000eb1c65afb038ae735252fcccd506d,p,4,0.044565917,3,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/f3e2e4f16e580e8828528c9fd0de99fb58244218,i,2,0.015039166000000001,2,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/75492c87dcd94e147b51e8057a896e64f5347c70,pi,4,0.10003805,4,27,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/361f426903305a4f74028d0a037474085f3abc3d,pi,5,0.019780319,2,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/1d3d8ffef1c910d641535b48a02a9c387c030a74,i,2,0.145011109,2,191,45
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/8f7f49781e7f9cec399196c6d2a1a074d09483b6,i,1,0.011269297,1,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/0a97abae9dbb4808307b16b210fa744a604b383b,pi,7,4.983261179,6,206,40
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/136d25dd7815cd1d12b1c6ea89d5c7c71c5183a9,pi,4,0.042136331,4,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/dfa541f5f8c3ce92003b090761ae1444389fac7c,a,7,0.013942131,2,3,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/0ef1746dd56d10455e0726ca0e9fd5d728ff5950,p,2,0.022470842,2,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/9a8f359695db3ddbf86400b46d3a1a57d913e6a4,p,6,1.3573269760000002,6,79,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/de18bfd9d3d41955baa4542b327b9d969fd3775f,pi,5,0.056574333,3,32,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/136d25dd7815cd1d12b1c6ea89d5c7c71c5183a9,i,1,0.016907712,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/60e8dfc2013b6fded74681c7e3b11b744aaa9ad0,i,4,0.073451179,4,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/e35cdedcdc86bf148ac0741d456ccff3c67af249,pi,3,0.029281278,3,15,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/629ee4ade18e385851b76a50b75f978673aac9c8,pi,3,0.051444685000000004,3,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/c857c7e137c9d9c2191a2754160a099bfd2f9dcf,p,8,2.164101288,7,75,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/f5186110616f6e068e497d81d3fd4d4f1d3d9d36,p,4,0.020923109000000002,3,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/5c80c454bc56dfe486ee6e9dbc76f45e10011ad7,a,3,0.015467181,3,6,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/13bf1be3a92d89f58355dc69fcdf1d71cfbdd29b,a,5,0.020797422,2,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/cb2ab808dd91c268573e28647f1cc45e69227116,p,8,0.31695807800000003,6,26,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/be2bb604d98eaf775b3a01f5ede37fe78153634f,i,5,0.170576741,5,28,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/bb637b739036e4a357a2a3bb256f954f4f295552,pi,4,0.021115613,2,28,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/87d1a77d4cf39aaf8e829f2108a60bc9dc650a42,a,2,0.095540548,2,125,32
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/d195adda8b5fb38abf517b742a3d21b28b68e629,a,8,0.060740753,4,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/a84996111cd60ed03a8d17c77ba53ce85c0546e5,p,1,0.01965953,1,37,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/592448f166134a5544d7e2df56c5e6b23e3fc416,a,5,0.640038766,5,72,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/77683f987081f15b1457350be050cfd901cb29aa,p,3,0.082942335,3,41,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/4f7936853d88db492d5090ce49a2cbfeebccc376,a,2,0.017092800999999998,2,17,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/2971e43faefb6de2a4693bba284775aebabdf5b0,i,6,2.156506982,6,45,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/eeb93a5aa6b525a93c5c04d9dda215998d07756c,a,7,0.014961746000000001,2,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/541d4c60d1fc4e3bfad91de251ec762c428e8ea2,i,7,0.209912417,6,25,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/749575c26cb586a2e6e087de4871ade8b403e9d2,pi,2,0.018151365000000003,2,22,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/670496be6fc4a5207dd03cf872d5a3f0415c8664,i,8,0.474910555,5,64,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/52497d989543895e79ed77e86bb0e36fa920dd56,a,2,0.033531240000000004,2,35,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/a47fdda4b4edc64354f3f1d816136ce231bff449,i,6,0.771974633,6,56,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/00f3b2b096c14e7910f9bdd987981d674a5fcd3a,a,3,0.013389477,1,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/10764eada8a17bf253b6a55d29ecd6102c21bcb7,i,7,0.173968347,5,41,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/14bdbd392f13f3b35f69c29f13235249c555c36e,pi,5,0.749482034,5,86,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/d5342e11e7efdf7da901ad2df09a9dff6a967a60,i,6,0.669826785,6,64,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/b6c66ef8d4cb38e35c1d2678034d833917bfe14f,a,7,0.037864819,4,11,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/16bd7dcfaafb4a0db78c3d3b90032df8d32c747a,p,5,0.013519195,3,7,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/25d8fe83af99b411e2b9311bd74cf03036a42e6e,a,8,3.228700863,7,96,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/fad95d89ccc38a0694e166bdcfe5128a590003ef,pi,8,2.136500388,6,86,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/b432e8635b900a40e8c57c77404b15f3f2f27760,pi,2,0.080267416,2,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/c420d3688a8556aa8a99f7c59ddfbcf7890552a4,pi,1,0.074876677,1,142,40
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/b4755a0130758afe1f2494d534c42a9093d8f2d6,i,8,0.502305875,7,33,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/28f5f00606088f70537cbbd6c7cc72d56ee67950,pi,3,0.182489515,3,95,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/501a552d5076a15a155faa5121a23c6b14aef55f,p,5,0.289332995,4,72,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/59212c979dc9b32de270e2a58a9fbd05810364fd,pi,6,3.603448794,6,177,38
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/ddd7f4124b88fa352997986e60f668589cbbe7d8,a,7,0.020358779,3,11,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/096feba187380d39688b24e5a1680980951a9395,p,4,0.130331813,4,30,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/1fa58af358fefdd72b0355eab73aaaa6e376e32e,p,2,0.013390531,1,13,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/7c1aeb69bcd15b7f55e9a5a51f12d62eca1d1691,p,7,1.1261586520000002,7,55,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/cd0bdb42afa355a74c4dd189d16e8c02e3d8dd94,pi,2,0.052340423,2,44,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/fe9f72088a2994a8369c61461d6ed1f23e2aab42,i,1,0.021367648,1,31,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/2cbc809d705abdd76f64635c3e4acbdc7fca44f1,a,5,1.5655228490000002,5,120,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/2ba3d356110885026c767979bbc3f8708d0e5866,a,1,0.017889698,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/e30822c3d1f864146b59d04a21b85e50515c2e51,a,8,0.363026573,5,44,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/52497d989543895e79ed77e86bb0e36fa920dd56,p,4,0.023651323,2,31,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/c8bd9908016920ffb2e5968db5190b1d03c50b8f,pi,6,0.629062019,6,43,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/ff11178715001d58e66c5e6cce80ce73da5779bf,i,2,0.019335397,2,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/f9f13c3f637c7eef39226e0a1ab410969c83dbb0,i,5,0.028450944,2,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/a5cc53fc93103eb39dbe080716d97ffd1a4d6ff0,i,3,0.044813527,3,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/753737c112ed5ab6cfb70d2263d223cd5b52ed10,pi,7,4.895043254,7,121,24
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/ea864bbdcff8d1fa78cda0084b08673149b0f4a8,a,8,0.357656815,7,23,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/8814f6f756b9140cbf9e50907a3145e6eab60618,a,5,0.024601838,3,7,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/c4aff53c0cd05279b30acc6d456f6e7fa092d280,p,5,0.573576369,5,58,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/932c360074c456735a13158586dd914fb952a10a,pi,1,0.009585441,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/a1aa2b2169fa068b7af9cc61f56320379e3e6774,i,7,0.061434207,3,31,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/85f3beab77e5b74649bd0b663efd7008b1b3e882,i,8,2.9842123910000002,7,87,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/2305aa4ba578a577245035e412ac3fdf731a0d71,p,4,0.01498962,3,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/4aaeb5bc8e459eb13ead57cf69d0cddebb34d9a2,i,3,0.131974704,3,75,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/ea688da3fcd34563ac14b26fc890669bd925207c,i,3,0.039720711,3,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/469251145b13dbfc3926d56840e58995a3b7dd9a,a,1,0.017551762,1,44,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/ef7afbb08ed58ab45c57cd126eae93652d36fb84,i,2,0.056051799,2,67,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/97b1d8ed456a4e8ce6a6d781519b48877a854ebd,pi,2,0.15904025900000002,2,190,44
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/97b1d8ed456a4e8ce6a6d781519b48877a854ebd,p,1,0.060870305,1,191,45
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/025daebaa663fb3b8ed43f42d6d559c9d1ee00a8,a,7,0.015794203,2,7,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/f5b4a97cfc9bca6259e88baa973172c0503b1fa9,i,4,0.516071458,4,110,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/746afae4eafb8fc4e5773aff17460560ea4970f7,a,8,0.114152381,4,27,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/493c63c805b4f66f0a2f68d9d5e254271bcd6dca,pi,4,0.21088591599999998,4,45,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/321f7272538a780b580b43db318d1daa7bb95e16,a,1,0.029142598999999998,1,95,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/0acafac4075528003b9f636343bb26e115eb14ba,a,1,0.015775009,1,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/d071134f834652f1de51acd46c87a5b4a38d0ef1,a,5,0.042011108,4,12,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/9e9151dceea5f4192224ccf3a92a9d3b9a76f2fa,a,1,0.008018055999999999,1,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/baa0bce0b66b22c82e0888e4ed023f4561fa463a,p,1,0.011085402000000001,1,14,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/ee63df53bf5b09ff58b36c6ef15205ff3c15ccb5,i,6,0.207404801,5,38,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/53261b26bc7bb7947ca79c8782969919e11f4265,p,6,0.483104977,4,113,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/fa546ee8375d099577c10a8b53fbcd2663dd5ef6,pi,2,0.022167810000000003,2,25,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/bfbd9c27766b1f64776b0a6d06e7fe0407a1a884,p,3,0.07022115300000001,3,32,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/76732212252d8d1306e8ab7c1bfe9368de0f9d36,i,3,0.031280872,3,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/eabce2e787985b192a409951db99f8ae24b1e248,a,7,1.858239074,7,76,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/b3b733ba5a8d1db604ac4b0f1e1263ba83c8df97,p,7,1.307539247,6,75,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/21470e5d50f6f49f49555ceae20159f90e281799,i,1,0.029283804,1,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/2dd268dbe8530196bfa6a41f498ccc267a958b10,pi,7,0.284305189,5,42,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/00a59ba31dcb9f69f45a90ffa60bed7c7eb0049a,p,8,2.070864501,7,48,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/ce2f8ef9b80eca54979cffc03b06f32fcaebe930,i,4,0.228404979,4,61,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/dcacdb54faa90af44fdecf2318c8c071d347e443,pi,8,1.302418918,6,68,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/2ac4416fe837f64fe3e06e2145cf2785b5034e9c,p,2,0.018554055,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/629283f5ce770595d8f291eea69e99130d7294c1,p,4,0.017592155999999998,2,9,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/900028c8ad13a9867c448b4baf60749c7bee6dc8,i,5,0.229159634,4,62,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/3aac2f473b6a641246d0e22dd4b84fed1d4e5ae9,pi,4,0.012836164,2,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/e3a54b1ef8216f5bc065c721c8e6dab143f74537,p,4,0.030715177,3,16,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/3193d01126f27ee2fb609ddb96e3b25293aec153,pi,3,0.029645937000000004,3,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/7e46ef085777b38998f911483cc6d080cecf977c,i,4,0.014833326999999999,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/95f7b815b30155ddbc4c37b4e85fd662d305a74b,i,8,0.525716228,6,53,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/f0279ccc125d6b28163d78357502d1ac306b086c,a,5,0.280683752,5,36,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/853ad3612d82456ad6953d02f7f15477ede6ed1c,pi,1,0.015887178999999998,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/7e46ef085777b38998f911483cc6d080cecf977c,pi,4,0.01188113,2,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/5be69f88d04467ed78701ecc43d008251cc7f6b6,pi,5,0.016719438,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/4eb86a11be166345ebe2ee0f85b8d42a10db39ec,i,5,0.823811382,5,100,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/d728b4fc2c64454f13e7bec12292a0b8fa64d6e0,i,5,0.137158767,4,37,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/395749d15d1b85271e94dfcd221bfd6d8a5862c8,a,7,0.9076154319999999,5,95,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/8996a3b5a5c74d800da27b46b2e96d51e1d11c83,i,7,8.1555415,7,174,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/588426fe9e7c5f109fe09d3ab5e6b0854a5faa44,pi,7,0.408034742,6,35,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/11139866b9bffb4625ea65f33ce1f146e4e8c631,a,2,0.049887262,2,32,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/66077d8b478b0a7a9bef05e062bc13f4baf3760c,i,7,1.556169793,6,95,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/d071134f834652f1de51acd46c87a5b4a38d0ef1,a,2,0.024281537,2,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/7c93608d36a5559fc7a41a85614e44e250c29cf2,a,5,0.036934751,3,14,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/ea688da3fcd34563ac14b26fc890669bd925207c,pi,7,0.06788664,3,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/d0141847dc8ec59675d7db767188b576afc665c2,a,6,0.571027855,5,60,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/85f3beab77e5b74649bd0b663efd7008b1b3e882,pi,6,2.106919545,6,95,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/f56f7e9929799cd1e09e4eb355fb8c7c52f5d49f,pi,1,0.02893918,1,44,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/5c80c454bc56dfe486ee6e9dbc76f45e10011ad7,p,2,0.017561424,0,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/0f437c720a776428b85b5066be09764a5b3ef003,pi,6,0.022775030999999998,2,22,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/5b6decd37164553e262db6b7f4b9f4d97d7daf30,i,7,2.566376085,7,75,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/25a790b950462029678e525e72cde40b7bd9a740,pi,7,0.021109324999999998,3,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/0a97abae9dbb4808307b16b210fa744a604b383b,p,3,0.422219352,3,210,41
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/9984e135a9dfd4c107d826eeab56f603c96cb64f,p,8,0.047386388,4,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/42a191a374dbee43d91fd45ffd5607daae8fdf79,a,2,0.030180997,2,25,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/de18bfd9d3d41955baa4542b327b9d969fd3775f,p,1,0.030531875,1,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/90e77a86c0ca7d312c11983ca116676ef9a7dd59,i,7,2.845788309,7,103,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/d0141847dc8ec59675d7db767188b576afc665c2,p,6,0.884544889,6,58,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/114aa525a9b1363de380af1bfceddd3c6f1d42b0,p,6,0.29036744600000003,6,28,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/b518fa4f49180f29b339d841f6f70639f234b308,i,4,0.13153097,4,37,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/87c31876bd2fdb9dded8781c1af47826bc51abde,pi,4,0.37585194299999997,4,83,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/04b9130b84a96809b62bb8db45a91ea4a2632147,pi,5,0.034768935,2,35,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/94bde3d480a9a9b170d84d52c59dd880d5d2ab32,i,6,0.703508481,6,47,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/58512583be806dd37dc316d3ed82fc4b4df87ec4,i,8,4.598486877,8,98,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/84c76f600ab9ca72be3d54d9fee18ec99c7e2d1a,i,4,0.015220469,3,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/1ccf1241000eb1c65afb038ae735252fcccd506d,a,6,0.101491181,5,22,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/7f2e41f8f839450c4d305f0462a7763233d97f72,a,6,0.628279581,6,22,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/e04a942313e599fb653bbb0a315ded3f7fade528,pi,6,0.044420255,4,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/e3f94b3c675ffd3cbfb15070611063eb1c0a7c02,p,5,0.355498776,5,38,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/ff9deae6faf90ed370672486f4cf6adbed40497a,pi,6,0.338647115,6,29,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/d16f7446496a4985c549b6ebc1ed3069545891ec,a,8,5.236645635,7,108,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/fe7390eac710b27599968eaaae6f8da28b7ab88b,p,6,0.123937286,4,36,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/e99bbcef47ffd1c2da77822e4fd397a293839f07,pi,7,0.357103342,7,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/52497d989543895e79ed77e86bb0e36fa920dd56,pi,6,0.116205469,4,33,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/44e069257dcdf931b0f59a597852145c91ff4c01,a,2,0.017751652,2,23,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/592a6171decf7647aa7a131f8786fe8858139817,a,3,0.224510323,3,127,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/44868e67825eeb223582a32f8b15a8e92954483a,pi,5,0.051405954000000004,3,24,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/e86c13dc2a7df9a6d0e6b892cef8202e56927c32,i,1,0.016093470000000002,1,8,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/ec4001b57f79dfcf42c2f70373d1e82dc95671fa,pi,5,0.462877525,5,56,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/842ae7d7588b2bb1ab13c9e4d837ecf001086ac0,pi,4,0.47497341800000004,4,117,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/fe9f72088a2994a8369c61461d6ed1f23e2aab42,i,6,0.107936662,4,26,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/59ee53be57017218d0c44a21dfc197c4b001d5e3,pi,6,0.064193646,4,22,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/a439708f5e8a8970832082bcdfd8d25cc40e4d55,p,7,0.026591484,3,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/84ce60fdd6a11964ad16990265160a9d31c12e56,p,6,0.05700920300000001,4,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/c5fc412b20e1b92431928a82ccb2c2080742e687,a,4,0.034061462,2,27,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/501a552d5076a15a155faa5121a23c6b14aef55f,a,6,0.534294148,5,69,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/f6f0837ec523f508139fcd70ccfea3f35751ea34,a,6,0.039277776,3,22,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/474a0efa758385262d88d5817789e887e28976e0,i,8,0.125484799,5,24,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/f1e7300b545cc8a7aa91ab9d48090e54e3066791,p,4,0.013645614,2,9,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/77683f987081f15b1457350be050cfd901cb29aa,p,2,0.03288402,2,40,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/7690175fa458c021eaeaefcb60bb99c1434b2716,i,2,0.022090719,1,53,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/04b9130b84a96809b62bb8db45a91ea4a2632147,a,5,0.125618479,4,33,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/28571a5800cbcd7fbd8c14a2f6d5dedff8e1f599,p,5,0.106503955,3,57,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/84c76f600ab9ca72be3d54d9fee18ec99c7e2d1a,p,8,0.035664851,4,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/d98844d463cc54937ac45b2e20b8cc6acc6cd9ef,pi,3,0.058808661,3,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/a2eff13493feba8878966ddfc31b6745dc5b783a,a,4,0.143717285,4,35,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/578d81985ae6af9c94a832f74c68341e3c182ba7,p,3,0.052844528,3,25,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/e22cb2d75f61c5a8a4db65d38b706e26967d9ca5,pi,5,0.037003118,3,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/cffbd910ea1d19c17fbc6a4244a1974277a3c779,i,3,0.095368655,3,67,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/32f5a2724b5e41d021281b23fe6abe2c81c3abfc,pi,7,0.5991215320000001,5,76,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/4cc0125fb6864dcecdce0d062c7c5d184ff76b16,i,5,0.760107361,5,89,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/d60b965d88c27ebf8ec86be6237be7cd46a65387,i,6,0.18011232,4,49,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/f2f4c7b3669016a8fb38378a2efb62f4cd995f74,p,5,0.129046837,4,35,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/53aa051916a00a80e304054a48ffb346cfe62aea,i,7,2.606224122,6,111,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/c4a9bd09c76e7d03ada285dcdea33fe2db5cdad3,p,3,0.081859425,3,41,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/94e150846d91d007a0151c763e8bc2c48c91e3da,p,7,0.38573325199999997,6,32,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/b8dd15fb16652bbc1da8b0c313f56631f6a82b3f,i,2,0.036852307,2,50,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/7e46ef085777b38998f911483cc6d080cecf977c,a,5,0.050582591999999996,4,11,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/3a0c60d434409290a81e3bcfa8f98152bbd9da62,a,2,0.013272563,1,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/8483a50ca11d24a021e75f5c0b9b4d460faa7b7e,p,6,0.056639088,4,17,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/2e02147c725a912c4080b1633837e4cae541e057,pi,5,0.286404719,5,44,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/d5342e11e7efdf7da901ad2df09a9dff6a967a60,a,6,0.272924368,4,74,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/1a3bb960e42a257d8726c846fad1f105d0e05bda,pi,7,0.022869062000000002,3,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/95f7b815b30155ddbc4c37b4e85fd662d305a74b,pi,3,0.08573061900000001,3,62,25
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/be2bb604d98eaf775b3a01f5ede37fe78153634f,i,6,0.016749229,2,27,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/424b07ae22b5563f1d510d0a03af79b48670954a,a,7,0.09185623799999999,5,19,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/48d06dd0824e81a08a9b98ed49606ca40bb84dc7,a,4,0.113462913,4,36,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/405f1964dea5eff425881d983b9e5f39e6528321,a,7,0.01621572,3,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/1d2f017d208d9cf8c4a4123841639fe2793410ac,pi,2,0.020048925000000002,2,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/40ded6f88450578aafc8bd5ecaa2c412f3604673,i,4,0.062433539999999996,4,25,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/d86c878dfca6405075012ca533914b7f2853e90a,p,2,0.010296751,1,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/e06fd3f10ebbb0958c8c6fd154d5db0e6b1887d9,i,2,0.024998735,2,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/b518fa4f49180f29b339d841f6f70639f234b308,p,7,1.0925272579999998,7,42,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/46850c3afdda24ba9cce014962eb09b940ab408c,pi,2,0.08724653,2,114,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/ce2f8ef9b80eca54979cffc03b06f32fcaebe930,a,1,0.031373259,1,64,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/500a6b4b876730f94a973c84e3945a92dea8894c,a,7,9.421024499,7,194,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/dfa541f5f8c3ce92003b090761ae1444389fac7c,pi,6,0.012664241,2,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/8483a50ca11d24a021e75f5c0b9b4d460faa7b7e,pi,4,0.048511289,4,17,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/71daf75cdd7443a4826ae4e0e06bd81d3a6d13cb,a,7,2.807676613,7,80,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/e3c110f8a6c2e05662bda7293607721dd700fdf5,a,5,0.063421034,3,40,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/b2a4ca0dd392980609e1895c07dd5fa9c685dd25,a,4,0.019631359,3,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/fc71d8a88593861b09f5e30798fedaaa075c41a0,i,6,0.654965756,6,44,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/cf411c20cecf67ba6dab9dfb1bf2d986fa2e5316,i,6,0.49114086500000004,6,39,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/00bf3e1e98d1e6a47a2bd6e3ef4ba71e045a62fb,a,4,0.227774361,4,49,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/3aac2f473b6a641246d0e22dd4b84fed1d4e5ae9,a,5,0.021214686,2,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/719d044cc08c353ca4b5ef1afb427a9752103702,i,2,0.11847205,2,110,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/0d0d943bbb57a8586aef726f22d4dfca8b561aec,p,5,0.458681773,4,113,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/e04a942313e599fb653bbb0a315ded3f7fade528,p,5,0.017740785000000002,3,7,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/d0141847dc8ec59675d7db767188b576afc665c2,i,6,0.782925553,6,52,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/2c87816016bfbac0fde5c385ee0c5ed0e0098acf,p,5,0.505036741,5,64,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/ef0ae62743e0ce8554f1be97426f05480317aa0f,p,6,0.384420176,5,59,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/cc65818fce89b3bbcfd77e6a8256f5a1090a8c66,p,1,0.050690162999999996,1,123,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/1d1c552cf191273e392fb50dbea70b21f26216df,p,4,0.014114561999999999,2,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/6603d73b5c06f14721f2b08182e531e2c2251128,p,4,0.010480828000000001,2,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/47868a3348806386c67cd0a294dd24000a762ad1,p,8,0.791337246,6,63,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/d78c29bfd02f8d6df91e4dffc90f7cdd3db1a159,pi,5,0.255684099,4,62,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/f2f4c7b3669016a8fb38378a2efb62f4cd995f74,i,6,0.28538238099999996,6,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/91e62b0b444ed3ff32245c2f2e8348d65293cd51,i,8,6.050993269,8,99,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/3ff9041921d725755ef7c5df70ba3985d2dc7390,pi,7,0.131580582,5,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/1b9e406054296b95211c914efd11018698f38562,a,1,0.029055624000000002,1,90,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/28571a5800cbcd7fbd8c14a2f6d5dedff8e1f599,a,2,0.042950368,2,58,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/cddec44ce45750a3c18e63c0d6496798e64b5143,pi,1,0.019911138,1,47,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/b4755a0130758afe1f2494d534c42a9093d8f2d6,p,2,0.038137748,2,41,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/fb58b83c1fb8404864e9c7109ac7e822d0984738,p,6,0.320183021,5,38,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/a8256005097e6f8d2df2624972af48be150a6082,a,3,0.214063276,3,112,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/f0279ccc125d6b28163d78357502d1ac306b086c,p,8,0.5283639219999999,6,39,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/ee63df53bf5b09ff58b36c6ef15205ff3c15ccb5,p,7,0.3073028,5,45,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/9c416b45897eb643714fc4aae95342b5d1d3f350,p,3,0.097586541,3,49,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/2675ad269cab3da2c1a7ae250055b800370e0f6e,pi,1,0.01721691,1,26,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/d0ad5a31c15242199dde3c211559828929837cd9,p,6,4.449983541,6,168,28
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/3aac2f473b6a641246d0e22dd4b84fed1d4e5ae9,p,3,0.015153081,2,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/9f895d2ab48609da044ce5148b6c5cc39644b22b,pi,8,0.122586283,5,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/2eb84c44b615b1dad26f136c804414cad8852de1,i,1,0.020039437,1,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/3193d01126f27ee2fb609ddb96e3b25293aec153,pi,4,0.018291183,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/2c87816016bfbac0fde5c385ee0c5ed0e0098acf,pi,4,0.296881666,4,69,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/e7877412f6690d1afaea5cc688272d48fce47327,i,3,0.02947866,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/025daebaa663fb3b8ed43f42d6d559c9d1ee00a8,p,8,0.022599863999999997,3,12,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/0e032a8261b3a2cbab362c77963aa2bc2af16fdb,a,2,0.080667196,2,110,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/fd0c05f9b44fde263fd4084116bfe1b1a53ff71a,p,2,0.009450420000000001,1,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/e18aa2a0a88b1a7549c045bb9437e5d8d0de72ac,p,4,0.106292757,4,27,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/0b0bbef6fc0891f2d6a8ea652ecdef5196d376de,a,5,0.043119002000000003,3,16,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/60bb6c6a60caece14f209f4d4b822c07bf0f9891,p,1,0.035901235000000004,1,102,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/6d07a494e900446982ab406d2c95fb14e44974e7,a,2,0.022178062,2,28,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/aaa05e0025ec781711d973e30bdd09adf5caaa23,i,8,0.29386581,7,24,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/26cc01461df43b32242db851f165a9b25789bc18,pi,1,0.031398457,1,79,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/5b6decd37164553e262db6b7f4b9f4d97d7daf30,p,7,0.89972693,5,79,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/b518fa4f49180f29b339d841f6f70639f234b308,p,6,0.7070527870000001,6,47,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/ef7afbb08ed58ab45c57cd126eae93652d36fb84,p,6,1.242324824,6,67,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/ac7776ee5dd7c8f39e84ba6ea4b796b0451724a6,pi,4,0.016688702,3,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/20a72906708549801522bc5be73d5a8a1377b2a4,p,5,0.189787058,5,31,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/1588d88058b6a06065afc95c497cb950b00a574f,i,2,0.025414834,2,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/6e51301d8cbd2974cca2a7b8a7b5a47be02a47ed,pi,8,0.102794785,4,25,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/3f554f41dd3ecf7cb01271b460189b0220916d04,p,4,0.048978606,2,60,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/4837bba6e5322a0c765ad94c61a662b8ca5676a6,a,1,0.036941348,1,40,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/25cfc59073d616adcd37d07cf06db277ab14803e,pi,2,0.024896448,2,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/e3d6b5ec77de1c863d0606f5a821c2b91b01ab8d,p,8,4.645867662000001,8,76,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/833be37f90b19a49431889ac53f562ce65be1eda,p,1,0.022225494,1,59,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/be0cb8e692a2544292363e5893970def797d0837,pi,7,0.033922983,3,22,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/b518fa4f49180f29b339d841f6f70639f234b308,a,2,0.043669175000000005,2,41,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/de1e80dd8a07df352701faeb513d645568c2e08d,pi,4,0.31428562400000004,4,59,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/86f7cc7fa00c61f1b32d08b0349ca2732eddba50,pi,5,0.012460360000000002,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/f94af72aa09f4d21a2c5233f05b7a12e16e69764,a,8,0.569928073,7,31,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/9fb3605c2e47e200ead82fff51a057570aa124ee,pi,8,0.131162941,5,24,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/32f5a2724b5e41d021281b23fe6abe2c81c3abfc,a,7,1.0067385100000001,6,74,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/8b2d53e1f8d86aec9ccf685fbdc6832ba0300b71,i,4,0.013190631,0,7,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/fe7390eac710b27599968eaaae6f8da28b7ab88b,i,3,0.06163829999999999,3,35,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/185260421a9a903e8106f634c1b110e2fcd67f69,a,4,0.40853621,4,106,34
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/14d4c788572e11855a219afab0ee82efcc1e12dd,p,1,0.026503758,0,111,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/5da89dc67179825a7e44aafbdd63fab37cde040e,pi,8,0.138814812,6,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/f91bb4104006b80d5a978d8ebc1566937ddd5739,pi,1,0.041637147,1,154,32
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/fe8e8cf3c021e2e1c811a910f52061a3fe251e4d,p,2,0.017257774,2,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/b5b9c28fb3be29d392349026abd51624882a84be,p,4,0.016626622,2,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/87c31876bd2fdb9dded8781c1af47826bc51abde,p,1,0.028610639,1,78,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/0ce5cc11358811458e613cd5396e99f557fc4a65,p,6,0.23648475700000002,5,32,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/758c699ef2ec190ae45642a5c793590a84089de2,a,7,0.017693597999999998,3,8,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/d760eb99f0a9843813b55800341a4490ed429b80,a,8,0.126357552,6,13,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/477e16fe7de3009dc358e31f43f1f40d5586b34f,pi,2,0.01569653,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/15fcdbcb9fd2d92c0530f4539f598e428f9b1087,pi,3,0.041765896,3,14,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/8c20a111efe25257790e13eb3eee27b8e1167afe,pi,1,0.013530612,1,20,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/21ee91a974ff07de4904bbc5d56d0e3da7002488,a,8,1.411708766,8,37,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/2a76356c2626ab7fa81b6f15cbea5ddfd251e7bb,p,2,0.01323614,1,8,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/efa532491ca49cda4aae538f258bb7e8c49c0665,i,5,1.305960674,5,117,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/cffbd910ea1d19c17fbc6a4244a1974277a3c779,p,2,0.053504602,2,68,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/f56f7e9929799cd1e09e4eb355fb8c7c52f5d49f,i,5,0.035317072000000005,2,38,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/16e21bedbb3a52a73db660105e5e9b2b5f6d20cc,p,6,0.049483291,4,17,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/bf2defc7d1200a425ffa70cbaa27f9085f70a13e,i,6,0.008821691,0,5,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/32bf17dbc86bfd71b6fa09bcd33f6ab74a437aea,i,3,0.040261729,1,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/33f00cd710351f6a19af21925159ee6cb835c3fc,a,3,0.057998931000000004,3,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/7143dd57b9532a1373a3dd461a3c60cc550595fd,i,7,1.210702221,7,55,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/fb25d1e3cfc01696e5cee9622f43802dd0e14c5d,pi,2,0.13690215,2,35,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/745b236b0fb023556073894df0c570a5a7a82036,pi,2,0.040235494999999996,2,22,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/b2a4ca0dd392980609e1895c07dd5fa9c685dd25,pi,7,0.03325816,2,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/66882d3f5b5d5aadcefc62694330f17dc13e6108,p,5,0.127740744,4,38,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/02b6c5281f93ed4fa22fd8c89535b214caa3e5bb,pi,5,0.042129440000000004,3,16,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/a3996593cb723e0da30aebd0d3b0a03e9bcfa6e2,p,2,0.047581894,2,22,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/345f2d6343fe4f842377d8e1391291c2ce9718e0,a,6,1.064186906,5,116,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/6603d73b5c06f14721f2b08182e531e2c2251128,p,6,0.040295473,2,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/ec3f0fdbe7cb7d78b4a03c28cc84e39b546aef23,pi,3,0.022145317999999997,2,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/38e4cdd50499db1ad3044199f6a96e29e2ceb9b0,a,2,0.028399987,2,39,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/746afae4eafb8fc4e5773aff17460560ea4970f7,a,5,0.145562839,4,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/863a6af661bec87bf1d4472a225f70a619811b0f,pi,6,0.291537945,6,24,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/425b64de331cdc210f538c4ed38197f2d4d0e8d3,p,5,0.044119284999999994,4,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/eb6893baabe1218849ed6f8303c15a884dff2538,pi,7,1.722158715,7,74,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/c62d19912f3e14f13d735909efb8ff74b7ce0e06,i,5,0.019755317,1,16,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/b3ba5eb7b0f683f0f15354b9e69ed2bb05cc3dbf,p,6,0.030273309,3,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/63503d8da5ee06a8e8c2ff087379a181c600260d,a,6,0.222516469,4,54,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/ab15ff9a2fabc82893e692734871d3ec29c581ed,pi,3,0.046110402999999994,3,23,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/749575c26cb586a2e6e087de4871ade8b403e9d2,a,4,0.022211313,1,20,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/5edc0ac14e724bf73a0226db31d91904cee00aa5,i,8,2.833576104,7,84,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/e51f41e4be9fc8becda9c4d75e678c2b7792a01c,a,2,0.030342255999999998,2,31,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/5c872d01922c156a335d8e56f669bed4d2b8b239,a,3,0.020542141000000003,0,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/1f9a78bebf7dd98abdc30883b55a056ce1cdb885,p,7,4.10668535,7,122,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/2fa7b624e10811dfb03eca0f6ebf95e2c9a63aba,i,3,0.02821006,3,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/ed0705db4fb70414f89ec456a079a9e4ba219e2b,pi,7,1.2700173399999999,7,32,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/1fa58af358fefdd72b0355eab73aaaa6e376e32e,p,6,0.018011245000000002,3,9,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/5b867d9c718b5a836ff6b551c91de48712d2fa00,pi,7,0.016760438,1,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/df18a6c1badd10257f49ebd1d713995ae59fc507,a,2,0.026840651,2,31,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/efa532491ca49cda4aae538f258bb7e8c49c0665,a,1,0.035940602,1,121,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/fb6145a89fd75cc4b5d5dfab2b1921fba7bc448f,p,1,0.021439983,1,19,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/0d0f171a248e04d52d0ce77d5ba6616106be8897,a,2,0.025443775000000002,2,34,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/a0bb499fb15c7e341536111677ac479754924806,a,6,0.018648592000000002,2,4,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/af88168a8dfd823806768f5552e673d8879dcb0d,a,6,0.8910512309999999,6,62,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/a47fdda4b4edc64354f3f1d816136ce231bff449,p,3,0.132502931,3,63,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/05e85ef715589b76454e76b27345e10a38df6ee3,a,7,2.1587999680000003,6,112,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/3c69bc86cc43e9f96a5c58dbd7200371f89d268b,a,6,0.01969833,3,8,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/025daebaa663fb3b8ed43f42d6d559c9d1ee00a8,p,4,0.02663729,4,8,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/df8100e97fab0d4657e056aa35892d908087e858,i,1,0.021620649999999998,1,52,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/2f871f10c7d482e6682a02e2e689ab1acae1152c,i,1,0.01210151,1,13,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/efa532491ca49cda4aae538f258bb7e8c49c0665,p,8,4.710332355,7,118,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/fae8dfca8c982f885823f8115e7e308336a95367,a,6,0.075519854,4,16,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/b3fd7d23bcf191f50c31171585acbfe1ea446145,i,6,0.090780587,4,29,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/f69491645afcfe84925fb9e6dc611657cb17310e,a,2,0.016740159999999997,2,19,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/0acafac4075528003b9f636343bb26e115eb14ba,pi,1,0.015420844,1,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/eff75a44f0946c0490b68e93518dffe68d546b20,a,8,0.28034939,5,41,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/ac165883df5361b28629e8b63ceb0b39bfa6784e,i,5,0.327545583,5,43,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/0dc97020711356aaf8ead04612a7b68c105434b7,pi,4,0.046183335,4,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/cffbd910ea1d19c17fbc6a4244a1974277a3c779,a,8,1.170992418,6,72,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/1dffe84c734a71736265f008c979e8ba1079e7e1,i,6,0.9980228790000001,6,70,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/d8888b979abb3d9f44f8f1ee50de09ffe02eae3c,a,3,0.009485097,1,13,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/fd43479e05754c8537a4d149bae12941c25a8c4f,pi,7,0.011297703,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/cddec44ce45750a3c18e63c0d6496798e64b5143,i,4,0.15689872700000002,4,42,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/db49c9f036bf5c18517041a75108fe16ddcf227a,p,7,0.083763735,5,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/48025783c8e6f0cb3647bdbca5a44676351967ac,p,7,0.040281435000000004,4,7,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/804b3c4fd2f1af089c14480081469b1e03ea2639,pi,6,0.40599448099999996,5,52,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/ac7776ee5dd7c8f39e84ba6ea4b796b0451724a6,a,8,0.014058765999999999,1,4,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/913fdd40833839a6a2ac3b0fa344aebee583a7e3,i,2,0.037671633999999996,2,41,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/1f9a78bebf7dd98abdc30883b55a056ce1cdb885,i,8,6.42515423,8,109,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/8483a50ca11d24a021e75f5c0b9b4d460faa7b7e,a,8,0.020935777000000003,3,11,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/843fb55fd668f05055cf6bb77ef9c4e8f80866b4,i,6,0.258156836,4,59,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/3ad17ee265651331bbeda29013c638401d51112c,a,5,0.306906632,5,38,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/d9a46220f295aff4b83659d534f0a50792f825a1,p,6,0.048519175,6,8,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/8b555fdf8c507d2502061138734d7418dc6baa2c,p,6,0.207538126,4,59,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/be2bb604d98eaf775b3a01f5ede37fe78153634f,pi,1,0.019815857,1,34,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/a30d5323c3f05fe9ad146e00411a565b7a717bfd,pi,7,0.023984914,3,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/b564c52174847e5f706cf1eb993ec151399d4b9a,pi,8,0.274378544,6,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/e7c87ae81c67ef483bd7ee236e084aab558e8131,pi,6,0.291133864,6,27,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/833be37f90b19a49431889ac53f562ce65be1eda,a,3,0.093267325,3,61,21
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/fc71d8a88593861b09f5e30798fedaaa075c41a0,a,3,0.022128465,1,51,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/bf2defc7d1200a425ffa70cbaa27f9085f70a13e,p,4,0.012517561,2,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/120b01c4d6c7497d01cb33be2531b791ea2f4a74,a,4,0.039373612,4,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/6cdb466391a554231d867a22afa394c7a2b7e6c1,i,7,1.358378125,7,51,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/4d1947db8792ba0eb7a105bfb73e0448fe8227ef,pi,6,0.22111219599999998,4,31,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/ec4001b57f79dfcf42c2f70373d1e82dc95671fa,pi,6,0.248706928,4,59,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/9c416b45897eb643714fc4aae95342b5d1d3f350,a,2,0.105658642,2,54,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/2171f62617333b6045fc8ef7c255c4e5e52a760f,p,2,0.04048915,2,22,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/5be69f88d04467ed78701ecc43d008251cc7f6b6,pi,8,0.074611343,4,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/6603d73b5c06f14721f2b08182e531e2c2251128,a,6,0.023285459,3,10,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/ef7e01aa306f8d18d8a37083c2d9285310c68f1a,a,8,5.922396084,7,113,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/42a191a374dbee43d91fd45ffd5607daae8fdf79,pi,1,0.02066544,1,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/c9b038f142e703165b105015fd1bf430dd386e94,p,5,0.044863055,3,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/7e46ef085777b38998f911483cc6d080cecf977c,pi,2,0.020034856,2,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/4ca0098e617e8db2687e13ecee799c2799df039f,a,6,0.732120662,6,51,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/7c93608d36a5559fc7a41a85614e44e250c29cf2,p,4,0.022519271,3,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/fc4b053396cbdd8abec0266ff8180d75f4ecf7f1,a,3,0.024639631999999998,1,9,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/5ef270cffe9f001de3cb89d19a5b63f7980bc11f,p,5,0.12021136,4,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/1d9ceb94f44aecf24906a45e2a1ff724d228e3d4,p,7,0.959829638,5,82,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/c7a7842f9c18e89662c606b6453b2cfdd149f671,i,1,0.039202431,1,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/e3f94b3c675ffd3cbfb15070611063eb1c0a7c02,a,4,0.143564504,4,35,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/f5358006eb66084a2001165508aea301a675207b,pi,8,0.104960365,4,27,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/2171f62617333b6045fc8ef7c255c4e5e52a760f,p,1,0.07585760899999999,1,23,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/7eb6d65a5e4bb84414728626d8b4a8a6dadc9cf1,i,1,0.124604781,1,145,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/8357e1226613a221d1ec34b3243a98398bcc7cfe,p,6,0.017314343,2,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/b518fa4f49180f29b339d841f6f70639f234b308,p,5,0.186727077,4,40,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/03726fa10e29e62941b472bc504b804cd60ceb69,pi,1,0.035048283,1,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/fa4a62d703a225ef9da4d576135e8c72567f2158,pi,8,0.879730892,8,25,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/a8256005097e6f8d2df2624972af48be150a6082,p,7,2.304491695,6,108,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/71daf75cdd7443a4826ae4e0e06bd81d3a6d13cb,i,5,0.155662573,3,72,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/a2eff13493feba8878966ddfc31b6745dc5b783a,a,6,0.593951892,6,39,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/90e77a86c0ca7d312c11983ca116676ef9a7dd59,i,5,0.804273477,5,105,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/426ce30f08892638885d65be383e0eecfa94805b,pi,4,0.236028177,4,76,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/d760eb99f0a9843813b55800341a4490ed429b80,a,2,0.012784283,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/1160a5c756f53cb61bd1b899771a81e414de23f9,pi,7,0.121917516,4,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/df188a1013585eaf2c3402d4430773f816f60942,i,8,0.296642417,6,36,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/dec2237fe77588f2cda7e621546c532f566d21fd,pi,5,0.094157369,4,23,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/95a05183c4b459fcadc2f3d3e6e44bcb911f5688,i,3,0.049803913000000005,3,28,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/a1d02ab8c249879f76f889f6a8c5739423ae9f5b,i,6,1.247537257,6,77,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/fbab189a6cd24f3966da41837cbb72addf4f6412,i,2,0.016317215,2,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/cb2ab808dd91c268573e28647f1cc45e69227116,i,4,0.070492217,4,22,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/39cf4e4fb0d3e05a31ddc137c0c64a8c37972128,p,1,0.031913684,1,99,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/1d8a638c6277f6b3af8663999264c1da8f685fce,p,2,0.031475783,2,27,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/48d06dd0824e81a08a9b98ed49606ca40bb84dc7,pi,6,0.12658660900000002,4,32,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/b564c52174847e5f706cf1eb993ec151399d4b9a,i,2,0.023506122,2,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/3d80a469ecefe7762395e6c991e9891fd1039ee5,a,5,0.057349302000000005,3,28,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/baa3dfc4025ae8a958f655a7735d416c717981dd,a,8,1.1701806959999999,6,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/28571a5800cbcd7fbd8c14a2f6d5dedff8e1f599,pi,8,2.572720811,8,56,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/6f9c85931d86bc5b8a9cc87c6aeccfbeb553bc84,i,4,0.01272843,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/4bb6c4d6a69ef987aa5230b83df4a6c554adbe5b,p,5,0.068017812,4,25,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/a439708f5e8a8970832082bcdfd8d25cc40e4d55,i,4,0.014116333999999998,2,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/833be37f90b19a49431889ac53f562ce65be1eda,i,3,0.09367468000000001,3,57,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/c420d3688a8556aa8a99f7c59ddfbcf7890552a4,pi,4,0.538049487,4,145,40
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/088ad29bb8b4892aec2a3a59b265f8f17f6f3384,a,1,0.030535244,1,45,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/24fa7628e1e6ff90c833b1a152e96edc5699d7b4,a,8,0.060452217,4,16,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/fb6145a89fd75cc4b5d5dfab2b1921fba7bc448f,a,1,0.019173032,1,17,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/7474e0ad15431c8c8fe2a6b254ce4b57aeebb751,p,2,0.075055973,2,100,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/1ccf1241000eb1c65afb038ae735252fcccd506d,i,2,0.026414944000000003,2,22,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/2416eb058f0eeabda32a3e6382620e06cf778a92,pi,2,0.027016297,2,27,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/50827259cb68e8c725920eebfe814502c9349a83,i,8,0.205579496,6,23,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/e4db69635398c42824f9e4fb02c8b05e3b0ba4f6,a,8,0.007180341,2,4,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/44e069257dcdf931b0f59a597852145c91ff4c01,p,6,0.022475289,2,23,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/1d3d8ffef1c910d641535b48a02a9c387c030a74,pi,8,18.356284151,8,197,45
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/ff9deae6faf90ed370672486f4cf6adbed40497a,p,6,0.046919641000000005,3,25,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/be3b806a93dca798d991af90d6148c4c724344db,pi,4,0.070065178,4,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/37ad18e5c239e59e9951c041c098bd4b12eb2db8,a,6,3.0053097319999997,6,134,28
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/c55da38b938091ae4aa8042a9699c54c47c427e3,pi,5,0.01605853,2,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/bc42fe82e3789c128c00a7d0f9e43cd1ca983588,p,1,0.010460631000000001,1,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/3f554f41dd3ecf7cb01271b460189b0220916d04,i,7,1.2180702520000002,7,53,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/c0462c1af28d2ea903b1eabf0295d978ae13c84f,p,7,0.182893759,5,32,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/120b01c4d6c7497d01cb33be2531b791ea2f4a74,a,5,0.049583784,4,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/fd0c05f9b44fde263fd4084116bfe1b1a53ff71a,p,3,0.020212397,3,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/8814f6f756b9140cbf9e50907a3145e6eab60618,p,8,0.034000421,4,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/360d3de1b9edd1d8947c1865dad5cf57458d16a5,a,2,0.018034025000000002,2,16,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/bc42fe82e3789c128c00a7d0f9e43cd1ca983588,i,5,0.013002423,2,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/25cfc59073d616adcd37d07cf06db277ab14803e,a,5,0.109236608,4,31,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/510f0fc7b4ebfdfb493918e4282d5a36e1a7906d,i,3,0.016967223,3,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/0a93deb478470367766f96e5b4660b81645f8029,p,1,0.013701705,1,7,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/89e2856bfee155e14476d29d1ba9ebf4f38bcc03,p,6,0.216194464,5,30,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/bb1842a94b04772b87965fdcec07ca0e25dcbcef,a,6,0.01773605,3,9,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/f54c95df581566bf023cf2acd318421e857ede63,a,5,0.134118544,4,32,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/9615f11176d960e81d268d508c7cce1e5deeff34,p,3,0.018366653,3,5,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/cd954d9c234f70e38f62d81547f0640def7ed0b8,pi,1,0.040326165000000004,1,82,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/6326bd508d4f19f3df9a772142ac580c76fab814,p,4,0.20677231699999998,2,276,69
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/bf6705366ed58f89cfc2755117c4aec4a1652f0d,i,3,0.08899492299999999,3,44,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/d4fd19c7b485eda03f54039dc94fa8c3d648f70c,a,4,0.17890720699999998,4,42,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/e395e1000e4f1deda3f13a714b39d523dce1060b,a,6,0.24382373,5,34,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/5acb4f6e72b52c7196f2594347384263f15e1227,p,4,0.031950658,3,23,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/3aac2f473b6a641246d0e22dd4b84fed1d4e5ae9,i,1,0.024112034999999997,1,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/60bb6c6a60caece14f209f4d4b822c07bf0f9891,a,5,0.462495205,4,100,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/5197b4fc4ba283db95da24757639eff13978975b,i,8,2.440719615,8,62,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/14e60e26e29a9afc885069ea84dc53d2ff4636cf,a,5,0.013221076000000002,2,9,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/3ad17ee265651331bbeda29013c638401d51112c,pi,4,0.163128537,4,41,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/425b64de331cdc210f538c4ed38197f2d4d0e8d3,a,1,0.017328475,1,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/80ffcc7abd98f64129208e21e5ce514d2195e1aa,p,1,0.012611166,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/bcba03714f68aacd44a7de556818c5c81e9781a0,pi,5,0.103132732,5,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/11139866b9bffb4625ea65f33ce1f146e4e8c631,i,4,0.059681547999999994,4,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/a4fa08055ba28ec7d04f3eddad6a4449635900ed,a,8,0.019381649,3,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/98e6b26d4f005d04d2d8abbbfe8895956e2acd1f,pi,7,0.085668469,5,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/3df003fb5b99cddb6b371641b276d0cab3505a36,a,8,0.130570297,5,23,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/9c416b45897eb643714fc4aae95342b5d1d3f350,p,2,0.073940527,2,52,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/83dd79b9e94e61e98fe98c6516bea14bbd61e171,p,6,0.216431281,4,52,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/fe7390eac710b27599968eaaae6f8da28b7ab88b,p,7,0.44471249999999996,6,37,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/e4db69635398c42824f9e4fb02c8b05e3b0ba4f6,i,4,0.059232465,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/8063be9bbb68f29bde41488a00ac89045b356e70,pi,7,1.012503619,5,115,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/64f3b2e678d7af3d2cb37bf493886015ee653e2b,i,2,0.022967452,2,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/fae8dfca8c982f885823f8115e7e308336a95367,pi,3,0.045495982000000004,3,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/ed09e8ad1b06e8be42a519782f277712ef4b7142,pi,7,0.020194796,3,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/469251145b13dbfc3926d56840e58995a3b7dd9a,p,3,0.054745227,2,42,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/651cb15a4b5cd7732e740950788aeb926a0ee3e0,i,4,0.037610886999999996,2,25,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/be2bb604d98eaf775b3a01f5ede37fe78153634f,pi,5,0.088923088,3,36,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/e81f01cc1b3d52757ea8247b66a06755e148b1e3,i,6,0.133058431,4,38,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/f91bb4104006b80d5a978d8ebc1566937ddd5739,p,2,0.115149954,2,157,32
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/f15da3799b6a6aafc8270f7d2a1ff88184308119,i,1,0.009810146,1,13,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/6326bd508d4f19f3df9a772142ac580c76fab814,p,5,3.530036153,5,271,66
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/5e2a08575a9e8ad4e11077c910b1bfd567c9254a,p,7,0.086761556,4,18,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/282ed97b2d9fd838c4d4500d2d3fa99c9d7ce2d0,a,8,0.927217009,8,35,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/1f93b48479f080f7349504668620a4332513df0c,p,5,0.35968777,5,43,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/38ce36454ed828622ac901109aba6ae902fa291e,p,4,0.032218363,2,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/a8256005097e6f8d2df2624972af48be150a6082,p,1,0.040628564,1,112,24
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/fb58b83c1fb8404864e9c7109ac7e822d0984738,a,6,0.16365496,4,38,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/5c65689578489e42342e04a782d6d75cfc5c3fdf,pi,3,0.01746099,1,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/e30822c3d1f864146b59d04a21b85e50515c2e51,p,3,0.038826403999999995,2,45,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/3a0c60d434409290a81e3bcfa8f98152bbd9da62,a,7,0.092250972,5,17,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/87c31876bd2fdb9dded8781c1af47826bc51abde,pi,3,0.14820723000000002,3,78,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/d78c29bfd02f8d6df91e4dffc90f7cdd3db1a159,pi,4,0.367545139,4,61,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/69230c8908665220ade71745e13f5fb8c54f1780,pi,1,0.018002806,1,28,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/1d3d8ffef1c910d641535b48a02a9c387c030a74,p,2,0.157195378,2,193,45
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/13bf1be3a92d89f58355dc69fcdf1d71cfbdd29b,pi,6,0.08059463500000001,5,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/aaa05e0025ec781711d973e30bdd09adf5caaa23,a,4,0.061001983,3,36,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/a1f810189f98b724c27ed9b73967e47693f9c563,a,8,0.370364935,6,36,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/b08689e7e693f2c9a99452d29a9053e7c65d55ac,a,2,0.032181859,2,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/932c360074c456735a13158586dd914fb952a10a,p,4,0.018246067,2,6,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/ddd7f4124b88fa352997986e60f668589cbbe7d8,pi,8,0.19457145,6,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/f56f7e9929799cd1e09e4eb355fb8c7c52f5d49f,pi,5,0.29505924699999997,5,44,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/30aeb56af79fb0e090b3501978f754551c91f972,pi,7,0.14928692100000002,5,23,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/259b1000f2876f97e12d523e841c1fe3048375d9,i,1,0.020102193999999997,1,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/eeb93a5aa6b525a93c5c04d9dda215998d07756c,a,3,0.029963269,3,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/6326bd508d4f19f3df9a772142ac580c76fab814,i,7,14.40981216,7,269,69
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/59e16db3b98c735c644cca29a78d74778865f74f,p,3,0.036216581,3,22,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/1e8a566b9b431da928e0e9ba614d3b5f2331d043,p,4,0.14427573500000002,4,31,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/77af46d866ff97a0a2fac16bf0fa8d29fb38b8b6,pi,4,0.142695275,4,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/04b9130b84a96809b62bb8db45a91ea4a2632147,a,2,0.040939164,2,30,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/b2a27c17544262ba18c5af39ee8ef490dd9d53ea,pi,4,0.011390247,1,7,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/ba3be4011585fd0e550f4d55ee3c7c434269875f,a,2,0.018926372,2,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/6e510f835ebe346a2c6ae3eb6a6acad3ebc6c125,i,7,4.747816554,7,94,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/9615f11176d960e81d268d508c7cce1e5deeff34,a,1,0.007228048,1,7,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/0acafac4075528003b9f636343bb26e115eb14ba,p,4,0.05759874499999999,3,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/7d6cb8dc2a245ef982ed4ffb167d05dfd4059f35,i,3,0.023473558999999998,3,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/bfe251720e7bdb8d36b39f0eb2fba6903101f1bb,p,1,0.010719022000000002,1,22,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/77683f987081f15b1457350be050cfd901cb29aa,a,3,0.08456740500000001,3,41,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/014472d4d4778eadc000c5832a5f630873f4efef,pi,7,0.166945159,5,30,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/0e032a8261b3a2cbab362c77963aa2bc2af16fdb,a,6,2.094810869,6,116,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/fe9f72088a2994a8369c61461d6ed1f23e2aab42,a,2,0.009809868,0,32,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/46850c3afdda24ba9cce014962eb09b940ab408c,a,6,2.382662797,6,114,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/ec4001b57f79dfcf42c2f70373d1e82dc95671fa,pi,2,0.044558175,2,55,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/e303c96a287b7d9a07d3be847215723455372e3b,i,5,0.250461471,5,41,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/22f8428a5a966741642f693b4a49dc36917d2f3c,pi,7,0.024179367,3,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/26a6609b19078bec1eb23d3731dfd4e3b3f97f5a,a,3,0.057807469,3,31,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/d195adda8b5fb38abf517b742a3d21b28b68e629,a,2,0.009031903,1,12,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/04b9130b84a96809b62bb8db45a91ea4a2632147,p,5,0.104884216,4,29,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/5d3158a0a5b10e8815305f1ca5233c6848724e6c,i,4,0.012084313000000001,2,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/b3fd7d23bcf191f50c31171585acbfe1ea446145,p,8,0.22138095200000002,5,33,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/4ceb8c8fba885871b6a5b474bb564a54339a255f,pi,8,3.86506048,8,69,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/25d8fe83af99b411e2b9311bd74cf03036a42e6e,pi,5,0.6782443140000001,5,91,29
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/9aadc48f1ab48de233de83d2928aff61b4923274,a,6,0.7350874580000001,6,54,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/38ce36454ed828622ac901109aba6ae902fa291e,i,1,0.010847618000000002,1,27,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/de67c20953a8204bb798577c18be310301e5e837,a,1,0.026057904,1,37,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/8b42c68a2e0833daff41a4b1123bd4df12bf6d4f,a,5,0.064293561,4,19,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/37ad18e5c239e59e9951c041c098bd4b12eb2db8,i,2,0.11226668399999999,2,138,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/8c262806f449212f8c9a853e8572c759cf52ab68,pi,1,0.014833983,1,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/aaa05e0025ec781711d973e30bdd09adf5caaa23,a,5,0.02802942,2,35,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/f5186110616f6e068e497d81d3fd4d4f1d3d9d36,pi,2,0.030706502,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/2e027e38dc0b2afb551527c887942c84d0f47d43,a,2,0.016224093000000002,2,19,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/588426fe9e7c5f109fe09d3ab5e6b0854a5faa44,pi,4,0.053727025,3,30,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/76017e8528debcc8bdd61a1c333023b4279fad0e,p,7,0.177767833,5,28,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/7358515b076275fa9aa369d9b516f408baccaca8,a,5,0.013759933,2,10,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/1f3c0af64ae2631a88f9959e9433b0a9ef96597f,p,5,0.046245167,4,14,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/9ee5faef26105bdf24271e226bb4b9279256c675,a,5,0.035697209,3,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/e22cc59a0c9bbb668a2cf48dcfcb73f4e4921589,pi,6,3.453338944,6,121,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/1a850d0b0735c8c3fb4ec33b084e495fca7a2197,i,1,0.017594158999999998,1,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/4b47556a464feb1eb68b71ec339cd20d8c3c2c92,a,8,4.909027294,7,147,36
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/003cef87066ef6320051db8b6c3f09f6ccf7a74b,a,8,0.177728359,4,42,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/a448573f97fdf74393fb4188ec976d1c1c7191dd,p,4,0.038634509,4,10,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/49ccdeecce0cac3751de21e7392cab53bcacc50d,p,6,0.18361940899999998,5,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/5be69f88d04467ed78701ecc43d008251cc7f6b6,i,3,0.015075460999999998,1,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/501a552d5076a15a155faa5121a23c6b14aef55f,a,3,0.11314901399999999,3,68,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/e35cdedcdc86bf148ac0741d456ccff3c67af249,a,4,0.022238738,3,10,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/f5186110616f6e068e497d81d3fd4d4f1d3d9d36,p,8,0.017141738,3,4,0
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/1b77de0977f24929c378f6af91fbb5b1dd4284ee,pi,5,0.450574932,5,56,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/20a72906708549801522bc5be73d5a8a1377b2a4,i,1,0.017839188,1,27,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/bc42fe82e3789c128c00a7d0f9e43cd1ca983588,pi,8,0.033475178,3,15,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/eaece89974a5715eef4c75a61acc0c3bbd298061,p,1,0.032657922,1,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/e79163ceb02f708bb1373f7a228829d3bf5d97c6,pi,1,0.021758128,1,61,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/5be69f88d04467ed78701ecc43d008251cc7f6b6,p,7,0.091985523,5,7,1
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/fe7390eac710b27599968eaaae6f8da28b7ab88b,a,5,0.0763885,3,39,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/0a93deb478470367766f96e5b4660b81645f8029,p,8,0.020193652,3,12,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/9880af0d9a469435f8118423f2e81d71a8617c3f,pi,1,0.023902776,1,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/7b4bbe8288ff25be16c2f39618460b2506e81d55,a,1,0.017136649,1,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/900028c8ad13a9867c448b4baf60749c7bee6dc8,p,4,0.20801205,4,65,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/990f4f807ad4a663ce35d4ce7881a8e5bae6e5dc,i,7,0.582561514,4,105,23
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/3cdc08db10a2a4dbc371d1adf4119d1f12d6d2a0,pi,5,2.437568773,5,180,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/d728b4fc2c64454f13e7bec12292a0b8fa64d6e0,p,3,0.037222381,1,41,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/207c8d5507eb43f1290a008360220151466d698b,i,4,0.5866230309999999,4,146,37
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/f69491645afcfe84925fb9e6dc611657cb17310e,pi,2,0.022627492,2,21,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/73e599802c2adc44984dfe2757267d18b31fad90,i,4,0.008432495,0,4,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/8a3f1d95090249e45ac1723547b5f0387d5760e9,pi,5,0.333943167,5,34,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/9140d601ef233106f2bc0688228ffd7998d46c4a,i,8,0.08344303,5,17,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/2829ff8f508f49d693cc373d0283d09d386df316,pi,1,0.025068616000000002,1,67,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/8a3d4e0be0ed35b13d9649aed403c49fbd9e3028,i,1,0.041673194999999996,1,156,35
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/5197b4fc4ba283db95da24757639eff13978975b,i,7,1.5142342569999998,7,63,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/5be69f88d04467ed78701ecc43d008251cc7f6b6,pi,4,0.018356042,2,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/2b8998ff91a8849a61ea6dec7bd8b937318228fe,i,1,0.008582427,1,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/ed0705db4fb70414f89ec456a079a9e4ba219e2b,pi,2,0.025249728,2,25,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/361f426903305a4f74028d0a037474085f3abc3d,a,3,0.02280707,3,9,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/24fa7628e1e6ff90c833b1a152e96edc5699d7b4,pi,4,0.023777967,2,22,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/2ac4416fe837f64fe3e06e2145cf2785b5034e9c,pi,4,0.012104848999999999,2,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/7d4cb3c7c6f81c083ca3c3999a300bbf36d26f1e,p,8,1.284314418,4,226,49
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/a1bc491dd6c766a6aa8181c4f13f237d10b5b8d7,p,5,0.722725909,5,84,17
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/589c7905427c6174a5d9b835f98bdcbc56ef3be0,p,5,0.020125504,3,13,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/4dfd4fddabbc736e8fd860ef400819874d4cc7e7,p,3,0.024439675999999997,2,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/f02852bcc42f46202734d04055330fb360c18c39,i,3,0.026039762,1,5,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/493c63c805b4f66f0a2f68d9d5e254271bcd6dca,i,5,0.11302448799999999,4,40,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/392231b3f461582db67781720f31f552929d26cd,pi,7,0.175481693,5,25,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/dda169657bdb79c4c9a18ccbe5cc646f3ea190f9,pi,3,0.015571154,2,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/8c262806f449212f8c9a853e8572c759cf52ab68,p,3,0.008981692,1,9,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/0721723f28d1e4a6def78bf3bd7e32df0b3ba038,pi,1,0.013614134,1,17,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/fe7390eac710b27599968eaaae6f8da28b7ab88b,a,7,0.807928283,7,37,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/0721723f28d1e4a6def78bf3bd7e32df0b3ba038,pi,5,0.044878406999999995,3,19,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/4eb86a11be166345ebe2ee0f85b8d42a10db39ec,i,4,0.383148493,4,101,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/20479bdfbf4d5057b78779ecf92506946b7fa8f7,i,6,1.2415800080000001,6,70,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/baba841a6cc2ac0afaa20bd90a6f5a6d8bd02fed,p,5,0.021770148,3,8,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/fad95d89ccc38a0694e166bdcfe5128a590003ef,a,8,1.710654817,6,86,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/e8f11472c2b5c184a9b4cbd84ce2730202b06642,pi,5,1.634785666,5,142,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/a1b9299133f9b8082b089ed73bdd8a0eb82cf475,pi,2,0.020537878,2,24,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/8357e1226613a221d1ec34b3243a98398bcc7cfe,p,7,0.125796925,5,19,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/1eb6fb8d4e4ebbbf66b95a9fa1152cf62811efe2,a,6,0.036331718,3,18,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/ef0ae62743e0ce8554f1be97426f05480317aa0f,i,3,0.087373475,3,54,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/45f8eab3a3ca9da95dcf09fee152b81cd86852ff,i,3,0.018335104,3,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/98eb94a217febc61b276cd7db758b07190f5d648,pi,5,0.028709513,1,33,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/591580737f7d1aaf2ba2b126deb516e24d6b93f2,a,1,0.016263625,1,22,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/b62ab40aacdc0a8e510ce45b9ab3c439003c18a4,p,3,0.093332804,3,45,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/7358515b076275fa9aa369d9b516f408baccaca8,pi,2,0.019217568999999997,2,15,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/e7877412f6690d1afaea5cc688272d48fce47327,a,1,0.009699235,0,11,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/ce2f8ef9b80eca54979cffc03b06f32fcaebe930,p,6,1.279976767,6,65,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/25454363a24bdb8058ab71d5616dd7027475a99c,i,3,0.015577099,1,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/5b6decd37164553e262db6b7f4b9f4d97d7daf30,p,2,0.078320801,2,82,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/3cc30cfa7f445365b47b69eafb878f0b5737c1db,p,2,0.05154106,2,53,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/9ee5faef26105bdf24271e226bb4b9279256c675,a,6,0.254187962,6,23,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/bd822d428ab6bacbd0b458abf8a6dc21c84ccdf8,p,6,1.3745563570000001,6,69,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/1f9a78bebf7dd98abdc30883b55a056ce1cdb885,pi,5,0.2416107,3,118,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/9a7cc770ba711b1693b082d1d159d0104801afb6,p,6,0.116719778,4,30,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/de8fcf450f473af6b22519afc0c7ee1bfcdd4026,i,6,0.83496428,6,68,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/0e5c9325069c688c168bb517c21b3577f04903f8,pi,6,0.057949678000000004,4,16,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/c0462c1af28d2ea903b1eabf0295d978ae13c84f,i,1,0.021850019,1,36,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/c98aa4f6c4e59582a8cad23f2c9125c94d0d3ec1,pi,8,0.733044015,7,34,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/85e76fe996aabb2eb315d0d23a2abf0819bdfe07,i,3,0.0585932,3,37,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/6bca475c63dc344e04a7090ea4e49600f9b1dd4d,p,3,0.020598786,2,27,6
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/f91bb4104006b80d5a978d8ebc1566937ddd5739,p,4,0.309003595,3,153,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/fd2780b8efad6dc9eb6717814acb68f102bc4f26,a,8,0.034010021,4,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/444bf95a91e4bf5a5e1055f8a731cefee99dfb1c,a,2,0.028022536,1,6,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/2a76356c2626ab7fa81b6f15cbea5ddfd251e7bb,a,6,0.031256154,4,10,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_1/612c629c095a524c334ca33bb1e93ca5b9eadb66,p,1,0.031719292999999996,1,58,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/ff25bc61469901d1a0b2561b5e1de21c9e998b71,a,4,0.036514174,3,19,9
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_4/0b0bbef6fc0891f2d6a8ea652ecdef5196d376de,p,4,0.016620241,2,11,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_5/eabce2e787985b192a409951db99f8ae24b1e248,i,5,0.5436318649999999,5,72,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/a747b6c606e7911ed14e2cdda65cd18b15350956,pi,5,0.248270563,5,43,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/42a191a374dbee43d91fd45ffd5607daae8fdf79,a,3,0.040457433,3,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_4/db9564d017d545b98ed52419a68660890615dda1,i,4,0.822161841,4,146,26
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_3/91e62b0b444ed3ff32245c2f2e8348d65293cd51,i,3,0.229508719,3,104,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/28f5f00606088f70537cbbd6c7cc72d56ee67950,i,8,4.449146299000001,8,86,19
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/c6f8be86222fad484faf37e7651e9eb968c3be18,a,2,0.025558333,0,6,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/ce2f8ef9b80eca54979cffc03b06f32fcaebe930,pi,1,0.024814048,1,66,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/15cf110b5ba6841b12d9d141481c729e14199a9c,p,5,0.040684889,4,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/4cc40168b2c07fb46d0050a1ca41c40588fa828b,p,2,0.021068225,2,20,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/41977f63a071f107c3b963fd5e96e9e367cbf728,a,8,7.028278670000001,7,160,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/a6a541edcbab71257a1df2e42e5135584605e579,a,1,0.021416670999999998,1,20,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_2/6064f3d0b360c87c5654cdfa62613f925d36d30a,i,2,0.053983098,2,55,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/57423c520d09bc027dec7799b6d778d81ecf22da,a,4,0.10381108,3,50,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/847c02fc3aebc719f47e72cb006a480c6e50bb37,a,3,0.050959224,3,26,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/9aeba8077c59b94b081b0364aa8b3d9eaf0159a3,a,8,0.538960819,6,46,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/0ce5cc11358811458e613cd5396e99f557fc4a65,i,7,0.26798303700000004,6,27,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/ab15ff9a2fabc82893e692734871d3ec29c581ed,a,2,0.017142278,2,22,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/3df003fb5b99cddb6b371641b276d0cab3505a36,pi,2,0.033053614999999995,2,25,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/9c3dc551ff94e66cf43e3dfd6971aefd2961cb99,a,8,3.699683345,8,75,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/41977f63a071f107c3b963fd5e96e9e367cbf728,p,3,0.357187797,3,159,30
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/f383d5a2048fc00d31c48433f45fb9caa05eb185,pi,7,3.457468241,7,106,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/05f49df238b60f4d7e31efb2161dc2267d65e94d,i,8,7.544614724,8,131,27
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/24fdf6f6dc5346b15bb57dc82717da9fbbd19e78,p,5,0.058413440999999997,4,11,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/77993c1bf0f38492d43a2aa031777927b0c3df26,a,7,0.031368141,3,10,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/4cc0125fb6864dcecdce0d062c7c5d184ff76b16,pi,7,3.5910186939999997,7,97,22
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/2a3fad2eab446c9d4e7ce381d24aaf850c6e7133,i,6,0.036130632999999995,2,53,16
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/0dc97020711356aaf8ead04612a7b68c105434b7,p,7,0.02504905,2,9,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/de06c7db13fc0e00a46b9c378e44c319995f8957,pi,7,9.513889749,7,213,44
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/9e9151dceea5f4192224ccf3a92a9d3b9a76f2fa,pi,7,0.72542139,7,22,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_2/7d0fcecc766ad81101efc49d5ca568dbc2bf5805,pi,2,0.018659162,2,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_5/4377b114aa6d6314af809c2466525e3753461843,a,5,1.9575621909999998,5,169,39
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/48d06dd0824e81a08a9b98ed49606ca40bb84dc7,i,6,0.113402835,4,28,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/48105bf5f533b25551ef50cc38df119ece386040,a,7,1.134778558,7,42,15
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/ef7e01aa306f8d18d8a37083c2d9285310c68f1a,pi,3,0.292095216,3,116,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_8/8809b41ee74d5e2af75f54d08fcf722e6b46dade,a,8,0.491673324,7,27,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/1d3d8ffef1c910d641535b48a02a9c387c030a74,pi,4,0.992274958,4,193,45
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/321f7272538a780b580b43db318d1daa7bb95e16,p,7,1.988889563,6,93,10
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/d760eb99f0a9843813b55800341a4490ed429b80,p,5,0.021777188,3,8,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_7/592a6171decf7647aa7a131f8786fe8858139817,p,7,4.575351217,7,129,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_1/c1d851e0f029f0fdab2bfa59a0b242c58465b2ca,a,1,0.035991933000000004,1,92,18
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_3/f5358006eb66084a2001165508aea301a675207b,a,3,0.056450348000000004,3,22,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/592a6171decf7647aa7a131f8786fe8858139817,pi,6,0.784511269,4,126,31
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/9a8f359695db3ddbf86400b46d3a1a57d913e6a4,pi,3,0.141912691,3,78,14
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_2/98e6b26d4f005d04d2d8abbbfe8895956e2acd1f,p,2,0.013516199000000001,1,8,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_3/a9a105618704dd07ad5cfc97461c411ec3786b6a,pi,3,0.26974982399999997,3,106,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/11139866b9bffb4625ea65f33ce1f146e4e8c631,p,8,0.405824668,6,30,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/b8ca4cf4c3f71b98adbe5b488f0d2900a7c41ce1,p,8,0.181974016,5,25,2
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/13b6f88fb357002b3f5557c56a1895c317876ae6,pi,7,0.935903144,7,39,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_1/c55da38b938091ae4aa8042a9699c54c47c427e3,i,1,0.011684271999999999,1,7,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_6/361f426903305a4f74028d0a037474085f3abc3d,p,6,0.020863735,3,12,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_4/18631fac4147ab2873843e12383aa428e56fe344,pi,4,0.113210355,4,34,7
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/424b07ae22b5563f1d510d0a03af79b48670954a,pi,1,0.014871912000000001,1,21,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_2/fb2132a3f9ae74959746565ee65bcef178d6e442,a,2,0.038528717000000004,2,29,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/237501b80fad57adedcc1fbbedcd4ac532cb9c43,a,4,0.009898787,1,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/71daf75cdd7443a4826ae4e0e06bd81d3a6d13cb,i,6,1.170304561,6,71,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_4/b40cf682f6aeee1133db25dcc5ce73bfb5dfc744,a,4,0.013388582999999999,0,8,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/ed0705db4fb70414f89ec456a079a9e4ba219e2b,i,8,0.07881835899999999,5,17,8
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_1/4337995d54211d856e1ca6e26636260a9c30db79,pi,1,0.013113022000000002,1,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/185260421a9a903e8106f634c1b110e2fcd67f69,pi,7,2.1535339000000002,6,115,35
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_6/84c76f600ab9ca72be3d54d9fee18ec99c7e2d1a,a,6,0.02579199,3,12,3
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/29fc9dab8048ec7abdaaa04c0bea546c6c517876,i,6,0.367450487,5,51,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/0293713906b5f2779af8dfef29545d880bb6b9d4,i,8,0.420284735,6,37,11
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_5/3ff9041921d725755ef7c5df70ba3985d2dc7390,p,5,0.063190964,4,18,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_7/f30c482c5bfe5778ba95fb3113523bf56dc34322,pi,7,0.594905405,5,54,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_6/426ce30f08892638885d65be383e0eecfa94805b,pi,6,0.660580066,5,78,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_7/da64b659cfc4a7f6b20dea05b1be8f5f09d20ed6,i,7,2.1347277840000003,7,90,20
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/2bac4206444b83b66fd91a44904b52e53fa6734b,p,8,0.471966573,7,27,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_6/510fc7400a0c821f6b26392868eac220dec11bf0,i,6,0.02098962,3,14,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_8/28571a5800cbcd7fbd8c14a2f6d5dedff8e1f599,p,8,0.492029024,5,58,12
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_a_7/e3c110f8a6c2e05662bda7293607721dd700fdf5,a,7,0.478638707,6,42,13
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_i_8/df922add79cb9d3648570b56a2bc632eda02927f,i,8,0.039481019,4,15,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_8/20897eb27aa515a960aaba1f5bd9a39d6c4a3968,pi,8,2.560944803,8,49,5
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_pi_5/569e6985ab832a2ba92d11c6f2a6893d8444a2ff,pi,5,0.010713528,1,11,4
/home/zwj/raid/javagrammar-dharma-run-rs-20230306/m_p_3/1e8a566b9b431da928e0e9ba614d3b5f2331d043,p,3,0.060808340999999995,3,32,4

